Spectral Properties of Cool Stars: Extended Abundance Analysis of Kepler Objects of Interest

Accurate stellar parameters and precise elemental abundances are vital pieces to correctly characterize discovered planetary systems, better understand planet formation, and trace galactic chemical evolution. We have performed a uniform spectroscopic analysis for 1127 stars, yielding accurate gravity, temperature, and projected rotational velocity in addition to precise abundances for 15 elements (C, N, O, Na, Mg, Al, Si, Ca, Ti, V, Cr, Mn, Fe, Ni, and Y). Most of the stars in this sample are Kepler Objects of Interest, observed by the California-Kepler Survey (CKS) and include 1,003 stars hosting 1,562 confirmed planets. This catalog extends the uniform analysis of our previous catalog, bringing the total of homogeneously analyzed stars to almost 2,700 F, G, and K dwarfs. To ensure consistency between the catalogs, we performed an analysis of our ability to recover parameters as a function of S/N ratio and present individual uncertainties as well as functions to calculate uncertainties for parameters derived from lower S/N ratio spectra. With the updated parameters, we used isochrone fitting to derived new radii, masses and ages for the stars. Finally, we look at the Mg/Si ratios of super-Earth and sub-Neptune hosts to test whether differences in initial composition might lead to differences in planet radius. We find no differences in the Mg/Si distribution as a function of planet radius.

==> mrt/datafile3.txt <==
Title: Spectral Properties of Cool Stars: Extended Abundance 
       Analysis of Kepler Objects of Interest 
Authors: Brewer J.M., Fischer D.A. 
Table: Spectroscopically determined stellar properties
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     ID     SPOCS identifier (1)
   6- 20 A15    ---     Name   Identifier
  22- 23 I2     h       RAh    Hour of Right Ascension (J2000) 
  25- 26 I2     min     RAm    Minute of Right Ascension (J2000) 
  28- 31 F4.1   s       RAs    Second of Right Ascension (J2000) 
      33 A1     ---     DE-    Sign of the Declination (J2000)
  34- 35 I2     deg     DEd    Degree of Declination (J2000) 
  37- 38 I2     arcmin  DEm    Arcminute of Declination (J2000) 
  40- 41 I2     arcsec  DEs    Arcsecond of Declination (J2000) 
  43- 46 I4     K       Teff   Effective temperature from this analysis
  48- 51 F4.2   [cm/s2] log(g) log surface gravity from this analysis
  53- 57 F5.2   [Sun]   [M/H]  Metallicity from this analysis (2)
  59- 62 F4.2   ---     SHK    Chromospheric activity indicator S_HK_
  64- 68 F5.2   [-]     logRHK ? Chromospheric activity indicator log(R_HK_) (3)
  70- 73 F4.1   km/s    vbroad Rotational broadening
  75- 78 F4.1   km/s    vsini  Projected rotational velocity  
  80- 83 F4.1   km/s    vmac   Macroscopic velocity
  85- 90 F6.1   km/s    VRad   Radial velocity  
  92- 94 I3     ---     S/N    Average Signal-to-Noise at 6000 Angstroms
  96- 99 F4.2   ---     C-rms  RMS residuals in the continuum regions (4)
 101-104 F4.2   ---     L-rms  RMS residuals in the line regions (4)
     106 I1     ---     Num    Number of spectra analyzed     
--------------------------------------------------------------------------------
Note (1): SPOCS ID numbers are shared with the Valenti & Fischer (2005) 
          [2005ApJ...622.1102F] and Brewer et al. (2016) [2016ApJS..225...32B] 
	  catalogs for stars in common between those works and this. Stars new 
	  to this catalog have an ID {>=} 3248.
Note (2): Note that [M/H] is the metallicity of the model atmosphere used to 
          derive the best fit model spectrum but does not necessarily match 
          the [Fe/H] value for the star.
Note (3): A blank indicates a NaN value.
Note (4): Between model and observation.
--------------------------------------------------------------------------------
2281 KOI-3248        19 21 51.6 +48 19 56 5742 4.34 -0.07 0.09        3.7  1.4  3.4   -7.1  50 0.02 0.02 1 
2361 KOI-4273        19 36 50.4 +46 28 48 6123 4.11  0.14 0.13 -5.22  7.3  4.5  5.6  -21.3  46 0.03 0.03 1 
2393 KOI-3605        19 43 21.2 +41 25 38 5252 4.39  0.05 0.14 -5.18  3.1  2.1  2.1   -0.1  51 0.02 0.03 1 
2405 KOI-3197        19 45 09.7 +44 25 24 6218 4.43 -0.02 0.17 -4.87  9.3  6.1  6.4    2.2  48 0.02 0.03 1 
2430 KOI-1353        19 49 51.7 +42 52 58 5951 4.46 -0.02 0.25 -4.60  7.3  5.5  4.4  -19.1  47 0.03 0.03 1 
2435 KOI-4323        19 50 19.7 +40 31 53 6314 4.22 -0.03 0.06       12.9  9.4  7.4  -52.7  41 0.03 0.04 1 
2445 KOI-3384        19 52 22.9 +44 44 13 5994 4.24  0.07 0.11 -5.51  5.4  2.7  4.6  -12.1  50 0.02 0.02 1 
2460 KOI-4409        19 58 08.4 +40 28 40 5872 4.26  0.21 0.17 -4.94  5.4  3.5  3.9  -11.9  52 0.09 0.04 1 
2464 KOI-4226        20 02 15.0 +46 02 16 5817 4.02  0.37 0.10 -5.89  6.1  4.7  3.7  -28.2  43 0.03 0.07 1 
2485 K2-58           22 15 17.2 -14 03 00 5038 4.50  0.19 0.34 -4.67  2.9  2.2  1.8    2.0  94 0.02 0.02 1 
2914 XO-1            16 02 11.8 +28 10 10 5731 4.51 -0.07 0.00  0.00  3.8  1.7  3.3    0.1 112 0.01 0.01 1 
2962 TRES-4          17 53 13.1 +37 12 42 6198 4.09  0.25 0.00  0.00 11.0  8.3  6.2  -16.1  77 0.02 0.02 1 
2980 KOI-104         18 44 46.7 +47 29 50 4718 4.50  0.32 0.69 -4.46  0.8  0.1  1.6  -51.9  58 0.03 0.06 1 
2981 KOI-263         18 45 05.8 +47 46 28 5821 4.15 -0.13 0.10 -5.95  4.3  2.1  3.7   -0.4  42 0.03 0.03 1 
2982 KOI-10          18 45 09.2 +42 27 04 6155 4.12 -0.07 0.13 -5.23 12.4  9.8  5.8  -55.5  48 0.03 0.03 1 
2983 KOI-82          18 45 55.9 +47 12 29 4811 4.56  0.08 0.57 -4.51  2.6  1.9  1.7  -31.8  54 0.03 0.03 1 
2986 KOI-274         18 49 58.1 +43 58 49 6119 4.12  0.00 0.11 -5.54  7.9  5.3  5.5  -25.6  47 0.03 0.03 1 
2987 KOI-22          18 50 31.1 +46 19 24 5836 4.21  0.17 0.14 -5.19  4.5  2.4  3.8  -14.2  48 0.02 0.03 1 
2988 KOI-42          18 52 36.2 +45 08 23 6310 4.21  0.02 0.11       15.5 12.0  7.4  -41.2  48 0.02 0.03 1 
2989 KOI-701         18 52 51.1 +45 21 00 4838 4.53 -0.31 0.22 -4.96  2.0  0.8  1.7   16.6  52 0.02 0.03 1 
2997 KOI-245         18 56 14.3 +44 31 05 5400 4.59 -0.28 0.14 -5.18  2.8  1.2  2.4  -31.8  51 0.02 0.02 1 
2998 KOI-180         18 57 34.6 +46 14 57 5614 4.57 -0.03 0.26 -4.64  4.1  2.8  2.9   -2.9  50 0.02 0.02 1 
2999 KOI-367         18 57 53.3 +39 54 43 5688 4.42  0.10 0.15 -5.04  4.0  2.4  3.2  -42.0  88 0.02 0.02 2 
3000 KOI-122         18 57 55.8 +44 23 53 5650 4.18  0.24 0.15 -5.06  4.1  2.6  3.0  -36.2  48 0.02 0.03 1 
3001 KOI-1612        18 59 08.7 +48 25 24 6078 4.20 -0.11 0.13 -5.21  5.9  2.7  5.2  -56.4  49 0.02 0.03 1 
3003 KOI-2169        19 00 49.8 +45 23 04 5326 4.51  0.08 0.23 -4.80  3.5  2.6  2.2    5.2  53 0.02 0.03 1 
3006 KOI-7           19 02 27.7 +50 08 09 5782 4.06  0.14 0.19 -4.86  4.4  2.5  3.5  -65.2  46 0.03 0.03 1 
3007 KOI-299         19 02 38.8 +37 57 52 5497 4.49  0.11 0.19 -4.89  3.2  1.7  2.6  -30.7  51 0.02 0.02 1 
3011 KOI-1442        19 04 08.7 +49 36 52 5496 4.32  0.35 0.12 -5.33  3.5  2.3  2.6  -29.5  46 0.03 0.03 1 
3017 KOI-244         19 06 33.2 +39 29 16 6168 4.08 -0.05 0.13 -5.24 11.5  8.9  5.9   -9.0  47 0.02 0.03 1 
3018 KOI-1           19 07 14.0 +49 19 00 5838 4.41 -0.03 0.17 -4.96  3.8  0.1  3.8   -4.2  48 0.06 0.03 1 
3020 KOI-1431        19 08 05.3 +48 40 55 5478 4.42  0.20 0.10 -5.50  3.7  2.6  2.5  -38.5  51 0.02 0.02 1 
3022 KOI-292         19 09 18.4 +48 40 24 5800 4.48 -0.20 0.12 -5.31  3.8  0.9  3.6    5.4  49 0.02 0.02 1 
3024 Kepler-174      19 09 45.4 +43 49 56 4730 4.45 -0.46 0.00  0.00  2.1  1.2  1.6  -98.1  61 0.05 0.05 1 
3025 KOI-273         19 09 54.9 +38 13 44 5620 4.28  0.22 0.10 -5.65  4.1  2.7  2.9  -74.6  48 0.02 0.03 1 
3026 KOI-111         19 10 25.1 +42 10 00 5903 4.44 -0.38 0.17 -4.95  3.8  0.1  4.1   -4.4  38 0.03 0.03 1 
3027 KOI-1781        19 10 25.3 +49 31 24 4825 4.48  0.10 0.28 -4.83  4.7  4.3  1.7  -21.7  57 0.03 0.03 1 
3031 KOI-70          19 10 47.5 +42 20 19 5482 4.47  0.03 0.17 -4.98  3.4  2.1  2.6  -25.3  46 0.03 0.03 1 
3032 KOI-98          19 10 50.1 +47 19 59 6392 3.99  0.08 0.12 -5.46 11.1  4.8  9.8    2.6  45 0.03 0.03 1 
3034 KOI-153         19 11 59.5 +50 56 40 4715 4.47  0.14 0.15 -5.19  1.7  0.3  1.6   -0.9  56 0.02 0.03 1 
3036 KOI-262         19 12 24.2 +50 02 01 6205 4.08 -0.04 0.14 -5.14 12.2  9.4  6.3   -4.5  48 0.02 0.03 1 
3040 KOI-283         19 14 07.4 +40 56 32 5749 4.46  0.13 0.15 -5.05  3.8  1.6  3.4  -25.4  48 0.02 0.03 1 
3041 KOI-97          19 14 19.6 +41 05 23 6067 4.03  0.23 0.10 -6.16  5.1  0.0  5.1   -0.0  49 0.02 0.03 1 
3042 KOI-85          19 14 45.3 +41 09 04 6145 4.14  0.15 0.12 -5.34 10.7  8.2  5.7  -19.5  49 0.02 0.03 1 
3043 KOI-108         19 15 56.3 +40 03 52 5882 4.16  0.12 0.15 -5.09  5.4  3.5  4.0  -33.2  46 0.02 0.03 1 
3045 KOI-87          19 16 52.2 +47 53 04 5614 4.59 -0.25 0.14 -5.14  3.3  1.5  2.9   -8.5  47 0.03 0.03 1 
3046 KOI-63          19 16 54.3 +49 32 53 5477 4.45  0.09 0.35 -4.44  6.6  5.8  2.5  -26.3  74 0.02 0.03 2 
3048 KOI-260         19 17 23.4 +44 12 31 6285 4.23 -0.10 0.12 -5.33 11.0  7.6  7.1  -22.7  48 0.02 0.03 1 
3054 KOI-5           19 18 57.5 +44 38 51 5834 4.08  0.12 0.10 -5.96 10.5  8.8  3.8  -39.7  48 0.03 0.03 1 
3055 KOI-3158        19 19 00.6 +41 38 05 5024 4.55 -0.39 0.19 -4.97  1.1  0.1  1.8 -120.0  54 0.02 0.03 1 
3058 KOI-123         19 21 34.3 +40 17 05 5937 4.22 -0.02 0.17 -4.93  5.0  2.4  4.3  -41.5  45 0.03 0.03 1 
3059 KOI-84          19 21 41.0 +37 51 06 5537 4.55 -0.08 0.15 -5.07  3.2  1.5  2.7  -15.2  47 0.02 0.03 1 
3064 KOI-277         19 25 00.0 +49 13 55 5980 4.05 -0.17 0.12 -5.45  6.2  4.0  4.5    6.4  48 0.02 0.03 1 
3065 KOI-41          19 25 32.6 +41 59 25 5857 4.13  0.09 0.18 -4.89  5.1  3.2  3.9  -62.1  48 0.02 0.03 1 
3067 KOI-69          19 25 40.4 +38 40 20 5650 4.48 -0.14 0.14 -5.18  3.5  1.5  3.0   26.5  50 0.02 0.02 1 
3068 KOI-75          19 25 59.3 +42 43 42 5870 3.75 -0.09 0.11 -5.52  6.9  4.7  4.8  -12.7  49 0.02 0.03 1 
3072 KOI-103         19 26 44.0 +37 45 06 5551 4.57 -0.07 0.17 -4.95  3.4  1.8  2.7    4.6  36 0.04 0.04 1 
3074 KOI-321         19 27 23.5 +44 58 06 5586 4.34  0.22 0.27 -4.62  3.8  2.4  2.8  -62.9  46 0.03 0.03 1 
3078 KOI-2687        19 30 27.6 +42 45 51 5746 4.50 -0.01 0.17 -4.92  4.8  3.2  3.4    7.9  49 0.02 0.02 1 
3084 KOI-1925        19 34 43.0 +46 51 10 5394 4.47  0.04 0.16 -5.03  3.5  2.4  2.4  -29.0 260 0.01 0.01 1 
3091 KOI-1924        19 37 08.9 +40 12 50 5898 3.90  0.31 0.09        6.7  4.3  4.9  -17.2  49 0.02 0.03 1 
3100 KOI-99          19 41 44.2 +44 31 52 4957 4.48 -0.20 0.50 -4.51  1.4  0.1  1.8  -71.3  53 0.02 0.03 1 
3101 KOI-2720        19 41 45.5 +44 02 21 5931 4.03 -0.14 0.13 -5.24  5.2  2.9  4.3  -11.6  49 0.02 0.03 1 
3103 KOI-364         19 43 29.4 +42 52 52 5770 4.15  0.23 0.14 -5.19  4.3  2.4  3.5    2.4  50 0.02 0.02 1 
3105 KOI-64          19 46 02.5 +42 32 51 5257 3.77  0.00 0.12 -5.27  4.1  1.8  3.6  -28.7  52 0.02 0.02 1 
3110 KOI-174         19 47 17.5 +48 06 27 4703 4.35 -0.18 0.19 -5.08  2.1  1.2  1.6 -100.5  49 0.03 0.03 1 
3111 KOI-17          19 47 20.9 +48 14 24 5638 4.24  0.30 0.09 -6.49  3.7  2.1  3.0  -50.2  51 0.02 0.02 1 
3113 KOI-265         19 48 04.5 +50 24 32 6041 4.32  0.18 0.14 -5.14  4.7  0.1  4.9   -9.2  47 0.02 0.03 1 
3114 KOI-261         19 48 16.7 +40 31 31 5740 4.53  0.04 0.17 -4.95  3.9  1.9  3.4  -48.1  49 0.02 0.02 1 
3117 KOI-305         19 49 25.0 +41 18 00 4786 4.56  0.23 0.37 -4.72  1.2  0.1  1.6  -25.8  57 0.02 0.03 1 
3118 KOI-365         19 49 56.9 +49 37 24 5486 4.53 -0.16 0.16 -5.01  3.0  1.2  2.6  -39.0  49 0.02 0.03 2 
3123 KOI-137         19 52 19.1 +44 44 47 5361 4.38  0.19 0.11 -5.39  3.1  2.0  2.3  -21.8  47 0.03 0.03 1 
3130 KOI-148         19 56 33.4 +40 56 56 5169 4.46  0.20 0.23 -4.83  2.7  1.7  2.0  -14.8  54 0.02 0.02 1 
3131 KOI-18          19 57 37.7 +44 02 06 6344 4.10  0.08 0.11 -5.54  6.4  0.1  7.8  -18.4  50 0.02 0.03 1 
3133 KOI-116         20 03 27.4 +44 20 15 5933 4.46 -0.07 0.17 -4.89  4.0  0.1  4.3  -58.1  49 0.02 0.02 1 
3239 HD 240429       23 51 55.0 +59 42 49 5883 4.43  0.01 0.00  0.00  4.3  1.2  4.0  -20.7 250 0.01 0.01 2 
3240 HD 240430       23 52 09.2 +59 42 27 5819 4.36  0.18 0.00  0.00  4.6  2.6  3.7  -20.4 250 0.01 0.01 2 
3248 WASP-57         14 55 16.8 -02 03 28 5799 4.42  0.06 0.00  0.00  4.6  2.7  3.6  -23.5  80 0.02 0.02 1 
3249 WASP-74         20 18 09.3 -01 04 33 5892 4.18  0.39 0.00  0.00  6.7  5.0  4.0  -14.2 178 0.01 0.01 1 
3250 WASP-37         14 47 46.6 +01 03 54 5908 4.50 -0.21 0.00  0.00  4.3  0.9  4.1    7.0  78 0.01 0.04 1 
3251 HAT-P-41        19 49 17.4 +04 40 21 6419 4.15  0.18 0.00  0.00 24.9 19.9  8.8   33.2 109 0.02 0.02 1 
3252 COROT-28        18 34 45.2 +05 34 25 5323 3.73  0.24 0.00  0.00  4.3  2.2  3.6  -76.6  75 0.02 0.02 1 
3253 HAT-P-27        14 51 04.2 +05 56 51 5233 4.43  0.27 0.00  0.00  3.2  2.4  2.1  -18.2 119 0.02 0.02 1 
3254 WASP-103        16 37 15.6 +07 11 00 6047 4.20  0.20 0.00  0.00 12.1  9.7  5.0  -44.7 110 0.02 0.03 1 
3255 WASP-52         23 13 58.8 +08 45 41 5085 4.42  0.23 0.00  0.00  3.8  3.2  1.9   -1.4 123 0.01 0.02 1 
3256 WASP-114        21 50 39.7 +10 27 47 5945 4.25  0.30 0.00  0.00  6.6  4.7  4.3   -4.3  97 0.02 0.02 1 
3257 BD+1290         00 47 43.6 +12 52 20 5855 4.13 -0.06 0.14 -5.10  4.5  2.3  3.9   12.5 174 0.02 0.04 1 
3258 HD 4552         00 47 41.2 +12 52 45 6124 4.17  0.00 0.15 -5.07  9.7  7.3  5.6   12.8 171 0.02 0.02 1 
3259 HD 209622       22 04 30.1 +15 51 28 6035 4.14  0.29 0.00  0.00 10.2  8.1  4.9  -29.5 179 0.01 0.02 1 
3260 BD+15_4556      22 04 27.4 +15 52 17 4859 2.83  0.13 0.00  0.00  4.5  2.0  4.0   21.7 197 0.01 0.02 1 
3261 HAT-P-23        20 24 29.7 +16 45 44 6027 4.49  0.20 0.00  0.00 10.0  8.0  4.8  -13.3 140 0.01 0.01 1 
3262 HAT-P-55        17 37 05.6 +25 43 52 5783 4.39 -0.05 0.00  0.00  3.6  0.1  3.5  -12.5  94 0.02 0.02 1 
3263 HAT-P-31        18 06 09.1 +26 25 36 5966 4.12  0.09 0.00  0.00  4.9  1.8  4.5   -3.3 111 0.01 0.02 1 
3264 BD+28_4543S     23 11 11.8 +29 18 49 5080 3.18  0.03 0.00  0.00  4.4  2.5  3.5   11.3 247 0.01 0.02 1 
3265 WASP-135        17 49 08.4 +29 52 45 5116 4.34  0.36 0.00  0.00  3.8  3.2  1.9  -31.7  94 0.03 0.02 1 
3266 WASP-10         23 15 58.3 +31 27 46 4755 4.46  0.12 0.00  0.00  3.8  3.4  1.6  -11.9 126 0.02 0.03 1 
3267 KELT-16         20 57 04.4 +31 39 40 6277 4.08 -0.02 0.00  0.00  7.6  3.0  7.0  -29.2 108 0.01 0.02 1 
3268 HAT-P-18        17 05 23.2 +33 00 45 4785 4.50  0.13 0.00  0.00  2.5  1.8  1.6  -13.5 117 0.02 0.02 1 
3269 HAT-P-4         15 19 57.9 +36 13 47 5904 4.14  0.27 0.00  0.00  7.3  5.5  4.1   -2.7 112 0.01 0.02 1 
3270 KELT-12         17 50 33.7 +36 34 13 6232 4.04  0.28 0.00  0.00 13.3 10.3  6.5  -23.1 171 0.01 0.01 1 
3271 KOI-958         19 25 01.1 +36 44 37 4835 4.50 -0.05 0.33 -4.76  3.1  2.5  1.7  -30.0  53 0.03 0.03 1 
3272 KOI-1010        19 25 25.0 +36 47 04 6128 4.21 -0.02 0.13 -5.23  9.1  6.6  5.6  -41.0  42 0.03 0.03 1 
3273 KOI-984         19 24 11.7 +36 50 24 5223 4.47  0.18 0.51 -4.40  6.7  6.1  2.1  -29.4  50 0.03 0.03 1 
3274 KOI-4212        19 28 49.1 +37 13 16 6118 4.24  0.13 0.10 -5.81  8.3  5.7  5.5  -17.2  48 0.02 0.03 1 
3275 KOI-1002        19 22 43.7 +37 21 18 5352 4.35  0.03 0.15 -5.08  3.2  2.1  2.3  -52.4  50 0.02 0.03 1 
3276 KOI-2538        19 05 08.6 +37 23 13 4948 4.46 -0.21 0.10 -5.39  7.4  6.8  1.8   29.4  47 0.02 0.03 1 
3277 KOI-2534        19 05 22.6 +37 24 43 6091 4.35  0.02 0.15 -5.06  6.1  2.9  5.3   -5.3  45 0.03 0.03 1 
3278 KOI-3233        19 06 28.6 +37 30 15 5758 4.49 -0.04 0.10 -6.06  3.8  1.4  3.4  -36.5  50 0.02 0.02 1 
3279 KOI-2403        19 06 30.2 +37 32 14 6077 4.27  0.15 0.15 -5.06  6.9  4.4  5.2  -30.1  47 0.02 0.03 1 
3280 KOI-2201        19 05 28.8 +37 33 09 6009 4.08  0.18 0.13 -5.25  9.2  7.2  4.7   -9.5  49 0.02 0.03 1 
3281 KOI-988         19 25 27.6 +37 36 33 4997 4.51  0.02 0.34 -4.67  3.7  3.2  1.8  -25.6  52 0.02 0.03 1 
3282 KOI-151         19 29 30.0 +37 37 51 6194 4.20 -0.05 0.12 -5.39 11.0  8.2  6.2  -20.0  48 0.02 0.03 1 
3283 KOI-113         19 29 05.7 +37 40 18 5464 4.06  0.31 0.13 -5.26  3.6  2.5  2.5  -87.1  51 0.02 0.02 1 
3284 KOI-3201        19 28 19.3 +37 40 29 5811 4.52 -0.42 0.13 -5.22  3.5  0.1  3.7  -28.1  49 0.02 0.02 1 
3285 KOI-2053        19 29 41.1 +37 40 58 6061 4.15  0.03 0.14 -5.13  8.5  6.3  5.1  -45.8  48 0.02 0.03 1 
3286 KOI-2033        19 26 58.0 +37 41 20 5004 4.48 -0.13 0.20 -4.94  2.5  1.6  1.8  -11.6  47 0.03 0.03 1 
3287 KOI-1944        19 21 18.9 +37 43 23 5700 4.55 -0.01 0.22 -4.76  4.7  3.3  3.2  -38.2  50 0.02 0.05 1 
3288 KOI-2603        19 25 49.8 +37 44 35 6229 4.07 -0.05 0.10 -5.82 11.5  8.6  6.5    5.9  47 0.02 0.03 1 
3289 KOI-440         19 21 11.2 +37 44 58 5041 4.59  0.15 0.33 -4.67  2.9  2.2  1.8  -27.8  51 0.22 0.08 1 
3290 KOI-166         19 24 05.2 +37 46 11 5166 4.54 -0.26 0.24 -4.81  1.9  0.1  2.0  -33.7  51 0.02 0.02 1 
3291 KOI-379         19 28 13.6 +37 46 34 6044 3.94  0.15 0.14 -5.17  9.1  6.5  5.8  -22.4  48 0.03 0.04 1 
3292 KOI-2009        19 31 05.8 +37 47 52 5780 4.54 -0.20 0.12 -5.32  3.4  0.1  3.5   -4.8  49 0.02 0.04 1 
3293 KOI-4581        19 22 25.9 +37 48 07 5879 4.36  0.07 0.11 -5.62  4.2  1.1  4.0  -37.4  50 0.02 0.02 1 
3294 KOI-3835        19 30 45.7 +37 50 06 4896 4.45 -0.04 0.62 -4.43  5.3  4.9  1.7  -24.3  54 0.02 0.03 1 
3295 KOI-3681        19 30 30.6 +37 51 36 6157 4.28  0.16 0.08        9.9  7.3  5.8  -27.3  47 0.03 0.03 1 
3296 KOI-3853        19 09 52.3 +37 58 00 4906 3.63 -0.03 0.12 -5.25  3.8  1.4  3.4  -94.5  55 0.02 0.03 1 
3297 KOI-2979        19 32 17.0 +37 59 13 6040 4.27 -0.13 0.10 -6.24  4.2  0.1  4.9  -30.1  48 0.02 0.03 1 
3298 KOI-986         19 27 42.2 +38 00 51 5435 4.45  0.18 0.31 -4.59  3.7  2.7  2.4  -27.4  47 0.03 0.03 1 
3299 KOI-2896        19 26 57.6 +38 00 54 6208 4.38  0.02 0.12 -5.29 17.4 13.9  6.3  -19.0  47 0.03 0.03 1 
3300 KOI-4659        19 30 03.5 +38 01 19 5610 4.46 -0.08 0.15 -5.06  3.5  1.8  2.9  -27.9  41 0.03 0.03 1 
3301 KOI-1118        19 26 36.2 +38 01 41 6022 4.28 -0.05 0.12 -5.43  5.2  1.7  4.8   16.1  49 0.02 0.02 1 
3302 KOI-4298        19 26 10.4 +38 02 56 6150 4.09 -0.34 0.12 -5.41  5.2  0.1  5.8  -50.2  44 0.03 0.03 1 
3303 KOI-1113        19 27 54.3 +38 03 18 6079 4.26  0.06 0.11 -5.62  6.8  4.1  5.2   14.5  48 0.02 0.03 1 
3304 KOI-1116        19 23 32.3 +38 03 27 5775 4.40  0.02 0.11 -5.48  4.2  2.2  3.5  -22.3  48 0.03 0.03 1 
3305 KOI-2081        19 26 55.0 +38 04 12 4976 3.48  0.13 0.12 -5.24  3.2  0.1  3.4  -16.2  48 0.02 0.03 1 
3306 KOI-4400        19 02 03.1 +38 04 47 5843 4.51 -0.00 0.17 -4.94  4.0  1.1  3.8  -18.1  50 0.02 0.05 1 
3307 KOI-1824        19 25 31.7 +38 07 39 5952 4.28 -0.18 0.13 -5.23  5.0  2.2  4.4   12.2  48 0.02 0.03 1 
3308 KOI-2807        19 21 55.2 +38 08 12 6288 4.15  0.15 0.09       16.6 13.0  7.1  -17.2  47 0.03 0.09 1 
3309 KOI-2335        19 26 47.9 +38 08 43 5586 4.51 -0.07 0.18 -4.93  3.5  1.9  2.8  -10.3  48 0.02 0.03 1 
3310 KOI-197         19 23 20.0 +38 11 04 4849 4.49  0.04 0.25 -4.88  2.8  2.2  1.7  -17.7  35 0.05 0.06 1 
3311 KOI-4144        19 21 20.9 +38 12 18 5978 4.39 -0.11 0.13 -5.18  5.1  2.1  4.5   18.7  36 0.03 0.03 1 
3312 KOI-1115        19 25 41.7 +38 13 00 5577 3.96  0.04 0.09 -6.12  4.0  0.4  4.0  -38.3  50 0.03 0.06 1 
3313 HAT-P-14        17 20 27.9 +38 14 32 6534 4.08  0.01 0.00  0.00 10.6  2.3 10.6  -20.0 239 0.01 0.01 1 
3314 KOI-1878        19 04 53.6 +38 15 29 6132 4.26  0.18 0.14 -5.15  8.5  5.9  5.6  -15.7  48 0.02 0.03 1 
3315 KOI-3277        19 29 41.5 +38 15 59 5905 3.75 -0.04 0.13 -5.25  9.0  6.9  5.0  -48.7  49 0.02 0.03 1 
3316 KOI-3203        19 31 34.1 +38 16 14 6454 3.86 -0.18 0.15 -5.04 19.4 14.0 11.1  -10.6  47 0.03 0.03 1 
3317 KOI-3225        19 18 41.2 +38 17 52 5312 4.49  0.08 0.14 -5.12  3.5  2.6  2.2  -20.6  52 0.05 0.03 1 
3318 Kepler-24       19 21 39.2 +38 20 38 6097 4.39 -0.03 0.00  0.00  7.0  4.3  5.4    3.0  38 0.05 0.04 1 
3319 KOI-490         19 30 38.0 +38 20 43 4799 4.49  0.03 0.26 -4.89  2.1  1.1  1.6  -31.1  51 0.07 0.06 1 
3320 KOI-1089        19 37 44.0 +38 21 20 5858 4.49  0.09 0.18 -4.89  4.0  0.9  3.9  -15.6  28 0.05 0.05 1 
3321 KOI-2863        19 32 18.7 +38 21 33 5801 4.49 -0.23 0.13 -5.20  3.3  0.1  3.6  -63.8  46 0.02 0.04 1 
3322 KOI-3515        19 30 51.2 +38 22 11 6299 4.23 -0.22 0.06        7.4  1.6  7.2   -5.2  47 0.03 0.03 1 
3323 KOI-401         19 03 24.9 +38 23 03 5330 4.40  0.25 0.15 -5.08  2.8  1.6  2.2   -8.2  67 0.02 0.02 1 
3324 KOI-2278        19 26 25.7 +38 24 37 5907 4.19 -0.14 0.14 -5.12  4.3  1.1  4.1  -56.1  46 0.03 0.03 1 
3325 KOI-3172        19 20 08.0 +38 25 38 6049 4.00 -0.00 0.11 -5.65  7.8  5.5  5.0    8.9  48 0.03 0.03 1 
3326 KOI-2974        19 19 18.6 +38 26 33 6361 3.87  0.11 0.17 -4.91 16.2 11.7  9.3  -65.3  44 0.03 0.03 1 
3327 KOI-384         19 36 35.9 +38 27 30 6090 3.90  0.03 0.12 -5.36  7.4  4.0  6.1  -17.1  49 0.02 0.03 1 
3328 KOI-2740        19 19 49.4 +38 27 49 6091 4.20 -0.19 0.11 -5.51  8.8  6.4  5.3  -31.8  48 0.02 0.03 1 
3329 KOI-1196        19 31 41.5 +38 28 38 5711 4.25 -0.18 0.12 -5.36  3.8  1.7  3.2  -60.3  36 0.03 0.03 1 
3330 KOI-1845        19 22 11.7 +38 29 43 4780 4.49  0.34 0.43 -4.65  2.3  1.5  1.6  -10.8  37 0.03 0.04 1 
3331 KOI-3075        19 08 49.4 +38 29 53 5435 4.58 -0.43 0.19 -4.91  2.4  0.1  2.5  -93.2  49 0.02 0.02 1 
3332 KOI-268         19 02 54.9 +38 30 25 6382 4.29  0.03 0.12 -5.30 10.5  6.0  8.3  -43.1  48 0.02 0.03 1 
3333 KOI-2043        19 30 21.1 +38 31 19 5862 4.37  0.00 0.10 -6.06  4.2  1.3  3.9  -53.9  40 0.03 0.03 1 
3334 KOI-3876        19 21 45.8 +38 31 25 5642 4.46  0.04 0.47 -4.30 12.0 10.4  3.0  -25.1  51 0.06 0.03 1 
3335 KOI-1218        19 24 04.6 +38 32 44 5637 4.42 -0.06 0.13 -5.24  3.7  2.1  3.0  -36.7  47 0.02 0.03 1 
3336 KOI-385         19 28 51.6 +38 32 55 5463 4.49  0.06 0.17 -4.98  2.5  0.1  2.5  -20.0  49 0.02 0.02 1 
3337 KOI-3415        19 14 11.8 +38 33 55 5253 4.54 -1.07 0.18 -4.97  6.6  5.4  2.1    7.8  50 0.05 0.06 1 
3338 KOI-3340        19 06 02.5 +38 37 06 6086 4.23 -0.06 0.08        8.3  5.9  5.3   13.4  50 0.08 0.04 1 
3339 KOI-3641        19 13 18.7 +38 37 39 6163 4.11 -0.08 0.12 -5.47  5.4  0.1  5.9  -17.4  48 0.02 0.03 1 
3340 KOI-118         19 09 27.1 +38 38 59 5764 4.20  0.03 0.12 -5.42  4.0  1.8  3.5  -28.0  49 0.02 0.02 1 
3341 KOI-2755        19 26 17.8 +38 39 21 5815 4.49 -0.17 0.14 -5.13  4.2  1.8  3.7  -23.9  50 0.02 0.03 1 
3342 KOI-2194        19 29 18.4 +38 39 27 5908 4.53 -0.18 0.15 -5.07  3.7  0.1  4.1   19.4  43 0.03 0.03 1 
3343 KOI-6102        19 27 00.5 +38 39 45 6530 3.77  0.13 0.15 -5.00 14.3  6.0 12.9  -11.4  48 0.03 0.07 1 
3344 KOI-624         19 22 41.6 +38 41 28 5573 4.51  0.01 0.21 -4.81  4.5  3.4  2.8  -25.2  50 0.02 0.02 1 
3345 KOI-1221        19 20 25.7 +38 42 08 4893 3.55  0.30 0.17 -5.03  2.9  0.1  3.4  -48.1  70 0.02 0.03 2 
3346 KOI-386         19 36 26.6 +38 42 37 5981 4.38  0.06 0.11 -5.53  5.2  2.4  4.5    5.2  47 0.02 0.03 1 
3347 KOI-975         19 09 26.8 +38 42 50 6207 4.06 -0.01 0.12 -5.41  9.5  6.5  6.3  -19.0  53 0.02 0.02 1 
3348 KOI-2279        19 41 41.3 +38 44 08 5919 4.27  0.04 0.12 -5.32  4.7  2.0  4.2  -14.2  46 0.03 0.03 1 
3349 KOI-302         19 42 26.1 +38 44 09 6578 4.08  0.14 0.17 -4.90 19.3 13.7 11.4  -23.7  46 0.03 0.03 1 
3350 KOI-1901        19 05 36.6 +38 44 19 6034 4.36  0.18 0.13 -5.22  6.0  3.3  4.9  -27.4  47 0.02 0.03 1 
3351 KOI-1861        19 28 39.9 +38 44 21 6004 4.54  0.03 0.26 -4.57  9.5  7.5  4.7   14.8  47 0.02 0.03 1 
3352 KOI-3308        19 08 56.6 +38 45 15 5871 4.12  0.02 0.12 -5.36  4.8  2.5  3.9  -28.4  49 0.02 0.03 1 
3353 KOI-301         19 21 58.8 +38 47 44 6006 4.04 -0.06 0.14 -5.14  7.0  4.9  4.7  -41.9  48 0.02 0.03 1 
3354 KOI-2808        19 03 40.7 +38 52 19 6617 4.59  0.06 0.12 -5.41 14.3  3.9 12.2   -2.5  48 0.03 0.09 1 
3355 KOI-442         19 24 23.3 +38 52 32 5846 4.43 -0.06 0.13 -5.26  3.8  0.1  3.8  -42.2  49 0.02 0.03 1 
3356 KOI-2261        19 10 07.1 +38 53 40 5110 4.57 -0.02 0.53 -4.42  3.7  3.1  1.9  -22.1  45 0.03 0.03 1 
3357 KOI-1206        19 35 49.1 +38 54 00 5693 3.70  0.02 0.12 -5.29  6.6  4.8  4.2  -50.9  50 0.02 0.02 1 
3358 KOI-3002        19 28 19.7 +38 54 54 5857 4.46 -0.19 0.14 -5.13 21.3 17.3  3.9   -1.5  49 0.03 0.06 1 
3359 KOI-388         18 58 49.7 +38 56 13 5762 3.97  0.11 0.10 -5.98  5.3  2.8  4.4  -24.0  48 0.02 0.03 1 
3360 KOI-444         19 22 07.1 +38 56 34 5677 4.54 -0.15 0.08        2.9  0.1  3.1  -23.3  47 0.03 0.03 1 
3361 KOI-149         19 06 31.2 +38 56 44 5546 3.54  0.03 0.12 -5.30  5.1  3.1  3.9  -23.8  49 0.21 0.04 1 
3362 KOI-2289        19 42 48.3 +38 56 45 5907 4.10  0.15 0.13 -5.26  7.7  5.9  4.1  -12.3  48 0.15 0.04 1 
3363 KOI-4423        19 42 00.5 +38 59 01 6316 4.10 -0.08 0.12 -5.33 11.1  7.5  7.4  -27.9  48 0.02 0.03 1 
3364 KOI-1216        19 12 32.1 +38 59 49 5999 4.15 -0.03 0.14 -5.14  5.2  2.1  4.7  -37.7  49 0.02 0.03 1 
3365 KOI-1208        19 34 28.5 +39 01 21 6294 3.89 -0.05 0.10 -5.82 10.4  5.8  8.3    5.0  47 0.02 0.03 1 
3366 KOI-2904        19 41 30.6 +39 02 53 6045 3.95  0.30 0.11 -5.59  9.0  6.4  5.8  -40.4  49 0.02 0.03 1 
3367 KOI-393         19 36 07.0 +39 03 07 6212 4.14 -0.14 0.09       10.2  7.2  6.3  -18.8  47 0.02 0.03 1 
3368 KOI-3180        19 02 11.3 +39 03 48 6029 3.88  0.10 0.12 -5.30  6.3  2.7  5.7   15.2  49 0.02 0.03 1 
3369 KOI-392         19 11 54.2 +39 05 14 5956 4.06  0.17 0.09        5.9  3.7  4.4   -3.8  49 0.25 0.05 1 
3370 KOI-1336        19 45 26.1 +39 06 55 5765 4.55  0.04 0.23 -4.70  3.7  1.1  3.5  -14.6  28 0.05 0.05 1 
3371 KOI-4887        19 29 03.7 +39 07 47 5846 3.86 -0.00 0.11 -5.49  6.0  3.5  4.7  -24.5  48 0.02 0.03 1 
3372 KOI-1222        19 29 59.2 +39 11 35 4988 3.49  0.04 0.20 -4.96  3.5  0.1  3.4   -2.9  37 0.04 0.04 1 
3373 KOI-280         19 06 45.5 +39 12 43 6047 4.37 -0.29 0.15 -5.03  4.9  0.1  5.0  -42.5  48 0.02 0.03 1 
3374 KOI-1335        19 24 04.8 +39 13 14 6328 4.05  0.17 0.15 -5.04 15.6 11.9  7.6  -16.9  49 0.02 0.03 1 
3375 KOI-2202        19 11 46.9 +39 13 50 5212 4.47  0.26 0.39 -4.53  3.1  2.3  2.1  -12.4  47 0.03 0.06 1 
3376 KOI-1344        18 59 26.4 +39 14 26 6061 4.18 -0.30 0.09        4.9  0.1  5.1  -36.7  48 0.02 0.03 1 
3377 KOI-281         19 10 37.2 +39 14 39 5760 4.31 -0.36 0.19 -4.86  3.0  0.1  3.4  -60.1  49 0.02 0.03 1 
3378 KOI-2866        19 03 00.5 +39 14 57 6310 4.31  0.15 0.10 -5.93  7.3  0.0  7.4  -10.2  48 0.03 0.03 1 
3379 KOI-144         19 46 05.8 +39 15 00 4828 4.45  0.25 0.12 -5.30  2.6  1.9  1.7   -9.0  55 0.02 0.03 1 
3380 KOI-3864        19 33 22.8 +39 15 28 4970 4.53  0.02 0.32 -4.72  4.8  4.3  1.8    7.7  54 0.02 0.03 1 
3381 KOI-3880        19 15 28.2 +39 15 54 6143 4.27  0.06 0.22 -4.67 17.5 14.2  5.7   -4.2  48 0.02 0.03 1 
3382 KOI-1864        19 17 45.2 +39 16 13 5516 3.87  0.07 0.11 -5.46  4.0  0.8  3.9  -52.6  48 0.10 0.04 1 
3383 KOI-3678        19 19 10.0 +39 17 07 5431 4.50  0.08 0.16 -5.01  3.0  1.7  2.4   -4.8  49 0.02 0.02 1 
3384 KOI-551         19 34 07.4 +39 18 57 5721 4.47  0.09 0.15 -5.07  3.7  1.5  3.3  -40.7  40 0.04 0.03 1 
3385 KOI-3202        19 26 01.7 +39 19 25 5205 3.79 -0.04 0.20 -4.89  3.8  1.1  3.5  -52.4  50 0.03 0.02 1 
3386 KOI-2311        19 08 57.9 +39 19 58 5625 4.57  0.11 0.27 -4.63 14.8 12.5  3.0   -0.5  52 0.04 0.03 1 
3387 KOI-1619        19 39 57.7 +39 20 47 4780 4.49 -0.27 0.20 -5.02  2.9  2.4  1.6   -8.0  55 0.03 0.03 1 
3388 KOI-5048        18 58 33.3 +39 21 19 4872 3.26  0.06 0.10 -5.42  3.3  0.1  3.4  -40.5  39 0.03 0.03 1 
3389 KOI-3358        19 27 33.4 +39 21 42 5360 4.55 -0.18 0.32 -4.58  3.6  2.7  2.3   -2.2  43 0.03 0.03 1 
3390 KOI-3928        19 00 35.2 +39 22 15 6146 4.27 -0.02 0.13 -5.19  8.3  5.6  5.7  -20.7  47 0.02 0.03 1 
3391 KOI-3528        19 18 47.3 +39 22 18 6110 3.70 -0.17 0.17 -4.89  8.1  4.6  6.3  -82.1  49 0.03 0.03 1 
3392 KOI-1615        19 41 17.4 +39 22 35 5994 4.38  0.23 0.26 -4.57  9.8  7.8  4.6  -25.8  52 0.02 0.03 1 
3393 KOI-403         19 07 31.1 +39 22 42 6341 4.13  0.18 0.09       12.8  9.1  7.7  -27.0  46 0.13 0.04 1 
3394 KOI-4774        19 40 29.4 +39 23 27 5230 4.57 -0.04 0.16 -5.03  2.6  1.3  2.1   -1.7  52 0.02 0.03 1 
3395 KOI-5057        19 01 22.4 +39 24 50 4965 3.24  0.02 0.10 -5.43  3.4  0.1  3.4   14.9  37 0.03 0.03 1 
3396 KOI-2787        19 26 44.6 +39 25 44 6244 4.01 -0.20 0.11 -5.59 21.0 17.5  6.7   -0.2  49 0.03 0.03 1 
3397 KOI-1738        19 26 59.6 +39 26 49 5203 4.43  0.17 0.20 -4.91  3.1  2.2  2.0  -18.1  52 0.02 0.02 1 
3398 KOI-3378        19 38 02.2 +39 27 40 5687 4.55 -0.40 0.12 -5.30  2.6  0.1  3.2  -39.0  47 0.02 0.03 1 
3399 KOI-1803        19 06 32.5 +39 29 19 4853 4.49  0.00 0.40 -4.65  2.9  2.3  1.7  -10.1  55 0.02 0.03 1 
3400 KOI-4452        19 37 12.2 +39 31 09 5800 4.13 -0.29 0.08        4.2  1.9  3.6  -32.0  49 0.02 0.03 1 
3401 KOI-3168        19 09 15.6 +39 32 17 5805 4.07 -0.19 0.13 -5.22  4.4  2.3  3.6  -38.5 109 0.01 0.01 1 
3402 KOI-626         19 40 46.4 +39 32 23 6071 4.26 -0.16 0.14 -5.17  5.9  2.6  5.2  -16.3  47 0.02 0.03 1 
3403 KOI-1338        19 29 06.3 +39 33 01 5728 4.49 -0.18 0.12 -5.32  3.7  1.4  3.3   -3.4  35 0.04 0.08 1 
3404 KOI-1332        19 15 39.9 +39 35 41 5789 4.48 -0.25 0.11 -5.62  3.2  0.1  3.6  -36.8  40 0.03 0.04 1 
3405 KOI-2547        19 45 49.4 +39 35 55 6016 4.49 -0.08 0.10 -6.38  4.4  0.1  4.8   26.1  43 0.03 0.04 1 
3406 KOI-4288        19 09 29.1 +39 36 13 5921 4.15  0.08 0.13 -5.26  5.3  3.2  4.2   -8.6  49 0.02 0.02 1 
3407 KOI-3181        19 42 43.9 +39 37 07 5373 3.87  0.11 0.17 -5.01  9.1  7.6  3.7  -57.1  51 0.02 0.03 1 
3408 KOI-627         19 28 36.1 +39 38 15 5970 4.16  0.17 0.10 -6.01  6.9  5.0  4.5    7.0  48 0.02 0.04 1 
3409 KOI-4157        19 09 38.4 +39 39 31 6209 4.31  0.00 0.14 -5.11 12.2  9.4  6.3  -15.6  49 0.03 0.05 1 
3410 KOI-2025        19 01 40.7 +39 42 22 6403 4.24  0.02 0.12 -5.37 24.7 19.8  8.5  -25.5  45 0.03 0.03 1 
3411 Kepler-350      19 01 40.7 +39 42 22 6336 4.24  0.01 0.13 -5.26 24.7 20.5  7.7  -24.9  67 0.02 0.05 1 
3412 KOI-628         19 14 47.7 +39 42 30 5800 4.53 -0.35 0.12 -5.45  3.4  0.1  3.6   34.3  43 0.03 0.03 1 
3413 KOI-3811        19 04 36.8 +39 42 54 5951 4.49 -0.05 0.13 -5.26  6.2  4.1  4.4  -49.1  50 0.05 0.06 1 
3414 KOI-629         19 28 25.0 +39 46 04 6085 4.22 -0.26 0.11 -5.49  4.8  0.1  5.3    6.6  43 0.03 0.03 1 
3415 KOI-1805        19 15 14.9 +39 46 14 5506 4.56 -0.07 0.32 -4.55  4.6  3.7  2.6    7.9  50 0.02 0.02 1 
3416 KOI-2393        19 38 39.5 +39 47 02 4748 4.46 -0.04 0.22 -4.98  1.6  0.1  1.6    1.9  33 0.19 0.05 1 
3417 KOI-1534        19 20 21.8 +39 49 01 6154 4.23  0.07 0.12 -5.47 10.0  7.4  5.8   -4.7  43 0.03 0.03 1 
3418 KOI-3184        19 13 34.9 +39 52 21 5818 4.14  0.23 0.12 -5.40  5.5  3.9  3.7    1.8  50 0.02 0.02 1 
3419 KOI-4367        19 52 07.9 +39 53 00 6231 4.06 -0.02 0.11 -5.69  9.8  6.7  6.5  -28.9  48 0.02 0.03 1 
3420 KOI-4004        18 55 58.8 +39 55 01 5715 4.54 -0.09 0.28 -4.59  8.4  7.1  3.3  -24.1  51 0.14 0.04 1 
3421 KOI-2120        19 48 17.9 +39 56 02 4964 4.55 -0.12 0.51 -4.49  2.9  2.3  1.8  -51.9  50 0.02 0.03 1 
3422 KOI-4639        19 15 23.3 +39 56 04 6509 3.88  0.23 0.16 -4.97 17.2 10.8 12.4    7.6  48 0.03 0.03 1 
3423 KOI-633         19 33 42.5 +39 56 33 5840 4.24 -0.14 0.10 -5.88  3.9  0.7  3.8  -41.1  48 0.02 0.03 1 
3424 KOI-632         19 17 40.3 +39 56 42 5314 4.53  0.01 0.35 -4.55  2.5  1.0  2.2  -51.1  51 0.02 0.03 1 
3425 KOI-232         19 24 26.9 +39 56 57 6007 4.42 -0.04 0.10 -6.00  5.3  2.3  4.7   18.7  23 0.06 0.06 1 
3426 Kepler-122      19 24 26.9 +39 56 57 5938 4.13 -0.04 0.00  0.00  5.8  3.7  4.3   18.4  54 0.13 0.03 1 
3427 KOI-3823        19 07 05.2 +39 59 02 5604 4.54  0.00 0.28 -4.60  3.4  1.7  2.9    0.6  45 0.02 0.03 1 
3428 KOI-3936        19 50 18.5 +40 01 40 4954 4.40  0.09 0.74 -4.32  6.4  5.9  1.8  -29.4  54 0.02 0.03 1 
3429 KOI-1665        19 36 41.1 +40 03 19 5956 4.24  0.33 0.16 -5.01  4.6  1.3  4.4  -20.7  49 0.03 0.05 1 
3430 KOI-4018        19 33 24.2 +40 03 35 5448 4.57 -0.12 0.18 -4.93  3.2  1.9  2.5  -24.1  35 0.03 0.04 1 
3431 KOI-2635        19 16 07.9 +40 05 13 6027 3.94 -0.14 0.13 -5.27  8.6  6.0  5.7  -33.3  46 0.03 0.03 1 
3432 KOI-5107        19 44 04.5 +40 05 14 4939 3.09 -0.05 0.11 -5.36  4.1  2.1  3.4  -14.0  37 0.03 0.04 1 
3433 KOI-3770        19 23 44.8 +40 07 30 6108 4.11 -0.02 0.13 -5.23  8.0  5.5  5.4  -26.9  44 0.03 0.03 1 
3434 KOI-5119        19 51 09.2 +40 07 51 4909 3.13  0.07 0.21 -4.97  4.2  2.3  3.4    7.9  39 0.03 0.03 1 
3435 KOI-4546        19 49 05.6 +40 08 12 5981 4.33  0.07 0.09        5.1  2.1  4.5  -15.9  43 0.03 0.03 1 
3436 KOI-2951        18 57 50.3 +40 08 33 5664 4.49 -0.23 0.15 -5.07  4.1  2.5  3.1   20.5  49 0.02 0.03 1 
3437 KOI-3421        19 19 40.7 +40 10 07 6248 4.10  0.09 0.12 -5.39  9.6  6.3  6.7   -3.6  49 0.02 0.03 1 
3438 KOI-1666        19 24 04.7 +40 10 39 6437 4.41  0.13 0.10 -6.10 16.9 12.6  9.0  -34.1  35 0.04 0.04 1 
3439 KOI-635         19 37 29.6 +40 11 41 6102 4.39  0.07 0.21 -4.71  7.8  5.3  5.4  -38.2  48 0.02 0.03 1 
3440 KOI-161         19 08 12.4 +40 12 42 4882 4.49  0.30 0.23 -4.91  1.4  0.1  1.7  -15.7  55 0.02 0.03 1 
3441 KOI-639         19 47 32.6 +40 13 42 6156 4.30  0.08 0.15 -5.04  9.1  6.4  5.8  -23.0  48 0.02 0.03 1 
3442 KOI-3093        19 23 58.0 +40 13 46 5891 4.42  0.03 0.21 -4.74  3.5  0.1  4.0  -16.7  49 0.02 0.03 1 
3443 Kepler-130      19 13 48.2 +40 14 43 6050 4.49 -0.09 0.14 -5.13  4.1  0.1  5.0   17.8 108 0.01 0.02 1 
3444 KOI-282         19 13 48.2 +40 14 43 5954 4.40 -0.14 0.12 -5.32  3.5  0.1  4.4   18.8  49 0.02 0.02 1 
3445 KOI-4331        19 23 15.3 +40 15 18 6360 4.13  0.06 0.14 -5.12 14.2 10.2  8.0  -24.7  48 0.02 0.03 1 
3446 KOI-1822        19 51 45.6 +40 16 43 6105 4.35 -0.17 0.10 -5.91  6.3  3.0  5.4   -6.9  50 0.03 0.03 1 
3447 KOI-640         19 49 00.6 +40 17 19 5227 4.46  0.08 0.12 -5.27  2.3  0.6  2.1  -24.4  52 0.02 0.02 1 
3448 KOI-2698        19 55 20.6 +40 17 35 5898 4.26  0.09 0.11 -5.59  4.8  2.4  4.1  -11.0  50 0.02 0.02 1 
3449 KOI-1563        19 56 53.8 +40 20 35 4994 4.41  0.06 0.44 -4.56  2.7  1.9  1.8   -4.8  26 0.05 0.06 1 
3450 KOI-3474        19 52 20.0 +40 20 46 5965 4.25 -0.11 0.11 -5.58  6.3  4.1  4.5  -50.1  48 0.02 0.03 1 
3451 KOI-2158        19 50 36.3 +40 21 09 5333 4.42 -0.03 0.17 -4.97  3.0  1.8  2.2  -94.0  49 0.02 0.02 1 
3452 KOI-2563        19 12 23.0 +40 21 57 6076 3.98  0.11 0.11 -5.72  9.1  6.4  6.0    7.8  48 0.02 0.05 1 
3453 KOI-4246        19 16 17.8 +40 21 58 5603 4.51  0.15 0.36 -4.46  7.6  6.6  2.9  -20.9  50 0.02 0.02 1 
3454 KOI-1576        19 51 10.8 +40 25 04 5456 4.39  0.13 0.18 -4.95  3.6  2.5  2.5  -45.7  49 0.05 0.04 1 
3455 KOI-825         18 52 53.1 +40 25 19 4828 4.50  0.20 0.11 -5.32  1.5  0.1  1.7  -27.2  31 0.04 0.05 1 
3456 KOI-4713        18 55 21.3 +40 25 19 5921 4.70  0.11 0.28 -4.55 20.7 17.3  4.2  -28.7  17 0.09 0.10 2 
3457 KOI-4411        19 34 19.4 +40 25 39 6042 4.31 -0.16 0.13 -5.20  6.0  3.2  4.9  -13.9  48 0.02 0.02 1 
3458 KOI-3239        19 55 35.1 +40 28 37 5568 4.50 -0.04 0.38 -4.44  6.8  5.9  2.8  -29.2  49 0.02 0.03 1 
3459 KOI-2711        19 23 46.7 +40 28 48 5903 4.46  0.05 0.21 -4.74  5.5  3.5  4.1   12.5  46 0.03 0.03 1 
3460 KOI-1589        19 53 00.5 +40 29 46 6066 4.54 -0.07 0.17 -4.94  6.5  3.7  5.1   12.7  26 0.05 0.05 1 
3461 KOI-408         19 12 56.2 +40 31 15 5833 4.80  0.30 0.18 -4.89  5.0  3.0  3.8  -18.2  28 0.60 0.10 1 
3462 KOI-644         19 19 52.0 +40 31 58 5780 4.28 -0.09 0.19 -4.85  3.8  1.0  3.5  -79.0  36 0.05 0.04 1 
3463 KOI-2370        19 50 14.0 +40 32 29 6392 4.18 -0.14 0.13 -5.22 23.3 18.6  8.4   12.7  47 0.02 0.03 1 
3464 KOI-2555        19 11 25.7 +40 32 50 6113 4.30 -0.06 0.11 -5.56  8.0  5.4  5.5  -34.7  47 0.02 0.03 1 
3465 KOI-2011        19 49 01.2 +40 32 54 6347 4.21 -0.06 0.13 -5.26 18.3 14.4  7.8  -29.4  50 0.03 0.03 1 
3466 KOI-2219        19 21 03.7 +40 32 55 4900 4.48  0.11 0.26 -4.85  2.0  0.9  1.7  -16.1  47 0.03 0.03 1 
3467 KOI-1825        19 41 12.0 +40 33 24 5293 4.52  0.02 0.39 -4.51  5.1  4.5  2.2  -22.9  38 0.04 0.04 1 
3468 KOI-2440        18 52 00.0 +40 33 27 5629 4.22  0.26 0.12 -5.37  3.7  2.2  3.0  -32.0  51 0.02 0.02 1 
3469 KOI-1557        19 37 46.0 +40 33 27 4726 4.57 -0.02 0.60 -4.52  3.1  2.6  1.6  -27.5  28 0.04 0.05 1 
3470 KOI-829         19 21 50.8 +40 33 45 5852 4.49  0.02 0.21 -4.74  4.2  1.4  3.8  -60.0  29 0.04 0.04 1 
3471 KOI-2556        19 40 24.6 +40 34 21 5506 4.57 -0.21 0.11 -5.50  3.3  1.7  2.6  -43.1  42 0.03 0.03 1 
3472 KOI-2690        19 35 44.0 +40 35 27 5393 4.51  0.01 0.49 -4.36  4.6  3.9  2.4  -12.5  51 0.02 0.02 1 
3473 KOI-645         19 40 52.2 +40 35 32 5835 4.16 -0.24 0.12 -5.36  4.4  2.1  3.8    2.0  48 0.02 0.03 1 
3474 KOI-3039        19 23 48.0 +40 36 19 5769 4.20 -0.24 0.12 -5.34  4.5  2.7  3.5  -16.1  50 0.02 0.03 1 
3475 KOI-1567        19 14 09.3 +40 36 58 4884 4.46 -0.07 0.22 -4.46  2.2  1.1  1.7  -22.0  27 0.07 0.06 2 
3476 KOI-4907        19 13 35.4 +40 37 37 5976 4.30  0.07 0.10 -6.26  4.7  1.1  4.5  -39.2  45 0.03 0.03 1 
3477 KOI-834         19 11 35.3 +40 38 16 5704 4.04  0.28 0.24 -4.68  4.4  2.9  3.2  -13.5  26 0.05 0.05 1 
3478 KOI-3791        19 13 54.0 +40 39 05 6197 4.26  0.11 0.12 -5.41  6.7  2.3  6.2   -9.0  48 0.02 0.03 1 
3479 KOI-1601        19 15 05.0 +40 39 51 5627 4.12 -0.10 0.13 -5.21  3.4  1.5  3.0  -72.0  37 0.03 0.03 1 
3480 KOI-2970        19 30 18.7 +40 40 04 6140 4.35 -0.07 0.12 -5.32  6.8  3.5  5.7   17.6  47 0.02 0.03 1 
3481 KOI-142         19 24 35.5 +40 40 10 5393 4.41  0.18 0.17        2.2  0.5  2.4  -21.3  75 0.02 0.02 2 
3482 KOI-2707        19 58 00.4 +40 40 15 5640 4.56 -0.12 0.15 -5.07  3.5  1.6  3.0  -13.2  36 0.03 0.03 1 
3483 Kepler-399      19 58 00.4 +40 40 15 5587 4.53 -0.18 0.00  0.00  3.7  2.2  2.8  -12.1  56 0.03 0.07 1 
3484 KOI-4368        19 50 39.6 +40 40 55 5848 3.81  0.03 0.10 -6.22  5.4  2.4  4.7   24.0  50 0.02 0.03 1 
3485 KOI-409         19 22 15.9 +40 41 31 5841 4.41  0.16 0.12 -5.34  4.0  1.2  3.8   -1.4  44 0.03 0.03 1 
3486 KOI-647         19 24 46.8 +40 42 10 6130 4.20 -0.37 0.14 -5.08  5.2  0.1  5.6  -54.4  48 0.02 0.03 1 
3487 KOI-2741        18 57 28.6 +40 43 07 5852 4.43  0.04 0.15 -5.05  3.6  0.1  3.8  -54.1  49 0.02 0.03 1 
3488 KOI-257         18 58 32.4 +40 43 11 6179 4.31  0.14 0.15 -5.03  9.1  6.3  6.0  -14.1  49 0.02 0.03 1 
3489 KOI-1590        19 37 27.6 +40 43 15 4833 4.53 -0.11 0.30 -4.79  2.9  2.2  1.7  -37.1  24 0.06 0.07 1 
3490 KOI-2854 E      18 57 25.1 +40 43 23 6200 4.18  0.08 0.11 -5.54  9.7  6.8  6.2    0.6  46 0.03 0.03 1 
3491 KOI-2854 W      18 57 24.9 +40 43 24 5956 4.43  0.07 0.34 -4.40  4.5  0.7  4.4   -0.9  55 0.03 0.02 1 
3492 KOI-2668        18 55 40.8 +40 44 24 5464 4.55 -0.10 0.22 -4.80  2.9  1.2  2.5  -14.2  49 0.02 0.02 1 
3493 KOI-837         19 24 38.1 +40 45 01 4831 4.43  0.38 0.24 -4.92  2.4  1.6  1.7  -42.4  28 0.05 0.06 1 
3494 KOI-1621        19 54 21.4 +40 45 03 6086 4.02  0.06 0.11 -5.62  7.5  5.0  5.3  -49.0  50 0.02 0.03 1 
3495 KOI-4067        19 22 38.0 +40 46 43 5961 4.28  0.06 0.12 -5.45  5.3  2.9  4.4  -22.5  47 0.02 0.03 1 
3496 Kepler-338      18 51 55.0 +40 47 04 5892 4.00 -0.03 0.14 -5.19  6.3  4.6  4.0  -17.6  85 0.02 0.02 1 
3497 KOI-1930        18 51 55.0 +40 47 04 5834 3.93 -0.07 0.13 -5.21  6.5  4.3  4.7  -19.3  51 0.03 0.03 1 
3498 KOI-2332        19 29 00.6 +40 47 34 5181 3.91 -0.07 0.13 -5.19  3.1  0.1  3.5  -57.6  50 0.02 0.02 1 
3499 KOI-1962        18 56 56.2 +40 47 40 5918 4.12 -0.06 0.13 -5.21  5.9  4.0  4.2  -58.7  51 0.02 0.02 1 
3500 KOI-649         19 19 05.6 +40 48 03 6114 3.96  0.21 0.11 -5.54  9.6  6.7  6.3  -14.2  49 0.02 0.03 1 
3501 KOI-2915        19 19 40.2 +40 49 43 5602 4.48 -0.06 0.15 -5.06  3.0  0.6  2.9  -24.2  50 0.02 0.02 1 
3502 KOI-2790        19 58 38.3 +40 50 38 5115 4.44 -0.20 0.14 -5.15  2.4  1.2  1.9  -29.7  52 0.02 0.02 1 
3503 KOI-371         19 58 42.3 +40 51 23 5083 3.60  0.05 0.19 -4.97  3.0  0.1  3.5  -60.4  40 0.03 0.03 1 
3504 KOI-2369        19 02 53.0 +40 51 25 5769 4.22  0.07 0.28 -4.57  4.6  2.9  3.5  -17.5  27 0.04 0.09 1 
3505 KOI-2676        19 55 55.3 +40 52 19 6272 3.84 -0.01 0.12 -5.33  6.6  0.1  8.0  -25.3  47 0.02 0.03 1 
3506 KOI-2010        19 40 37.9 +40 53 56 6319 4.05  0.02 0.12 -5.38 12.6  9.0  7.5    9.6  47 0.03 0.03 1 
3507 KOI-2752        19 41 17.8 +40 54 08 6060 4.26  0.17 0.09 -7.54  9.1  7.0  5.1   -6.9  48 0.02 0.03 1 
3508 KOI-2183        19 28 41.1 +40 54 59 5610 4.43  0.05 0.10 -5.70  2.8  0.1  2.9  -36.4  34 0.04 0.04 1 
3509 KOI-505         19 04 00.0 +40 55 10 4945 4.53  0.11 0.45 -4.56  3.0  2.3  1.8  -43.4  46 0.03 0.03 1 
3510 Kepler-169      19 04 00.0 +40 55 10 4896 4.32  0.06 0.00  0.00  2.9  2.3  1.7  -42.8  52 0.02 0.05 1 
3511 KOI-555         19 32 29.6 +40 56 05 5221 4.45  0.02 0.09 -5.63  2.3  0.7  2.1  -38.1  50 0.02 0.03 1 
3512 KOI-4744        19 32 41.8 +40 57 03 5737 4.19  0.22 0.10 -5.81  4.5  2.9  3.3  -16.7  39 0.03 0.03 1 
3513 KOI-2358        19 40 33.4 +40 58 45 6084 3.97  0.15 0.18 -4.83 16.8 13.6  6.1  -45.7  48 0.02 0.03 1 
3514 KOI-1897        19 14 17.9 +40 59 19 5917 4.31 -0.11 0.11 -5.50  4.4  1.1  4.2   22.2  47 0.02 0.03 1 
3515 KOI-2675        19 31 53.1 +41 02 09 5679 4.53  0.00 0.31 -4.53  9.0  7.8  3.1  -10.7  49 0.02 0.03 1 
3516 KOI-3288        18 52 50.8 +41 02 17 5346 4.54 -0.02 0.29 -4.64  3.6  2.8  2.3  -15.7  50 0.02 0.02 1 
3517 KOI-650         19 21 35.1 +41 02 24 5015 4.54  0.04 0.16 -5.10  1.5  0.1  1.8  -21.8  52 0.02 0.03 1 
3518 KOI-1928        18 55 14.3 +41 02 28 5787 4.33  0.17 0.17 -4.92  4.5  2.6  3.5  -52.9  49 0.02 0.02 1 
3519 KOI-4686        19 55 37.4 +41 02 33 5656 3.93  0.28 0.11 -5.50  4.9  2.6  4.1  -25.3  51 0.02 0.02 1 
3520 KOI-4002        19 01 19.6 +41 03 50 5136 4.50  0.14 0.50 -4.43  3.4  2.7  2.0  -10.3  31 0.04 0.04 1 
3521 KOI-652         19 34 22.1 +41 05 43 5256 4.59  0.02 0.21 -4.87  3.4  2.5  2.1  -21.8  54 0.03 0.04 1 
3522 KOI-4913        18 54 42.9 +41 05 49 6346 4.23  0.07 0.13 -5.22 23.7 19.1  7.8   13.5  47 0.03 0.03 1 
3523 KOI-3422        19 50 51.6 +41 06 15 5815 4.48  0.08 0.25 -4.63  6.5  5.1  3.7    1.0  50 0.02 0.02 1 
3524 KOI-4156        19 33 16.4 +41 07 00 5780 4.11  0.23 0.12 -5.36  4.7  3.0  3.5  -35.4  47 0.02 0.03 1 
3525 KOI-1060        19 32 20.3 +41 08 08 6549 4.32 -0.21 0.17 -4.89 13.6  7.7 10.9   -1.2  25 0.06 0.06 1 
3526 Kepler-758      19 32 20.3 +41 08 08 6450 4.10 -0.20 0.00  0.00 14.6 10.0  9.2   -3.4  59 0.06 0.04 1 
3527 KOI-2801        19 56 38.5 +41 08 37 5992 4.11  0.03 0.12 -5.43  5.3  2.5  4.6    4.6  49 0.02 0.03 1 
3528 KOI-1839        18 56 22.7 +41 10 58 5443 4.57  0.03 0.39 -4.46  8.2  7.3  2.5  -23.1  47 0.03 0.05 1 
3529 KOI-2498        19 26 30.9 +41 12 31 5138 4.53 -0.11 0.13 -5.22  2.6  1.6  2.0  -48.3  50 0.02 0.05 1 
3530 KOI-4633        19 19 07.1 +41 12 52 5942 4.14  0.09 0.16 -4.96  7.1  5.3  4.3  -21.6  38 0.03 0.04 1 
3531 KOI-654         18 57 38.4 +41 14 15 5824 4.49 -0.05 0.17 -4.92  3.9  0.9  3.7  -42.4  49 0.03 0.03 1 
3532 KOI-1052        19 22 02.5 +41 14 41 5929 4.36 -0.07 0.13 -5.22  4.6  1.4  4.2  -21.7  26 0.05 0.05 1 
3533 KOI-3190        19 53 04.4 +41 15 06 6091 4.36 -0.10 0.13 -5.24  4.4  0.1  5.3   -0.7  47 0.02 0.03 1 
3534 KOI-655         19 34 30.2 +41 16 22 6144 4.22 -0.02 0.13 -5.28  4.8  0.1  5.7    6.6  47 0.02 0.03 1 
3535 KOI-2479        19 31 32.5 +41 16 45 5275 3.82 -0.01 0.18 -4.97  3.8  1.2  3.6   22.6  51 0.02 0.02 1 
3536 KOI-2250        19 00 52.0 +41 16 57 4845 4.44  0.07 0.36 -4.71  2.9  2.3  1.7  -11.3  29 0.05 0.09 1 
3537 KOI-303         19 34 42.1 +41 17 43 5659 4.48 -0.16 0.18 -4.92  3.2  0.4  3.1  -76.8  49 0.02 0.02 1 
3538 KOI-2733        19 18 12.7 +41 17 52 4716 4.41 -0.08 0.40 -4.71  3.5  3.1  1.6    4.9  47 0.03 0.03 1 
3539 KOI-2148        18 52 46.1 +41 18 19 5541 3.99  0.36 0.12 -5.35  4.3  1.9  3.9  -71.2  50 0.02 0.02 1 
3540 Kepler-363      18 52 46.1 +41 18 19 5526 3.92  0.35 0.18 -4.94  4.3  1.7  3.9  -72.5  86 0.02 0.04 1 
3541 KOI-1054        19 14 43.8 +41 18 26 5551 3.28 -0.68 0.16 -5.04  6.2  4.8  3.9 -143.3  50 0.03 0.05 1 
3542 KOI-2167        19 26 25.1 +41 18 34 5716 4.53  0.06 0.22 -4.76  4.6  3.1  3.3   11.4  34 0.05 0.04 1 
3543 KOI-2071        19 17 46.7 +41 19 04 5205 4.53  0.11 0.25 -4.78  2.8  1.7  2.0  -14.6  46 0.03 0.03 1 
3544 KOI-1684        19 34 08.3 +41 19 48 6530 4.59 -0.09 0.14 -5.15 21.2 15.2 10.5   22.8  48 0.03 0.04 1 
3545 KOI-1916        19 20 57.0 +41 19 53 5884 4.40  0.19 0.20 -4.78  7.1  5.5  4.0  -30.7  48 0.02 0.02 1 
3546 Kepler-336      19 20 57.0 +41 19 53 5800 4.38  0.16 0.20 -4.80  7.4  6.0  3.6  -29.3  66 0.08 0.04 1 
3547 KOI-2949        19 03 30.2 +41 19 57 5871 4.18  0.04 0.11 -5.54  4.5  2.1  3.9  -24.2  50 0.02 0.02 1 
3548 KOI-3500        19 45 25.1 +41 20 08 5951 3.94  0.16 0.10 -6.21  8.3  6.0  5.2  -38.7  49 0.02 0.03 1 
3549 Kepler-132      18 52 56.6 +41 20 35 5964 4.36 -0.20 0.14 -5.15  5.6  3.3  4.4  -30.2  85 0.02 0.02 1 
3550 KOI-284         18 52 56.6 +41 20 35 5989 4.37 -0.14 0.13 -5.26  5.6  3.0  4.6  -33.5  43 0.03 0.03 1 
3551 KOI-4276        19 03 52.5 +41 21 49 6149 3.90  0.10 0.12 -5.47  9.7  6.6  6.6   -9.6  50 0.04 0.04 1 
3552 KOI-304         19 08 21.6 +41 22 26 5848 4.53 -0.19 0.16 -4.97  3.9  0.1  3.8   19.8  48 0.02 0.02 1 
3553 KOI-2001        19 48 05.1 +41 22 38 5048 4.51 -0.00 0.40 -4.58  3.6  3.1  1.9  -16.2  50 0.03 0.03 1 
3554 KOI-306         19 57 16.7 +41 23 05 5220 4.51  0.06 0.25 -4.76  3.6  2.9  2.1  -23.9  52 0.02 0.02 1 
3555 Kepler-203      19 48 21.6 +41 23 17 5884 4.42  0.06 0.00  0.00  4.7  2.4  4.0  -33.6  67 0.02 0.04 1 
3556 KOI-659         19 29 40.1 +41 25 01 6308 4.29 -0.01 0.13 -5.22 10.8  7.3  7.3  -39.4  46 0.03 0.03 1 
3557 KOI-2098        18 59 54.7 +41 25 13 6342 4.24 -0.11 0.09       13.4  9.8  7.8   -8.5  41 0.03 0.03 1 
3558 KOI-3179        19 57 12.8 +41 26 28 5695 4.50  0.01 0.15 -5.05  4.0  2.4  3.2  -42.7  49 0.02 0.02 1 
3559 KOI-4123        19 45 25.6 +41 27 19 6091 3.80  0.12 0.11 -5.51  5.7  0.1  6.1  -21.2  46 0.02 0.03 1 
3560 KOI-2398        19 19 45.4 +41 30 10 6225 4.08 -0.26 0.12 -5.42  9.9  6.8  6.5  -11.0  47 0.02 0.03 1 
3561 KOI-2829        19 17 27.5 +41 32 00 5887 4.12 -0.00 0.13 -5.24  5.0  2.8  4.0  -30.1  49 0.02 0.02 1 
3562 Kepler-92       19 16 20.7 +41 33 47 5935 4.07  0.18 0.00  0.00  5.9  3.8  4.3  -42.1 111 0.04 0.02 1 
3563 KOI-285         19 16 20.7 +41 33 47 5910 4.06  0.18 0.14 -5.13  5.3  3.2  4.1  -42.0  49 0.02 0.03 1 
3564 KOI-2252        19 28 56.1 +41 34 31 6131 4.00  0.13 0.13 -5.25  9.4  7.0  5.6  -25.7  48 0.02 0.03 1 
3565 KOI-3240        19 29 22.8 +41 35 07 6052 3.91  0.24 0.12 -5.34  6.3  2.4  5.8  -25.5  49 0.02 0.09 1 
3566 KOI-2636        19 18 44.8 +41 35 20 5846 4.42  0.04 0.18 -4.89  4.7  2.7  3.8  -20.8  48 0.03 0.02 1 
3567 KOI-1812        19 20 30.4 +41 36 04 6011 4.32  0.01 0.15 -5.01  4.5  0.1  4.7  -18.7  45 0.03 0.03 1 
3568 KOI-308         19 35 43.1 +41 36 10 6121 4.09  0.02 0.15 -5.01 12.7 10.1  5.5  -38.9  47 0.02 0.03 1 
3569 KOI-2608        19 02 51.2 +41 36 21 6173 3.89 -0.02 0.12 -5.31 21.8 17.7  6.8  -24.9  48 0.03 0.03 1 
3570 KOI-415         19 33 13.5 +41 36 23 5836 4.47 -0.16 0.12 -5.34  3.2  0.1  3.8   -4.6  47 0.03 0.06 1 
3571 KOI-4302        19 34 43.5 +41 36 43 6103 4.11 -0.08 0.13 -5.28  7.3  4.6  5.4   -1.8  48 0.02 0.05 1 
3572 KOI-1688        19 53 55.5 +41 36 55 5949 4.14  0.17 0.09        7.2  5.4  4.4  -28.3  36 0.03 0.09 1 
3573 KOI-660         18 59 40.7 +41 37 02 5311 3.92 -0.13 0.15 -5.10  2.9  0.1  3.6  -57.3  51 0.02 0.03 1 
3574 KOI-307         19 32 43.3 +41 37 04 6008 4.41 -0.11 0.13 -5.21  6.9  4.7  4.7   19.6  47 0.02 0.03 1 
3575 KOI-1613        19 01 54.4 +41 37 58 6190 4.34 -0.32 0.12 -5.34 11.5  8.6  6.1    8.3  48 0.02 0.03 1 
3576 KOI-3436        18 55 56.7 +41 39 01 4948 4.48  0.14 0.51 -4.50  3.6  3.1  1.8  -28.6  52 0.02 0.03 1 
3577 KOI-219         19 48 51.4 +41 39 51 6005 4.14  0.13 0.13 -5.27 16.0 13.2  4.7   -8.4  50 0.03 0.03 1 
3578 KOI-611         19 53 10.6 +41 41 02 6267 4.24  0.09 0.12 -5.32 14.8 11.5  6.9  -19.2  46 0.03 0.03 1 
3579 KOI-2753        18 56 10.2 +41 41 57 5796 4.26  0.18 0.12 -5.37  4.1  1.8  3.6    5.0  49 0.02 0.02 1 
3580 KOI-1128        19 25 44.0 +41 42 12 5357 4.53 -0.08 0.10 -5.49  2.5  0.6  2.3   -4.7  50 0.02 0.03 1 
3581 KOI-662         19 28 44.9 +41 43 37 5891 4.12  0.02 0.14 -5.17  3.9  0.1  4.0  -18.6  49 0.02 0.03 1 
3582 KOI-3503        19 32 36.2 +41 43 45 6097 4.28 -0.44 0.12 -5.30  4.8  0.1  5.3   -1.8  47 0.02 0.03 1 
3583 KOI-661         19 01 23.3 +41 45 43 5863 4.45  0.02 0.16 -5.00  4.4  1.9  3.9   18.7  48 0.02 0.02 1 
3584 KOI-1121        19 21 24.7 +41 46 11 5826 4.32  0.06 0.15 -5.08  6.4  4.6  3.7  -49.7  57 0.02 0.04 1 
3585 KOI-1127        19 20 51.6 +41 46 33 5586 4.10  0.29 0.21 -4.81  3.7  2.3  2.8  -35.1  23 0.05 0.09 1 
3586 KOI-2857        18 58 15.8 +41 46 43 6117 4.15  0.26 0.11 -5.54  8.0  5.4  5.5  -13.9  48 0.02 0.03 1 
3587 KOI-2948        19 17 34.7 +41 46 56 5512 4.03  0.42 0.14 -5.15  4.5  3.6  2.6  -38.6  52 0.02 0.02 1 
3588 KOI-3456        19 28 00.5 +41 47 13 5663 4.59 -0.28 0.21 -4.80  9.3  8.0  3.1  -56.6  50 0.02 0.03 1 
3589 KOI-1230        19 55 47.6 +41 48 44 4968 3.09 -0.05 0.14 -5.21  4.4  2.7  3.4  -30.6  53 0.02 0.03 2 
3590 KOI-2840        19 53 24.9 +41 49 12 5700 4.22 -0.02 0.15 -5.06  3.7  1.6  3.2  -17.7  50 0.02 0.09 1 
3591 Kepler-172      18 53 28.4 +41 49 19 5549 4.44  0.29 0.00  0.00  3.9  2.7  2.7  -14.7  47 0.03 0.06 1 
3592 KOI-664         19 26 32.3 +41 50 02 5718 4.37  0.02 0.14 -5.15  3.2  0.1  3.3  -11.7  49 0.02 0.03 1 
3593 Kepler-206      19 26 32.3 +41 50 02 5763 4.39  0.03 0.00  0.00  4.1  2.0  3.4  -12.6  75 0.02 0.02 1 
3594 KOI-372         19 56 29.4 +41 52 00 5778 4.53 -0.09 0.24        5.1  3.5  3.5   11.5  89 0.02 0.02 2 
3595 KOI-1241        19 35 02.0 +41 52 19 4790 3.27  0.38 0.14 -5.17  3.2  0.1  3.4  -55.1 183 0.02 0.03 1 
3596 KOI-2408        19 08 15.9 +41 52 30 5481 4.51 -0.14 0.16 -5.04  3.2  1.8  2.6   17.2  49 0.02 0.02 1 
3597 KOI-511         19 38 35.2 +41 53 03 5887 4.36  0.05 0.10 -6.19  5.5  3.6  4.0   14.2  36 0.25 0.08 1 
3598 KOI-176         19 26 35.2 +41 53 05 6318 4.17 -0.18 0.13 -5.26 13.5 10.0  7.5  -47.6  47 0.02 0.03 1 
3599 KOI-94          19 49 19.9 +41 53 28 6144 4.16  0.11 0.12 -5.35  9.4  6.9  5.7  -21.9  64 0.02 0.03 3 
3600 KOI-270         19 34 55.9 +41 54 03 5739 4.35 -0.11 0.12 -5.37  4.8  3.2  3.4   12.2  49 0.02 0.02 1 
3601 KOI-3117        19 28 29.2 +41 55 37 5501 4.47  0.01 0.25 -4.69  3.6  2.4  2.6  -43.5  51 0.02 0.05 1 
3602 KOI-4657        19 33 10.3 +41 59 51 5303 4.49 -0.09 0.14 -5.18  2.5  0.9  2.2  -50.2  52 0.02 0.03 1 
3603 KOI-3438        19 19 40.4 +42 00 05 6013 4.27 -0.16 0.13 -5.26  5.5  2.6  4.8  -50.6  48 0.02 0.03 1 
3604 KOI-1239        19 28 42.9 +42 00 21 5752 4.44 -0.11 0.18 -4.89  3.5  0.5  3.4  -19.0  30 0.04 0.04 1 
3605 KOI-3287        18 55 04.9 +42 01 38 5892 4.27 -0.12 0.11 -5.57  4.6  2.2  4.0  -39.1  41 0.03 0.03 1 
3606 KOI-857         19 00 26.5 +42 02 02 5068 4.48  0.19 0.23 -4.87  2.9  2.1  1.9  -48.7  37 0.03 0.03 1 
3607 KOI-1242        19 28 54.8 +42 02 07 6128 4.26 -0.00 0.11 -5.49  7.0  4.0  5.6   -7.4  47 0.02 0.03 1 
3608 KOI-2559        19 26 25.6 +42 02 09 5847 4.39  0.10 0.10 -5.84  4.4  2.1  3.8  -37.1  45 0.03 0.04 1 
3609 KOI-3237        19 01 19.4 +42 02 26 5768 4.48  0.10 0.28 -4.56  6.3  4.9  3.5  -30.8  50 0.02 0.03 1 
3610 KOI-2838        19 28 47.9 +42 02 46 5616 3.98  0.07 0.14 -5.16  3.8  0.1  4.0  -38.9  49 0.02 0.02 1 
3611 KOI-1227        19 50 49.7 +42 02 51 6131 4.48 -0.39 0.34 -4.39 21.7 15.8  5.6   34.2  47 0.04 0.06 1 
3612 KOI-2737        19 37 00.8 +42 03 45 5570 4.07  0.28 0.11 -5.42  3.9  2.6  2.8  -88.1  50 0.02 0.02 1 
3613 KOI-4159        19 29 08.8 +42 04 21 5161 4.39  0.07 0.13 -5.23  3.0  2.2  2.0  -87.9  36 0.03 0.04 1 
3614 KOI-1692        19 38 41.8 +42 04 32 5289 4.40  0.26 0.23 -4.81  3.6  2.8  2.2  -23.9  54 0.02 0.06 1 
3615 KOI-612         18 59 52.4 +42 04 45 5085 4.50 -0.04 0.14 -5.17  2.6  1.7  1.9   20.5  45 0.03 0.03 1 
3616 KOI-666         19 44 07.7 +42 07 54 5568 4.45  0.06 0.16 -5.00  3.5  2.0  2.8  -41.6  49 0.02 0.03 1 
3617 KOI-4651        19 52 20.9 +42 09 52 5561 4.37 -0.07 0.16 -5.04  4.7  3.7  2.8  -10.7  35 0.15 0.09 1 
3618 KOI-665         19 20 07.3 +42 09 58 5893 4.09  0.25 0.14 -5.18  6.5  4.8  4.0  -48.5  49 0.02 0.02 1 
3619 Kepler-207      19 20 07.3 +42 09 58 5896 4.05  0.26 0.13 -5.22  7.0  5.4  4.1  -49.8  84 0.01 0.03 1 
3620 KOI-561         18 48 01.1 +42 10 36 5028 4.51 -0.13 0.19 -4.97  1.2  0.1  1.8  -31.5  52 0.02 0.03 1 
3621 KOI-1240        19 25 33.7 +42 10 50 5493 4.41  0.06 0.11 -5.37  2.9  1.1  2.6    3.0  35 0.03 0.03 1 
3622 KOI-2092        19 33 10.5 +42 11 47 5659 4.61 -0.33 0.21 -4.78  3.1  0.1  3.1    4.7  27 0.05 0.08 1 
3623 KOI-5324        19 11 37.6 +42 12 31 4960 3.35 -0.08 0.12 -5.27  3.6  0.9  3.4  -15.1  36 0.03 0.04 1 
3624 KOI-4072        18 55 03.4 +42 13 20 5855 4.30  0.12 0.12 -5.33  4.5  2.1  3.9    2.9  48 0.02 0.05 1 
3625 KOI-2678        19 29 33.3 +42 14 00 5284 4.50 -0.02 0.40 -4.50  7.6  6.8  2.2  -31.6  44 0.03 0.05 1 
3626 KOI-177         19 52 42.5 +42 14 13 5754 4.44 -0.04 0.14 -5.14  4.0  1.9  3.4   -8.3  49 0.02 0.02 1 
3627 KOI-1695        19 53 15.5 +42 14 51 5915 4.30  0.15 0.10 -5.72  5.1  2.9  4.2  -16.9  44 0.03 0.03 1 
3628 KOI-3980        18 44 58.3 +42 15 18 5742 4.37  0.10 0.11 -5.57  3.9  1.9  3.4  -18.7  35 0.03 0.04 1 
3629 KOI-1375        19 13 16.9 +42 15 41 6245 4.19 -0.15 0.12 -5.40 10.9  7.7  6.7   -3.3  47 0.02 0.03 1 
3630 KOI-4850        19 37 20.0 +42 15 51 5577 4.53 -0.01 0.13 -5.20  3.2  1.4  2.8  -12.6  47 0.03 0.04 1 
3631 KOI-2086        19 15 50.7 +42 15 54 5887 4.20 -0.04 0.11 -5.48  4.5  2.0  4.0  -37.4  49 0.02 0.03 1 
3632 Kepler-60       19 15 50.7 +42 15 54 5883 4.18 -0.08 0.00  0.00  4.2  1.2  4.0  -36.2  65 0.02 0.08 1 
3633 KOI-4871        19 14 07.0 +42 16 35 6354 4.36 -0.06 0.12 -5.42  8.5  3.0  7.9    6.4  45 0.03 0.03 1 
3634 KOI-4184        18 47 35.5 +42 17 09 4841 4.49 -0.05 0.37 -4.69  5.1  4.8  1.7  -24.8  54 0.02 0.03 1 
3635 KOI-864         19 08 58.2 +42 18 05 5403 4.48 -0.03 0.18 -4.94  2.8  1.2  2.4   -5.8  29 0.04 0.05 1 
3636 KOI-3244        19 11 03.9 +42 19 22 4900 3.03 -0.03 0.13 -5.24  4.1  2.3  3.4  -10.5  53 0.02 0.03 1 
3637 KOI-4188        19 44 25.0 +42 20 33 6110 4.54  0.29 0.18 -4.87  6.0  2.3  5.5    4.4  34 0.11 0.05 1 
3638 KOI-4674        18 50 19.9 +42 20 47 5654 4.27  0.11 0.15 -5.06  3.5  1.7  3.0  -61.6  47 0.02 0.02 1 
3639 KOI-201         19 08 31.3 +42 21 01 5408 4.29  0.33 0.16 -5.03  3.7  2.8  2.4  -61.9  33 0.05 0.08 1 
3640 KOI-2571        19 32 32.9 +42 21 02 5218 4.40  0.19 0.13 -5.19  7.0  6.2  2.1  -14.8  38 0.03 0.03 1 
3641 KOI-163         19 12 16.2 +42 21 19 5066 4.55 -0.36 0.14 -5.18  1.7  0.1  1.9   -9.3  51 0.02 0.03 1 
3642 KOI-2220        19 36 33.1 +42 22 14 5762 4.31  0.15 0.10 -5.67  4.2  2.2  3.4    3.8  35 0.04 0.03 1 
3643 KOI-1366        19 05 25.9 +42 24 23 5404 4.48  0.00 0.17 -4.99  2.9  1.5  2.4  -21.6  34 0.03 0.05 1 
3644 KOI-2925        19 53 11.6 +42 26 04 5357 4.48  0.09 0.17 -4.98  3.0  1.8  2.3   13.8  52 0.02 0.02 1 
3645 KOI-1363        19 11 39.9 +42 26 14 5635 4.46  0.16 0.23 -4.73  3.2  1.1  3.0   -0.2  27 0.04 0.07 1 
3646 KOI-2087        18 46 14.8 +42 27 02 5958 4.45  0.01 0.10 -6.23  5.3  2.8  4.4  -17.6  47 0.03 0.03 1 
3647 KOI-1628        19 53 35.0 +42 27 35 6234 4.50  0.16 0.16 -4.99 12.6  9.6  6.6  -26.0  51 0.02 0.06 1 
3648 KOI-1367        19 07 32.9 +42 28 17 4905 4.57 -0.13 0.13 -5.21  1.8  0.1  1.7  -27.5  38 0.03 0.04 1 
3649 KOI-4382        19 12 39.4 +42 28 52 6246 4.20 -0.06 0.13 -5.26 12.3  9.2  6.7    7.8  47 0.03 0.03 1 
3650 KOI-2879        19 46 48.5 +42 30 31 5407 4.47 -0.11 0.17 -4.99  3.5  2.4  2.4   -6.9  50 0.02 0.02 1 
3651 KOI-670         19 27 17.6 +42 30 58 5543 4.03  0.11 0.12 -5.34  3.8  2.6  2.7  -71.3  50 0.02 0.02 1 
3652 KOI-671         19 35 33.6 +42 31 41 6033 4.21 -0.00 0.09 -3.67  6.6  4.2  4.9   -6.9  53 0.03 0.03 2 
3653 KOI-2215        19 45 01.2 +42 31 49 6539 4.56 -0.04 0.12 -5.44 11.2  0.1 10.7  -22.9  50 0.03 0.04 1 
3654 KOI-3689        19 03 53.2 +42 32 45 5971 4.25  0.03 0.14 -5.13  5.7  3.3  4.5   19.3  42 0.03 0.03 1 
3655 KOI-312         19 45 52.2 +42 35 56 6178 4.13  0.08 0.14 -5.10 11.7  9.0  6.0  -39.8  48 0.02 0.03 1 
3656 KOI-872         19 17 04.5 +42 36 15 5091 4.49  0.11 0.32 -4.68  2.2  1.0  1.9  -21.3  32 0.04 0.04 1 
3657 KOI-673         19 35 20.3 +42 37 30 6194 4.16  0.02 0.17 -4.92 15.7 12.5  6.2  -29.6  47 0.03 0.03 1 
3658 KOI-672         19 24 40.7 +42 38 27 5519 4.48  0.05 0.14 -5.11  2.9  1.1  2.7  -14.2  49 0.02 0.02 1 
3659 KOI-2083        18 57 57.7 +42 38 54 5975 4.22 -0.07 0.23 -4.67  7.5  5.5  4.5  -20.5  48 0.02 0.03 1 
3660 KOI-3907        19 47 59.5 +42 39 12 6473 4.34 -0.13 0.16 -4.95 21.6 16.9  9.6   -9.6  48 0.03 0.04 1 
3661 Kepler-1542     19 02 54.8 +42 39 16 5615 4.41  0.04 0.00  0.00  3.4  1.6  2.9  -10.7 109 0.02 0.02 1 
3662 KOI-4032        19 02 54.8 +42 39 16 5614 4.42  0.05 0.15 -5.06  3.1  0.8  2.9   -9.4  49 0.02 0.05 1 
3663 KOI-3012        19 17 19.0 +42 39 21 5639 4.33 -0.43 0.15 -5.08  3.2  0.9  3.0  -63.5  49 0.02 0.03 1 
3664 KOI-4473        19 44 14.4 +42 39 22 5895 3.88  0.00 0.11 -5.68  7.3  5.0  4.9  -18.4  50 0.02 0.03 1 
3665 KOI-3083        19 11 54.9 +42 40 46 5785 4.35  0.28 0.14 -5.11  4.1  2.0  3.5  -26.0  50 0.02 0.02 1 
3666 KOI-3100        19 13 58.4 +42 41 33 5941 4.12  0.27 0.13 -5.24  4.6  1.4  4.3  -18.2  48 0.03 0.03 1 
3667 KOI-1379        19 39 56.5 +42 43 40 5733 4.37 -0.11 0.14 -5.19  3.7  1.4  3.3  -29.2  43 0.03 0.03 1 
3668 KOI-1618        19 44 11.4 +42 44 35 6143 4.10  0.13 0.11 -5.54 12.0  9.4  5.7   -6.3  50 0.02 0.03 1 
3669 KOI-5375        19 42 04.2 +42 45 32 4936 2.99 -0.19 0.13 -5.20  7.3  5.6  4.0  -28.6  36 0.03 0.10 1 
3670 KOI-369         18 47 39.8 +42 46 32 6161 4.24 -0.12 0.14 -5.13  8.8  6.1  5.9   -3.4  47 0.02 0.03 1 
3671 KOI-238         19 47 59.7 +42 46 55 6121 4.26 -0.06 0.10 -5.76  7.5  4.8  5.5  -22.1  41 0.03 0.03 1 
3672 KOI-987         19 42 17.8 +42 48 23 5459 4.54  0.03 0.16 -5.04  2.8  0.9  2.5   -8.5  49 0.02 0.02 1 
3673 KOI-4136        18 47 17.6 +42 48 40 5653 3.92  0.09 0.13 -5.27  4.7  2.0  4.1  -26.9  50 0.02 0.02 1 
3674 KOI-2051        19 03 11.9 +42 48 42 5786 4.32 -0.09 0.12 -5.42  3.8  1.1  3.5  -43.5  34 0.03 0.03 1 
3675 KOI-1961        19 10 17.1 +42 48 50 5318 4.55 -0.07 0.22 -4.81  4.3  3.6  2.2   -6.2  50 0.02 0.02 1 
3676 KOI-2916        19 10 56.6 +42 49 24 4928 4.52 -0.00 0.16 -5.10  2.1  1.0  1.7    2.4  43 0.03 0.03 1 
3677 KOI-2561        18 51 49.7 +42 49 32 6025 4.26  0.05 0.13 -5.27  5.7  2.9  4.8  -19.4  48 0.02 0.03 1 
3678 KOI-2516        19 41 48.9 +42 51 32 5356 3.90  0.21 0.12 -5.27  3.7  0.0  3.7  -52.7  47 0.03 0.03 1 
3679 KOI-456         19 11 05.7 +42 52 09 5575 4.40  0.15 0.11 -5.48  3.4  1.7  2.8  -24.9  36 0.03 0.03 1 
3680 KOI-1979        19 16 10.1 +42 52 57 5722 4.37  0.15 0.11 -5.48  4.1  2.4  3.3  -63.9  47 0.03 0.03 1 
3681 KOI-5379        19 27 41.5 +42 53 35 5004 3.30  0.02 0.14 -5.17  3.7  1.2  3.4  -45.6  37 0.03 0.03 1 
3682 KOI-1862        19 32 22.6 +42 53 47 5581 4.43  0.18 0.12 -5.40  3.4  1.8  2.8    0.9  50 0.02 0.02 1 
3683 KOI-674         19 21 18.6 +42 53 54 4842 3.62  0.22 0.13 -5.23  3.0  0.1  3.4  -52.1  55 0.02 0.03 1 
3684 KOI-373         19 28 56.4 +42 54 34 5842 4.51 -0.33 0.13 -5.21  3.8  0.1  3.8    3.7  48 0.02 0.02 1 
3685 KOI-1378        19 42 02.6 +42 55 50 5712 4.21 -0.24 0.17 -4.96  3.7  1.6  3.2  -39.9  48 0.03 0.05 1 
3686 KOI-4864        19 01 50.1 +42 55 52 5730 3.76 -0.26 0.13 -5.25  4.7  1.7  4.3  -10.1  48 0.02 0.03 1 
3687 KOI-4665        19 32 16.5 +42 57 26 5738 4.24  0.03 0.12 -5.30  4.0  2.1  3.3  -56.1  49 0.02 0.02 1 
3688 KOI-266         19 41 37.0 +42 58 53 6126 4.29 -0.03 0.12 -5.47  7.5  4.6  5.6   13.9  46 0.03 0.03 3 
3689 KOI-3096        19 39 48.3 +43 00 45 5551 4.16 -0.05 0.18 -4.91  3.5  1.9  2.7  -75.6  48 0.02 0.03 1 
3690 KOI-313         18 48 32.5 +43 02 21 5208 4.51  0.01 0.21 -4.89  1.5  0.1  2.0  -30.3  51 0.02 0.03 1 
3691 KOI-884         19 14 34.2 +43 02 21 4964 4.48  0.22 0.19 -4.98  1.9  0.2  1.8  -56.1  41 0.03 0.03 1 
3692 KOI-1848        19 06 50.6 +43 02 36 5970 4.26 -0.10 0.15 -5.06  8.0  6.1  4.5   16.7  46 0.02 0.03 1 
3693 KOI-2357        19 32 48.9 +43 03 25 5672 4.44 -0.00 0.15 -5.11  3.4  1.1  3.1  -13.2  32 0.04 0.04 1 
3694 KOI-5393        19 42 34.8 +43 03 55 4777 3.15  0.04 0.12 -5.31  3.7  1.4  3.4    1.7  38 0.03 0.05 1 
3695 KOI-3193        19 08 18.9 +43 04 08 4890 3.14  0.11 0.06 -5.76  4.0  2.0  3.4   -8.6  44 0.03 0.05 1 
3696 KOI-1890        19 32 19.1 +43 04 25 6038 4.09  0.11 0.13 -5.22  8.6  6.5  4.9  -47.5  49 0.02 0.06 1 
3697 KOI-457         19 22 04.0 +43 05 02 5018 4.51  0.18 0.35 -4.66  2.8  2.0  1.8  -35.0  52 0.03 0.03 1 
3698 KOI-679         19 10 29.0 +43 08 30 5826 4.14  0.18 0.09        5.3  3.6  3.7   -8.1  48 0.02 0.03 1 
3699 KOI-678         19 01 45.4 +43 10 07 5096 4.52  0.08 0.54 -4.43  3.0  2.3  1.9  -27.6  53 0.02 0.03 1 
3700 KOI-4663        19 10 40.9 +43 11 50 5468 3.86  0.23 0.12 -5.30  4.6  2.5  3.8  -23.1  52 0.14 0.04 1 
3701 Kepler-435      19 29 09.0 +43 11 50 6144 3.89  0.04 0.00  0.00  7.9  4.2  6.6  -26.4  77 0.02 0.03 1 
3702 KOI-150         19 47 55.4 +43 12 35 5598 4.54 -0.43 0.16 -5.03  3.0  0.6  2.9  -85.3  51 0.02 0.02 1 
3703 KOI-4160        19 31 08.3 +43 12 58 5723 4.52  0.17 0.27 -4.60  4.8  3.4  3.3  -18.6  51 0.02 0.02 1 
3704 KOI-3128        19 29 55.1 +43 13 37 6110 3.94 -0.06 0.12 -5.39  6.8  2.5  6.3  -23.9  49 0.02 0.06 1 
3705 Kepler-431      18 44 27.0 +43 13 40 5901 4.04 -0.06 0.13 -5.22  6.5  4.7  4.1  -10.9  85 0.03 0.02 1 
3706 KOI-3097        18 44 27.0 +43 13 40 5948 4.05 -0.03 0.12 -5.33  6.6  4.7  4.4  -11.2  49 0.02 0.03 1 
3707 KOI-2631        18 48 57.5 +43 14 39 5859 4.21 -0.38 0.12 -5.33  4.2  1.1  3.9  -29.2  48 0.02 0.03 1 
3708 KOI-683         19 51 17.8 +43 15 30 5860 4.38  0.13 0.09 -6.73  3.8  0.1  3.9   -8.4  47 0.03 0.03 1 
3709 KOI-1706        19 47 48.5 +43 16 19 5135 4.42  0.06 0.15 -5.10  2.9  2.1  2.0  -53.0  49 0.02 0.03 1 
3710 KOI-568         19 09 10.9 +43 16 48 5284 4.46 -0.03 0.15 -5.09  2.7  1.5  2.2  -10.5  43 0.03 0.04 1 
3711 KOI-4614        18 46 55.4 +43 16 56 6012 4.14  0.08 0.11 -5.54  7.2  5.1  4.7  -27.4  49 0.02 0.03 1 
3712 KOI-1898        19 05 08.6 +43 19 14 5738 4.35 -0.04 0.18 -4.91  3.8  1.7  3.3  -53.0  45 0.03 0.03 1 
3713 KOI-3943        19 23 29.4 +43 19 59 6178 4.18 -0.02 0.11 -5.51  9.7  6.9  6.0  -43.9  49 0.02 0.03 1 
3714 KOI-315         19 49 05.3 +43 20 00 4734 4.46 -0.24 0.33 -4.79  1.9  0.9  1.6   16.8  53 0.02 0.03 1 
3715 KOI-1528        19 38 36.0 +43 20 08 5206 4.39 -0.03 0.09 -5.56  2.6  1.4  2.0    9.0  46 0.03 0.09 1 
3716 KOI-2722        19 13 28.9 +43 21 17 6138 4.38 -0.05 0.14 -5.08  7.8  4.9  5.7   -3.0  46 0.03 0.03 1 
3717 Kepler-402      19 13 28.9 +43 21 17 6121 4.30 -0.06 0.15 -5.05  7.9  5.2  5.5   -1.0  81 0.03 0.02 1 
3718 KOI-892         19 21 34.4 +43 21 50 5007 4.69 -0.08 0.87 -4.22  3.0  2.3  1.8   10.0  22 0.07 0.08 1 
3719 KOI-2585        19 14 38.6 +43 22 05 5990 4.31 -0.37 0.17 -4.90  4.6  0.1  4.6  -72.4  48 0.02 0.03 1 
3720 KOI-269         19 09 23.0 +43 22 42 6324 4.20 -0.03 0.13 -5.24 14.1 10.6  7.5  -13.8  47 0.02 0.03 1 
3721 KOI-684         18 45 09.7 +43 24 48 5217 3.81  0.04 0.22 -4.84  3.5  0.1  3.5  -81.0  52 0.02 0.02 1 
3722 KOI-4561        19 19 30.0 +43 25 15 5926 3.97 -0.02 0.13 -5.26  8.1  5.8  5.1  -27.9  48 0.02 0.03 1 
3723 KOI-1921        19 31 01.8 +43 25 37 6382 4.07  0.04 0.13 -5.22 22.5 17.9  8.3    9.0  46 0.03 0.03 1 
3724 KOI-4482        19 56 22.9 +43 26 21 6181 4.16 -0.03 0.12 -5.31  8.3  5.2  6.1    1.6  50 0.03 0.03 1 
3725 KOI-3721        19 40 37.2 +43 26 40 6415 4.15 -0.20 0.10 -5.83  6.9  0.1  8.7   -8.7  48 0.03 0.03 1 
3726 KOI-4022        18 52 30.9 +43 27 25 5946 3.85 -0.07 0.12 -5.38  8.5  6.2  5.2  -10.6  48 0.02 0.03 1 
3727 KOI-1808        19 38 58.4 +43 27 40 6118 4.34  0.03 0.13 -5.28  8.3  5.7  5.5   -6.0  50 0.03 0.03 1 
3728 KOI-685         19 41 54.2 +43 29 35 6378 3.88 -0.07 0.14 -5.15 18.4 13.7  9.6  -31.0  43 0.03 0.03 1 
3729 KOI-3023        18 49 00.4 +43 29 38 6311 4.45 -0.01 0.09        8.8  4.4  7.4  -33.0  47 0.02 0.03 1 
3730 KOI-4725        19 56 33.1 +43 29 55 4754 4.39 -0.05 0.17 -5.11  2.7  2.1  1.6  -28.0  48 0.08 0.04 1 
3731 KOI-2848        19 22 39.4 +43 30 00 5636 4.14  0.23 0.16 -5.01  4.2  2.9  3.0  -82.5  51 0.02 0.02 1 
3732 KOI-3787        19 13 45.4 +43 30 19 5684 4.50  0.06 0.16 -5.03  3.5  1.5  3.1  -19.2  50 0.02 0.02 1 
3733 KOI-171         19 38 58.1 +43 32 13 6139 4.20  0.11 0.12 -5.39  9.8  7.3  5.7  -12.7  47 0.02 0.03 1 
3734 KOI-1533        19 05 05.2 +43 35 43 5890 4.42 -0.23 0.10 -6.33  3.9  0.1  4.0   -0.1  47 0.02 0.03 1 
3735 KOI-4582        19 45 20.8 +43 36 00 5708 4.49 -0.22 0.12 -5.29  4.0  2.2  3.2   -2.6  51 0.04 0.03 1 
3736 KOI-1964        19 22 48.9 +43 36 26 5503 4.48 -0.03 0.19 -4.87  4.0  2.9  2.6  -21.8  52 0.02 0.02 1 
3737 KOI-2984        19 58 49.7 +43 37 21 6050 4.02  0.09 0.12 -5.43  7.8  5.6  5.0   -7.5  50 0.02 0.03 1 
3738 KOI-1818        18 48 08.5 +43 37 53 5492 4.56 -0.05 0.30 -4.60  4.0  2.9  2.6   14.0  50 0.02 0.02 1 
3739 KOI-4257        19 40 32.0 +43 37 53 5498 3.93 -0.01 0.15 -5.07  4.0  1.1  3.8    1.9  41 0.03 0.03 1 
3740 KOI-686         19 47 21.8 +43 38 50 5659 4.47 -0.03 0.15 -5.08  3.3  0.9  3.1  -34.8  50 0.02 0.02 1 
3741 KOI-3236        19 41 45.4 +43 40 35 6312 4.26  0.12 0.12 -5.30 16.1 12.4  7.4    9.9  46 0.02 0.03 1 
3742 KOI-4109        19 48 19.9 +43 40 48 4892 4.44  0.25 0.12 -5.30  2.6  1.8  1.7  -34.4  40 0.03 0.04 1 
3743 KOI-4773        19 47 22.4 +43 41 51 6152 3.90 -0.19 0.09        7.8  3.9  6.6  -23.0  41 0.03 0.03 1 
3744 KOI-687         19 48 28.1 +43 42 41 5889 4.37  0.05 0.16 -4.96  6.0  4.2  4.0  -46.9  50 0.02 0.03 1 
3745 KOI-459         19 49 06.9 +43 43 26 5824 4.32  0.06 0.20 -4.81  4.6  2.5  3.7  -11.6  31 0.04 0.04 1 
3746 KOI-92          18 53 30.0 +43 47 18 5903 4.41  0.07 0.11 -5.57  4.6  1.9  4.1  -35.2  49 0.02 0.03 1 
3747 KOI-3214        19 54 41.7 +43 47 44 5889 4.01 -0.09 0.12 -5.41  6.4  4.7  4.0  -15.3  49 0.03 0.03 1 
3748 KOI-2674        19 18 36.3 +43 49 28 5708 4.07  0.03 0.10 -5.62  3.7  1.8  3.2  -17.0  49 0.02 0.02 1 
3749 KOI-2352        19 00 43.9 +43 49 52 6410 4.14 -0.10 0.10 -6.02  9.1  3.0  8.6   -5.6  47 0.02 0.03 1 
3750 KOI-237         19 43 48.3 +43 51 07 5755 4.44  0.23 0.13 -5.27  4.3  2.6  3.4  -23.6  39 0.03 0.04 1 
3751 KOI-520         19 38 40.3 +43 51 12 5026 4.51  0.08 0.37 -4.62  2.5  1.6  1.8   -5.7  35 0.04 0.08 1 
3752 KOI-517         19 06 06.8 +43 52 24 5400 4.47  0.15 0.28 -4.67  3.9  3.1  2.4  -16.4  39 0.04 0.04 1 
3753 KOI-519         19 18 12.8 +43 52 34 5787 4.28  0.04 0.12 -5.35  4.2  2.1  3.5  -30.0  29 0.04 0.05 1 
3754 KOI-155         19 29 17.2 +43 52 52 5821 4.31 -0.14 0.12 -5.38  3.2  0.1  3.7    4.1  48 0.02 0.03 1 
3755 KOI-316         18 49 34.1 +43 53 22 5547 4.27  0.27 0.10 -5.62  3.2  1.6  2.7  -28.8  51 0.02 0.02 1 
3756 KOI-569         18 49 52.4 +43 53 24 4956 4.54 -0.18 0.55 -4.46  2.2  1.2  1.8  -49.0  32 0.04 0.04 1 
3757 KOI-2743        19 24 06.9 +43 54 49 5532 4.53 -0.09 0.17 -4.95  3.4  1.9  2.7  -36.6  50 0.02 0.02 1 
3758 KOI-3245        18 40 59.9 +43 54 54 6069 4.23 -0.08 0.15 -5.07  5.5  1.9  5.1  -18.9  50 0.03 0.03 1 
3759 KOI-2486        18 42 45.7 +43 55 09 6012 4.12  0.11 0.13 -5.22  7.4  5.3  4.7   -6.1  48 0.02 0.03 1 
3760 KOI-2426        18 59 36.7 +43 57 14 5319 4.42  0.02 0.13 -5.23  2.4  0.4  2.2   17.9  51 0.02 0.03 1 
3761 KOI-4343        19 12 18.4 +43 57 31 5890 3.89 -0.42 0.12 -5.36  5.3  1.8  4.9  -26.7  40 0.03 0.03 1 
3762 KOI-1951        18 58 02.5 +43 57 42 6051 4.19 -0.15 0.12 -5.33  6.5  3.9  5.0  -42.1  48 0.02 0.03 1 
3763 KOI-162         19 40 39.3 +43 57 47 5811 4.32  0.19 0.10 -5.91  4.7  2.8  3.6  -22.7  50 0.02 0.02 1 
3764 KOI-4656        19 40 58.1 +43 58 21 6558 4.10  0.13 0.13 -5.26 14.5  8.6 11.0   12.4  47 0.02 0.03 1 
3765 KOI-4881        19 22 12.2 +43 59 40 6211 4.16  0.03 0.14 -5.14 11.4  8.6  6.3  -22.8  46 0.03 0.03 1 
3766 KOI-317         19 55 15.9 +43 59 53 6372 3.87  0.04 0.14 -5.11 19.5 14.8  9.5    9.4  48 0.02 0.03 1 
3767 KOI-2073        19 24 58.3 +44 00 31 4855 4.48  0.02 0.05 -6.00  1.8  0.1  1.7    1.9  35 0.03 0.05 1 
3768 KOI-1019        19 45 55.7 +44 00 33 4934 3.45  0.13 0.09 -5.46  3.6  0.9  3.4  -22.2  53 0.02 0.03 1 
3769 KOI-688         19 21 17.5 +44 02 09 6208 4.22  0.03 0.11 -5.54 10.8  8.1  6.3   17.7  48 0.12 0.04 1 
3770 KOI-4634        20 02 35.9 +44 03 21 6065 4.30  0.17 0.14 -5.18  5.1  0.2  5.1   -8.2  46 0.02 0.03 1 
3771 KOI-3046        19 21 38.4 +44 03 49 5631 4.29  0.20 0.09 -5.88  3.9  2.5  3.0  -37.1  50 0.02 0.02 1 
3772 KOI-318         19 12 37.0 +44 04 08 6326 4.17  0.31 0.17 -4.88 16.4 12.6  7.6   -6.1  47 0.03 0.03 1 
3773 KOI-2781        19 56 13.7 +44 04 30 5824 4.22 -0.42 0.13 -5.28  3.8  0.3  3.7  -64.4  50 0.02 0.03 1 
3774 KOI-2105        19 27 29.1 +44 05 15 5919 4.46 -0.03 0.15 -5.05  4.8  2.2  4.2   -6.6  45 0.03 0.03 1 
3775 KOI-1985        18 43 42.3 +44 05 17 4867 4.55 -0.04 0.40 -4.65  2.6  1.8  1.7   -4.4  49 0.03 0.03 1 
3776 KOI-572         19 59 11.2 +44 05 22 6016 4.13 -0.05 0.09        5.9  3.2  4.8    3.5  48 0.03 0.03 1 
3777 KOI-907         19 46 15.9 +44 06 21 5552 4.55 -0.11 0.14 -5.19  3.2  1.4  2.7   -5.6  25 0.05 0.05 1 
3778 KOI-1809        19 37 48.9 +44 08 45 5727 4.40  0.04 0.14 -5.16  4.3  2.6  3.3  -14.6  52 0.02 0.03 1 
3779 KOI-1726        19 39 49.2 +44 09 00 4710 4.42  0.07 0.52 -4.60  2.5  1.8  1.6  -43.1  54 0.03 0.03 1 
3780 KOI-2593        18 47 20.5 +44 09 21 6085 4.14  0.18 0.11 -5.65  9.2  6.9  5.3   -4.7  48 0.02 0.03 1 
3781 KOI-4037        20 03 47.0 +44 09 53 6253 4.40  0.01 0.12 -5.47  9.3  6.0  6.7   -7.9  49 0.02 0.06 1 
3782 KOI-4426        19 37 48.1 +44 10 00 6061 3.97  0.06 0.10 -5.85  9.2  6.5  5.9   -3.9  49 0.02 0.03 1 
3783 KOI-4098        19 10 00.9 +44 10 02 4929 4.49 -0.12 0.28 -4.79  3.4  2.8  1.7   -6.7  47 0.03 0.03 1 
3784 KOI-1069        19 10 22.4 +44 10 46 5124 4.47  0.22 0.16 -5.06  2.7  1.8  1.9  -36.6  29 0.04 0.04 1 
3785 KOI-3338        20 03 08.1 +44 11 33 6099 4.21 -0.17 0.14 -5.12  5.1  0.1  5.4   -2.6  49 0.16 0.07 1 
3786 KOI-4834        19 27 10.7 +44 11 37 4909 3.66  0.37 0.15 -5.14  3.2  0.1  3.4    2.9  55 0.03 0.03 1 
3787 KOI-4567        20 06 15.1 +44 14 25 6461 4.28 -0.03 0.12 -5.32 12.5  7.6  9.4  -14.3  49 0.02 0.03 1 
3788 KOI-4435        18 47 49.4 +44 15 42 6106 3.96  0.13 0.12 -5.39 10.6  7.8  6.2  -18.8  46 0.03 0.04 1 
3789 KOI-1137        20 06 50.2 +44 16 54 5542 4.68 -0.25 0.14 -5.12  4.5  3.4  2.7    7.6  38 0.04 0.05 2 
3790 KOI-3301        19 30 31.1 +44 17 00 5716 3.96  0.23 0.11 -5.60  4.3  0.3  4.3  -35.2  50 0.02 0.02 1 
3791 Kepler-271      18 52 00.7 +44 17 03 5515 4.50 -0.21 0.00  0.00  3.5  2.0  2.6   11.5  75 0.06 0.03 1 
3792 KOI-1150        18 47 03.9 +44 17 33 5765 4.34  0.07 0.11 -5.53  5.2  3.8  3.5   -5.2  48 0.02 0.03 1 
3793 KOI-1820        18 45 23.7 +44 17 43 5268 4.47 -0.01 0.27 -4.72  3.7  3.0  2.1  -26.0  50 0.02 0.06 1 
3794 KOI-4399        18 48 30.9 +44 18 11 5445 4.54 -0.18 0.17 -5.01  3.4  2.4  2.5   -1.9  51 0.02 0.05 1 
3795 KOI-574         19 10 15.5 +44 18 18 5007 4.52 -0.07 0.11 -5.35  2.2  1.1  1.8   -8.3  30 0.04 0.04 1 
3796 KOI-4763        18 57 31.8 +44 18 30 5680 3.99  0.14 0.11 -5.51  4.9  2.4  4.2  -18.7  43 0.03 0.03 1 
3797 KOI-573         18 45 07.1 +44 18 56 5648 4.41  0.07 0.13 -5.21  3.8  2.1  3.0   -8.4  36 0.04 0.04 1 
3798 KOI-127         19 18 25.9 +44 20 44 5492 4.36  0.26 0.16 -5.04  3.4  2.1  2.6  -27.0  47 0.03 0.03 1 
3799 KOI-4407        20 04 37.6 +44 22 46 6517 4.21 -0.09 0.14 -5.14  9.5  0.1 10.3    4.9  49 0.02 0.03 1 
3800 Kepler-79       20 02 04.1 +44 22 54 6177 4.13 -0.01 0.11 -4.90 16.9 13.9  6.0  -26.7  50 0.15 0.06 2 
3801 KOI-152         20 02 04.1 +44 22 54 6313 4.21  0.08 0.12 -5.30 17.0 13.4  7.4  -26.6  49 0.02 0.03 1 
3802 KOI-689         19 21 53.1 +44 23 14 5417 4.59 -0.48 0.18 -4.93  2.2  0.1  2.4  -95.6  50 0.03 0.02 1 
3803 KOI-2730        18 58 42.1 +44 25 04 5655 4.30 -0.03 0.08        3.7  2.0  3.0  -60.3  50 0.02 0.03 1 
3804 KOI-4693        19 02 48.8 +44 25 19 5795 4.33 -0.23 0.13 -5.26  3.4  0.1  3.6  -18.5  47 0.03 0.03 1 
3805 KOI-1148        18 48 48.0 +44 25 20 6048 4.26  0.15 0.12 -5.38  7.0  4.6  5.0  -41.1  49 0.02 0.03 1 
3806 KOI-102         19 58 49.2 +44 26 09 5730 4.37  0.17 0.13        3.8  1.7  3.3  -19.8  64 0.02 0.02 2 
3807 KOI-4603        19 26 09.4 +44 26 49 6071 4.08  0.17 0.12 -5.33  9.8  7.6  5.2   26.7  39 0.03 0.03 1 
3808 TYC 2810-1660-1 00 56 55.8 +44 27 20 5766 4.60 -0.06 0.33 -4.48  7.6  6.3  3.5    4.8 177 0.02 0.03 1 
3809 BD+43183        00 56 53.5 +44 27 52 6172 4.36  0.03 0.26 -4.54 16.4 13.2  6.0   -0.3 170 0.02 0.01 1 
3810 KOI-3497        19 17 05.9 +44 28 13 4712 4.42  0.02 1.01 -4.30  4.6  4.2  1.6  -19.7  56 0.03 0.03 1 
3811 KOI-3251        18 56 02.7 +44 29 40 5909 4.25  0.07 0.10 -5.75  5.2  3.0  4.1   14.7  50 0.02 0.06 1 
3812 KOI-370         19 25 33.1 +44 31 45 5973 3.94 -0.04 0.11 -5.64  7.4  5.0  5.3  -28.0  48 0.02 0.10 1 
3813 KOI-2389        19 26 19.0 +44 31 54 5840 4.07 -0.09 0.11 -5.49  4.3  1.9  3.8   -8.3  49 0.03 0.03 1 
3814 KOI-4505        19 24 23.9 +44 32 45 6101 4.21 -0.08 0.12 -5.37  7.3  4.7  5.4  -25.2  41 0.03 0.03 1 
3815 KOI-2016        19 22 24.3 +44 33 23 5902 4.28  0.40 0.11 -5.59  5.6  3.7  4.1   -7.4  47 0.19 0.10 1 
3816 KOI-691         18 59 09.2 +44 35 30 5970 4.17 -0.29 0.10 -5.92  4.6  0.7  4.5  -33.0  45 0.03 0.03 1 
3817 KOI-3315        19 19 19.5 +44 36 36 5734 4.71 -0.43 0.18 -4.89  2.6  0.1  3.3  -96.3  49 0.02 0.04 1 
3818 KOI-2022        19 34 42.4 +44 36 56 5734 4.51  0.08 0.36 -4.43  7.6  6.4  3.3  -23.9  42 0.03 0.07 1 
3819 KOI-3111        19 54 18.4 +44 37 18 5915 4.34 -0.08 0.13 -5.23  4.7  2.0  4.2  -19.3  49 0.02 0.02 1 
3820 KOI-1792        19 15 53.2 +44 37 28 5484 4.08 -0.07 0.10 -5.58  5.0  4.0  2.6  -27.1  54 0.02 0.03 1 
3821 KOI-3890        19 35 05.3 +44 38 19 4760 3.15 -0.04 0.12 -5.28  3.4  0.1  3.4  -26.5  54 0.02 0.03 1 
3822 KOI-692         19 23 17.8 +44 38 50 5623 4.28  0.09 0.09 -6.00  3.8  2.2  2.9  -78.4  50 0.02 0.03 1 
3823 KOI-1270        19 34 33.9 +44 39 25 5133 4.46  0.02 0.25 -4.79  2.7  1.8  1.9  -21.6  42 0.03 0.03 1 
3824 KOI-2969        19 28 28.7 +44 39 29 5877 3.92  0.16 0.13 -5.25  6.8  4.6  4.8    3.5  50 0.25 0.08 1 
3825 KOI-2488        19 25 53.8 +44 41 01 5951 4.14 -0.05 0.12 -5.34  6.2  4.1  4.4   15.1  47 0.02 0.03 1 
3826 KOI-139         19 26 36.8 +44 41 18 5869 4.30  0.19 0.09        4.6  2.3  3.9  -19.8  49 0.02 0.03 1 
3827 KOI-1275        19 56 53.2 +44 41 38 5839 4.29  0.00 0.07        4.6  2.4  3.8  -26.8  44 0.03 0.03 1 
3828 KOI-981         18 54 56.7 +44 42 48 4969 3.18 -0.16 0.13 -5.21  3.4  0.3  3.4  -34.1  78 0.02 0.02 2 
3829 KOI-3946        19 43 54.1 +44 42 48 6400 4.10 -0.14 0.11 -5.62  9.0  2.9  8.5  -12.6  48 0.02 0.03 1 
3830 KOI-4580        19 33 29.7 +44 43 41 5906 4.13 -0.23 0.15 -5.03  4.2  0.7  4.1  -55.8  49 0.02 0.03 1 
3831 KOI-579         19 14 20.2 +44 44 02 5083 4.58  0.01 0.37 -4.60  2.6  1.6  1.9  -43.0  47 0.03 0.04 1 
3832 KOI-2503        19 37 33.9 +44 45 47 4797 4.48  0.13 0.14 -5.19  2.0  0.8  1.6  -14.1  54 0.03 0.03 1 
3833 KOI-1754        19 59 49.7 +44 46 19 6194 4.33  0.01 0.14 -5.08  8.7  5.7  6.2  -11.7  50 0.02 0.03 1 
3834 KOI-2111        19 05 08.3 +44 46 54 5520 4.52  0.05 0.28 -4.62  5.0  4.1  2.7  -18.9  35 0.03 0.03 1 
3835 KOI-4775        19 29 36.8 +44 46 55 5093 3.73  0.41 0.11 -5.35  3.3  0.1  3.5  -88.3  55 0.02 0.03 1 
3836 KOI-2414        19 04 06.3 +44 46 58 5632 4.18 -0.30 0.09 -6.14  3.5  1.6  3.0  -39.5  48 0.02 0.02 1 
3837 KOI-1279        19 33 29.4 +44 47 06 5741 4.39 -0.07 0.04        3.4  0.1  3.4  -14.6  48 0.02 0.02 1 
3838 KOI-1271        19 37 03.7 +44 47 39 6326 4.11 -0.21 0.12 -5.46  9.0  4.6  7.6    4.2  48 0.02 0.03 1 
3839 KOI-1278        18 58 42.6 +44 47 52 5848 4.55 -0.19 0.16 -4.98  3.2  0.1  3.8   -1.3  27 0.05 0.05 1 
3840 Kepler-282      18 58 42.6 +44 47 52 5787 4.52 -0.21 0.00  0.00  3.6  0.1  3.5    0.6  38 0.05 0.05 1 
3841 KOI-1891        19 13 47.4 +44 48 06 4940 4.49  0.11 0.20 -4.96  1.6  0.1  1.7   -8.2  37 0.03 0.04 1 
3842 KOI-4066        19 22 55.2 +44 50 10 6213 4.13  0.08 0.13 -5.25 15.2 12.1  6.3  -25.0  48 0.02 0.03 1 
3843 KOI-2758        19 46 53.7 +44 51 11 5093 3.61  0.28 0.36 -4.61  4.5  2.7  3.5  -61.8  53 0.02 0.03 1 
3844 KOI-1283        19 44 01.7 +44 51 12 5864 4.26 -0.22 0.29 -4.53  3.4  0.1  3.9  -66.8  50 0.02 0.02 1 
3845 KOI-105         19 55 44.9 +44 51 28 5754 4.62 -0.32 0.21        2.5  0.1  3.4  -58.6  60 0.02 0.02 2 
3846 KOI-921         19 27 22.1 +44 51 29 5004 4.51  0.10 0.57 -4.42  1.2  0.1  1.8  -58.7  37 0.03 0.04 1 
3847 KOI-172         19 33 02.6 +44 52 08 5815 4.54 -0.18 0.12 -5.45  3.2  0.1  3.7  -40.4  49 0.02 0.05 1 
3848 KOI-319         19 20 28.2 +44 52 23 5898 3.96  0.12 0.12 -5.34  6.6  4.2  4.9   -9.6  49 0.02 0.03 1 
3849 KOI-374         19 22 30.1 +44 52 26 5938 4.44 -0.16 0.14 -5.18  3.5  0.1  4.3    2.6  48 0.02 0.02 1 
3850 KOI-1629        19 21 38.9 +44 53 58 5791 4.24  0.24 0.10 -6.05  4.7  2.9  3.6  -29.4  49 0.02 0.02 1 
3851 KOI-2749        19 24 00.7 +44 53 58 6106 3.82 -0.01 0.13 -5.28 11.6  8.8  6.2  -29.8  47 0.03 0.03 1 
3852 KOI-2473        19 27 50.4 +44 54 00 5000 4.55 -0.10 0.29 -4.76  2.3  1.3  1.8  -57.5  31 0.23 0.06 1 
3853 KOI-3891        19 44 37.4 +44 55 12 5076 3.77 -0.05 0.12 -5.28  3.4  0.1  3.5  -43.7  52 0.07 0.03 1 
3854 KOI-4301        19 52 48.6 +44 55 33 6028 4.18 -0.22 0.08        7.1  4.9  4.9  -41.6  40 0.03 0.04 1 
3855 KOI-1257        19 24 54.1 +44 55 39 5314 4.10  0.15 0.15 -5.11  4.4  3.7  2.2    6.6  32 0.04 0.05 1 
3856 KOI-2017        19 21 56.8 +44 55 57 5624 4.55 -0.07 0.30 -4.56  5.1  4.0  2.9   -7.0  48 0.02 0.02 1 
3857 KOI-1904        19 46 11.4 +44 56 31 5003 4.54 -0.04 0.29 -4.75  3.1  2.4  1.8    8.2  43 0.03 0.03 1 
3858 KOI-4251        19 05 24.8 +44 57 40 5505 4.53 -0.04 0.27 -4.66  3.4  2.1  2.6   -0.8  50 0.02 0.03 1 
3859 KOI-2159        19 00 33.2 +45 00 16 5719 4.41  0.05 0.14 -5.15  4.1  2.4  3.3  -36.0  45 0.03 0.03 1 
3860 KOI-694         18 55 35.9 +45 01 01 5642 4.43  0.13 0.15 -5.09  3.7  1.9  3.0  -22.5  47 0.02 0.03 1 
3861 KOI-2039        19 01 33.0 +45 02 57 5478 4.56  0.16 0.20 -4.87  3.6  2.4  2.5  -42.1  34 0.03 0.03 1 
3862 KOI-1850        19 38 27.1 +45 03 37 5865 4.24  0.01 0.14 -5.15  4.7  2.5  3.9    0.4  46 0.02 0.05 1 
3863 KOI-1276        19 00 08.7 +45 04 16 5526 4.52  0.08 0.11 -5.45  3.2  1.5  2.7  -27.3  37 0.03 0.09 1 
3864 KOI-695         19 02 37.4 +45 04 46 5827 4.54 -0.39 0.14 -5.19  2.9  0.1  3.7   -8.9  48 0.03 0.03 1 
3865 KOI-3052        19 40 21.7 +45 04 52 5345 4.55 -0.22 0.21 -4.84  4.3  3.6  2.3  -14.5  49 0.02 0.02 1 
3866 KOI-2956        18 53 48.8 +45 05 03 6392 3.97  0.03 0.12 -5.28 11.7  6.1  9.8   16.0  48 0.04 0.03 1 
3867 KOI-3886        20 04 11.4 +45 05 15 4711 2.83  0.25 0.17 -5.13  6.2  4.3  4.0  -24.1  59 0.03 0.04 1 
3868 KOI-1274        18 53 01.6 +45 05 16 5234 4.54 -0.24 0.13 -5.22  2.9  1.9  2.1  -27.8  50 0.03 0.02 1 
3869 KOI-4811        19 15 25.8 +45 05 52 5589 3.98  0.04 0.12 -5.30  4.0  0.2  4.0    0.7  46 0.16 0.04 1 
3870 KOI-2659        18 59 11.3 +45 05 57 4930 3.44  0.19 0.11 -5.33  3.2  0.1  3.4    0.6  53 0.02 0.03 1 
3871 KOI-464         19 34 59.3 +45 06 26 5378 4.43  0.16 0.26 -4.70  3.2  2.1  2.3  -21.3  30 0.04 0.04 1 
3872 KOI-3541        18 57 01.7 +45 07 07 6139 3.91 -0.21 0.11 -5.54  8.5  5.1  6.5  -13.0  48 0.02 0.03 1 
3873 KOI-2641        19 39 59.0 +45 07 10 5812 4.13 -0.01 0.21 -4.75  4.6  2.7  3.7  -34.4  50 0.02 0.03 1 
3874 KOI-465         19 35 42.8 +45 08 33 6052 4.25  0.06 0.15        6.0  3.1  5.0  -27.4  37 0.05 0.05 2 
3875 KOI-697         19 16 00.2 +45 09 15 5796 4.18  0.09 0.25 -4.65  3.9  1.5  3.6  -63.4  48 0.02 0.03 1 
3876 KOI-4269        19 35 11.3 +45 09 39 4934 3.56  0.07 0.09 -5.47  2.9  0.1  3.4  -21.0  54 0.02 0.03 1 
3877 WASP-58         18 18 48.3 +45 10 19 5918 4.31 -0.21 0.00  0.00  4.3  0.8  4.2  -27.7 110 0.01 0.01 1 
3878 KOI-3473        19 52 18.2 +45 11 20 5054 4.51 -0.06 0.43 -4.54  5.8  5.3  1.9  -19.6  44 0.03 0.08 1 
3879 KOI-698         19 35 39.3 +45 11 23 6195 4.24  0.04 0.11 -5.73 10.9  8.1  6.2  -34.2  47 0.03 0.03 1 
3880 KOI-2595        19 23 58.9 +45 11 32 6285 4.23  0.03 0.13 -5.19 17.1 13.7  7.1  -23.0  46 0.03 0.03 1 
3881 KOI-2517        19 19 32.3 +45 12 41 5569 4.59 -0.20 0.17 -4.98  3.2  1.3  2.8    8.1  35 0.03 0.03 1 
3882 KOI-700         19 39 53.6 +45 12 49 5779 4.57 -0.45 0.12 -5.41  3.4  0.1  3.5   15.9  47 0.02 0.03 1 
3883 Kepler-215      19 39 53.6 +45 12 49 5768 4.59 -0.48 0.14 -5.16  3.5  0.1  3.5   15.8  65 0.04 0.04 1 
3884 KOI-1412        19 24 17.9 +45 14 33 5925 4.13  0.14 0.12 -5.44  5.3  3.1  4.2   13.7  48 0.02 0.02 1 
3885 KOI-159         19 50 50.8 +45 15 43 5993 4.35 -0.03 0.16 -5.00  5.4  2.6  4.6  -56.8  48 0.02 0.03 1 
3886 KOI-2038        19 23 53.6 +45 17 25 5421 4.56  0.03 0.14 -5.15  3.6  2.6  2.4  -16.3  25 0.05 0.05 1 
3887 KOI-3227        19 53 36.7 +45 17 50 5950 4.36  0.02 0.10 -5.97  4.8  1.9  4.4   -6.6  47 0.02 0.03 1 
3888 KOI-4585        19 06 10.5 +45 18 18 6076 3.93 -0.12 0.12 -5.39 11.7  8.9  6.0   23.0  46 0.02 0.03 1 
3889 KOI-582         19 24 44.0 +45 19 23 5068 4.50  0.03 0.60 -4.37  2.9  2.1  1.9    5.0  37 0.03 0.03 1 
3890 KOI-2319        18 55 01.2 +45 20 07 6036 4.24 -0.04 0.11 -5.59  6.4  3.8  4.9   -7.3  45 0.02 0.03 1 
3891 KOI-3196        18 53 24.1 +45 20 21 6098 4.26 -0.01 0.14 -5.14  5.3  0.1  5.4  -20.2  83 0.02 0.02 1 
3892 KOI-2530        19 11 13.3 +45 20 26 5866 4.00  0.09 0.13 -5.24  5.9  3.3  4.8  -29.4  48 0.02 0.03 1 
3893 KOI-2768        19 05 35.7 +45 20 37 5254 4.53 -0.15 0.29 -4.69  2.5  1.1  2.1  -30.5  35 0.03 0.03 1 
3894 KOI-4014        19 07 47.9 +45 21 14 5939 4.37  0.07 0.15 -5.08  5.0  2.5  4.3   10.9  42 0.03 0.06 1 
3895 KOI-134         19 42 20.8 +45 21 54 6143 4.03  0.32 0.13 -5.24 13.5 10.8  5.7  -22.3  43 0.03 0.03 1 
3896 KOI-1413        19 01 23.0 +45 22 04 5291 3.82 -0.04 0.12 -5.30  3.6  0.1  3.6  -34.2  36 0.03 0.03 1 
3897 KOI-1616        19 18 01.5 +45 22 16 6043 4.34  0.17 0.14 -5.16  6.6  4.2  5.0  -29.5  50 0.02 0.03 1 
3898 KOI-2564        19 34 17.8 +45 23 04 6120 4.06 -0.10 0.11 -5.65 10.9  8.5  5.5  -17.1  48 0.03 0.03 1 
3899 KOI-2175        19 27 31.2 +45 23 17 5416 3.90  0.05 0.17 -4.98  4.1  1.5  3.7   -2.5  51 0.02 0.02 1 
3900 KOI-2833        19 52 51.7 +45 24 25 6189 4.29 -0.19 0.10 -6.64  6.6  2.5  6.1    8.5  46 0.03 0.03 1 
3901 KOI-2367        19 23 29.1 +45 24 37 6068 4.13  0.20 0.12 -5.41  7.9  5.6  5.1  -13.6  48 0.02 0.03 1 
3902 KOI-2470        19 51 08.8 +45 25 03 5801 4.28  0.25 0.11 -5.46  4.5  2.6  3.6  -11.6  50 0.02 0.02 1 
3903 KOI-3008        18 50 48.0 +45 25 33 6005 4.07 -0.07 0.12 -5.45  6.8  4.7  4.7  -30.5  48 0.02 0.03 1 
3904 KOI-2640        19 27 14.4 +45 26 08 4837 2.97 -0.13 0.27 -4.85  3.9  0.1  4.0  -66.1  52 0.02 0.03 1 
3905 KOI-4060        19 23 20.1 +45 26 08 5798 4.21  0.14 0.17 -4.93  4.5  2.6  3.6  -68.4  39 0.03 0.03 1 
3906 KOI-3249        19 19 02.5 +45 27 20 6031 4.36  0.05 0.14 -5.10  5.6  2.6  4.9  -21.7  50 0.04 0.04 1 
3907 HAT-P-40        22 22 03.1 +45 27 27 6054 3.92  0.18 0.00  0.00  9.2  6.5  5.8  -27.4 112 0.01 0.02 1 
3908 KOI-4839        19 53 38.3 +45 27 42 6145 4.15 -0.06 0.09        5.2  0.1  5.7  -30.5  49 0.02 0.03 1 
3909 KOI-4198        18 55 24.7 +45 29 07 6146 3.89 -0.34 0.09        7.4  3.1  6.6  -22.0  49 0.06 0.04 1 
3910 KOI-3087        20 03 45.0 +45 29 24 5206 4.47  0.20 0.22 -4.84  2.4  1.2  2.0  -18.2  53 0.02 0.02 1 
3911 KOI-3425        20 01 15.9 +45 29 43 6030 3.82 -0.01 0.12 -5.31  8.1  5.5  5.7  -34.1  49 0.02 0.03 1 
3912 KOI-2874        19 19 26.1 +45 30 14 5244 4.54 -0.11 0.20 -4.90  2.7  1.6  2.1  -28.3  35 0.03 0.03 1 
3913 KOI-323         18 56 14.7 +45 30 25 5397 4.54 -0.04 0.40 -4.46  5.7  4.9  2.4    6.6  50 0.02 0.02 1 
3914 KOI-703         19 39 38.9 +45 34 00 6236 3.99  0.26 0.12 -5.42  9.5  5.4  7.5  -16.9  48 0.02 0.03 1 
3915 KOI-2522        19 57 31.6 +45 35 32 4843 4.47  0.20 0.37 -4.69  2.3  1.5  1.7  -24.1  54 0.03 0.04 1 
3916 KOI-584         19 11 40.3 +45 35 34 5425 4.33  0.22 0.07        3.2  2.0  2.4  -11.3  47 0.03 0.03 1 
3917 Kepler-192      19 11 40.3 +45 35 34 5448 4.39  0.20 0.00  0.00  3.6  2.5  2.5   -9.7  63 0.03 0.05 1 
3918 KOI-4222        20 03 44.5 +45 35 48 5612 4.57 -0.11 0.26 -4.66  4.3  3.0  2.9   -4.6  45 0.03 0.09 1 
3919 KOI-2443        19 11 11.6 +45 39 24 5904 4.38 -0.27 0.14 -5.15  3.8  0.1  4.1  -25.1  45 0.02 0.03 1 
3920 KOI-2281        19 32 31.5 +45 39 49 4992 4.53  0.12 0.26 -4.82  2.4  1.4  1.8    1.2  54 0.02 0.06 1 
3921 KOI-2162        19 02 46.1 +45 41 22 5809 4.67 -0.40 0.19 -4.85  3.5  0.1  3.6  -65.4  48 0.02 0.03 1 
3922 KOI-4318        19 35 45.2 +45 43 08 6367 4.19 -0.04 0.16 -4.94 22.0 17.7  8.1  -10.5  48 0.06 0.03 1 
3923 KOI-704         18 57 32.7 +45 43 11 5233 4.52 -0.16 0.28 -4.70  2.9  1.9  2.1  -30.1  50 0.02 0.02 1 
3924 KOI-2657        19 31 02.8 +45 43 38 5449 4.52 -0.22 0.10 -5.59  2.7  0.6  2.5  -39.2  50 0.02 0.02 1 
3925 KOI-3114        19 38 52.0 +45 46 52 6103 3.92  0.19 0.10 -6.31 10.6  7.9  6.2  -21.4  47 0.03 0.03 1 
3926 KOI-3867        19 44 13.0 +45 49 37 5519 4.52  0.06 0.13 -5.26  3.2  1.7  2.6  -32.0  30 0.04 0.04 1 
3927 KOI-4215        19 59 26.8 +45 49 38 5483 4.16 -0.25 0.09 -5.85  3.5  2.1  2.6  -73.9  39 0.03 0.03 1 
3928 KOI-2137        19 56 56.9 +45 50 05 5250 4.58 -0.19 0.18 -4.96  2.6  1.4  2.1   -7.5  45 0.03 0.04 1 
3929 KOI-1411        19 55 58.8 +45 54 34 5582 4.24  0.25 0.35 -4.48  4.1  2.9  2.8  -63.8  51 0.02 0.02 1 
3930 KOI-4640        19 40 42.1 +45 55 51 6428 4.11  0.01 0.12 -5.44 13.4  9.0  8.9  -24.2  48 0.02 0.03 1 
3931 KOI-1922        19 38 27.3 +45 59 05 5730 4.37 -0.03 0.13 -5.26  4.1  2.2  3.3   -4.5  30 0.05 0.05 1 
3932 KOI-974         19 43 12.7 +45 59 17 6217 3.91 -0.02 0.12 -5.44  9.8  6.0  7.3  -21.6  47 0.02 0.03 1 
3933 KOI-1835        19 37 18.1 +46 00 08 5079 4.55  0.10 0.38 -4.59  5.0  4.6  1.9  -18.4  54 0.02 0.03 1 
3934 KOI-707         19 16 18.6 +46 00 19 5900 4.02  0.09 0.11 -5.62  5.7  3.8  4.1   13.4  48 0.03 0.03 1 
3935 Kepler-33       19 16 18.6 +46 00 19 5910 4.04  0.10 0.00  0.00  6.2  4.4  4.1   12.3  60 0.06 0.04 1 
3936 KOI-2079        19 39 54.9 +46 00 20 5353 4.33  0.28 0.15 -5.07  3.0  1.8  2.3  -49.0  51 0.02 0.02 1 
3937 KOI-2786        19 29 54.7 +46 01 22 6394 4.14 -0.10 0.12 -5.44  9.1  3.5  8.4  -12.1  47 0.02 0.03 1 
3938 KOI-941         19 49 15.8 +46 01 24 5058 4.50  0.34 0.38 -4.61  2.7  1.9  1.9   -5.8  25 0.06 0.06 1 
3939 Kepler-127      19 00 45.6 +46 01 41 6080 4.21  0.26 0.14 -5.12  8.4  6.1  5.2  -23.0 109 0.01 0.02 1 
3940 KOI-271         19 00 45.6 +46 01 41 6071 4.21  0.27 0.14 -5.17  8.1  5.8  5.2  -22.6  48 0.02 0.03 1 
3941 KOI-4637        19 14 23.9 +46 01 54 6286 3.96 -0.14 0.12 -5.32  7.2  0.1  8.2  -19.7  49 0.02 0.03 1 
3942 KOI-2029        19 59 35.2 +46 03 07 5156 4.55 -0.20 0.20 -4.92  3.8  3.2  2.0   -9.8  53 0.03 0.03 1 
3943 KOI-2694        19 43 17.1 +46 03 11 4716 4.53  0.25 0.46 -4.65  1.7  0.1  1.6  -12.5  32 0.04 0.05 1 
3944 KOI-2246        19 15 41.8 +46 03 27 5732 4.51 -0.23 0.15 -5.10  3.5  0.9  3.3  -30.3  48 0.02 0.02 1 
3945 KOI-119         19 38 14.2 +46 03 44 5614 3.89  0.29 0.09 -6.59  4.2  1.1  4.0  -16.0  51 0.02 0.03 1 
3946 KOI-110         18 58 13.4 +46 03 50 6217 4.28 -0.13 0.13 -5.21  8.9  5.7  6.4  -34.2  47 0.02 0.03 1 
3947 KOI-1813        19 09 01.6 +46 04 00 5331 4.53 -0.05 0.34 -4.56  3.5  2.6  2.2   -2.2  46 0.05 0.03 1 
3948 KOI-2082        19 38 16.1 +46 04 33 5929 4.23  0.31 0.08        5.6  3.5  4.2  -29.7  47 0.03 0.03 1 
3949 KOI-939         19 30 19.3 +46 05 51 5542 4.32  0.16 0.50 -4.30  3.5  2.2  2.7  -12.2  25 0.05 0.05 1 
3950 KOI-2717        19 31 29.3 +46 05 56 6062 4.29  0.03 0.12 -5.38  6.2  3.4  5.1    0.9  49 0.03 0.03 1 
3951 KOI-1978        19 12 02.9 +46 07 03 5476 4.53  0.06 0.17 -4.98  3.3  2.0  2.5  -22.2  34 0.04 0.03 1 
3952 KOI-708         19 34 54.7 +46 07 45 6108 4.14 -0.08 0.12 -5.39  8.6  6.2  5.4    4.0  48 0.02 0.03 1 
3953 KOI-3132        19 49 19.1 +46 08 10 6066 3.99  0.38 0.11 -5.62 14.3 11.5  5.9  -19.9  47 0.03 0.03 1 
3954 KOI-49          19 28 59.8 +46 09 54 5838 4.38 -0.06 0.25 -4.63  9.3  7.7  3.8 -110.6  49 0.02 0.03 1 
3955 KOI-1806        19 32 51.3 +46 10 30 6117 4.25 -0.03 0.13 -5.22  8.6  6.1  5.5  -48.1  43 0.03 0.03 1 
3956 KOI-165         19 29 56.9 +46 11 46 5118 4.43 -0.27 0.14 -5.18  2.8  1.8  1.9   13.7  52 0.02 0.02 1 
3957 KOI-1886        19 58 38.5 +46 11 54 6127 4.11  0.04 0.07       12.7 10.2  5.6  -52.4  48 0.03 0.03 1 
3958 KOI-709         19 09 19.9 +46 12 13 5343 4.51 -0.20 0.12 -5.29  2.3  0.1  2.3  -39.2  49 0.02 0.02 1 
3959 KOI-3165        19 10 33.0 +46 12 16 6262 4.00 -0.14 0.15 -5.01  9.8  6.4  6.8  -14.1 106 0.01 0.02 1 
3960 KOI-3232        18 48 28.3 +46 13 26 5809 4.58  0.00 0.23 -4.68  5.2  3.5  3.6  -26.5  50 0.02 0.09 1 
3961 KOI-288         19 34 52.0 +46 13 36 6072 3.92  0.20 0.10 -5.90  9.5  6.9  6.0  -18.3  49 0.02 0.03 1 
3962 KOI-1819        19 41 15.2 +46 14 15 5376 4.56 -0.07 0.38 -4.49  4.2  3.4  2.3   -6.0  51 0.02 0.02 1 
3963 KOI-3229        19 18 52.7 +46 14 40 5767 4.56 -0.36 0.16 -5.03  3.6  0.5  3.5  -73.8  50 0.02 0.03 1 
3964 KOI-711         19 41 39.1 +46 16 00 5500 4.30  0.29 0.11 -3.46  3.4  2.1  2.6  -56.7  56 0.02 0.02 2 
3965 KOI-115         19 11 33.0 +46 16 34 5957 4.42 -0.10 0.13        4.8  1.6  4.4   -1.3  75 0.02 0.02 2 
3966 KOI-710         19 32 09.1 +46 16 39 6407 3.89 -0.10 0.12 -5.38 17.9 13.1 10.1  -15.6  45 0.03 0.03 2 
3967 Kepler-217      19 32 09.1 +46 16 39 6555 4.07 -0.06 0.00  0.00 18.0 12.7 11.0  -15.9  83 0.02 0.03 1 
3968 KOI-2612        19 48 35.7 +46 17 49 5475 4.37  0.22 0.09 -5.83  3.4  2.2  2.5  -19.2  37 0.03 0.03 1 
3969 KOI-2884        19 33 02.0 +46 18 21 5747 3.92 -0.06 0.12 -5.37  4.7  1.7  4.4  -41.5  51 0.02 0.02 1 
3970 KOI-1970        19 30 00.0 +46 19 28 5470 4.52  0.03 0.16 -5.05  2.4  0.1  2.5  -37.5  33 0.04 0.04 1 
3971 KOI-4430        19 14 23.2 +46 19 34 5008 4.48  0.03 0.60 -4.40  2.8  2.1  1.8   14.4  36 0.03 0.04 1 
3972 KOI-179         19 48 10.9 +46 19 43 6058 3.96  0.22 0.11 -5.62 11.0  8.5  5.9    8.0  44 0.03 0.03 1 
3973 KOI-2049        19 28 10.7 +46 19 44 5924 4.06  0.05 0.12 -5.41  5.7  3.7  4.2  -19.1  47 0.02 0.03 1 
3974 KOI-712         19 11 57.9 +46 21 25 5382 4.48 -0.09 0.13 -5.21  3.0  1.8  2.3  -46.7  49 0.02 0.02 1 
3975 KOI-1938        19 30 41.4 +46 22 39 5095 4.57 -0.24 0.11 -5.32  2.7  1.7  1.9  -22.6  48 0.03 0.03 1 
3976 KOI-2815        19 51 26.4 +46 23 11 5905 4.30 -0.06 0.11 -5.62  4.2  0.8  4.1  -32.4  47 0.02 0.03 1 
3977 Kepler-423      19 31 25.4 +46 23 28 5648 4.44  0.04 0.00  0.00  3.8  2.1  3.0   -2.5  67 0.04 0.03 1 
3978 KOI-1854        19 47 50.1 +46 23 39 5571 4.49 -0.03 0.12 -5.34  3.4  1.8  2.8  -25.9  50 0.02 0.02 1 
3979 KOI-4822        19 14 01.7 +46 24 24 5819 4.09 -0.02 0.14 -5.12  4.4  2.2  3.7 -106.4  47 0.02 0.03 1 
3980 KOI-4617        19 11 44.9 +46 25 07 5915 4.19 -0.12 0.13 -5.21  4.4  1.1  4.2  -11.8  40 0.03 0.03 1 
3981 KOI-2831        18 49 15.2 +46 25 10 5715 3.87 -0.07 0.11 -5.58  5.9  3.8  4.3  -24.3  50 0.02 0.03 1 
3982 KOI-2706        19 00 18.6 +46 25 11 6255 4.04  0.12 0.18 -4.84 12.9  9.8  6.8  -39.1 107 0.02 0.02 1 
3983 KOI-2769        18 48 03.0 +46 25 42 5766 3.94 -0.08 0.12 -5.35  4.4  0.1  4.4  -19.6  49 0.02 0.03 1 
3984 KOI-2545        18 58 22.5 +46 27 00 6059 3.96  0.14 0.09        8.3  5.5  5.9  -11.0  48 0.03 0.03 1 
3985 KOI-1751        19 54 25.9 +46 27 13 5059 4.53 -0.08 0.20 -4.94  3.1  2.4  1.9  -37.8  36 0.04 0.04 1 
3986 KOI-1913        19 17 11.1 +46 27 29 5426 4.53  0.12 0.35 -4.53  3.8  2.8  2.4  -11.5  49 0.03 0.03 1 
3987 KOI-714         19 12 02.0 +46 28 25 5298 4.50  0.05 0.26 -4.72  2.4  0.6  2.2  -52.6  50 0.02 0.02 1 
3988 KOI-2913        18 50 31.5 +46 28 52 5700 4.28  0.27 0.12 -5.38  3.9  2.1  3.2  -14.2  50 0.02 0.02 1 
3989 KOI-2273        19 39 38.8 +46 29 29 5985 4.29  0.23 0.13 -5.23  6.1  3.8  4.6  -55.9  49 0.02 0.03 1 
3990 KOI-2035        19 55 28.0 +46 30 08 5489 4.57 -0.01 0.38 -4.46  7.1  6.3  2.6  -13.6  50 0.02 0.02 1 
3991 KOI-2457        18 49 12.3 +46 30 58 6398 4.09 -0.03 0.12 -5.28 13.8  9.5  8.5    0.8  47 0.03 0.03 1 
3992 KOI-3871        18 48 47.6 +46 31 13 5144 4.56  0.02 0.69 -4.27  3.9  3.3  2.0  -25.7  51 0.02 0.03 1 
3993 KOI-3162        18 48 46.8 +46 31 22 6024 4.41  0.01 0.18 -4.86 20.0 15.7  4.8  -25.3 109 0.02 0.03 1 
3994 KOI-3465        19 14 14.8 +46 32 10 5247 4.46 -0.03 0.28 -4.70  3.8  3.1  2.1  -31.7  50 0.02 0.02 1 
3995 KOI-3837        19 09 29.2 +46 33 53 6393 4.43 -0.08 0.13 -5.24 11.8  7.4  8.4  -38.8  48 0.02 0.03 1 
3996 KOI-1852        19 13 40.3 +46 35 26 6446 4.30 -0.10 0.17 -4.87  6.3  0.1  9.2  -10.9  45 0.03 0.03 1 
3997 KOI-1529        19 08 09.5 +46 38 24 5873 4.19 -0.23 0.11 -5.54  4.0  0.2  3.9  -38.6  31 0.04 0.04 1 
3998 KOI-2943        19 39 19.5 +46 39 35 5756 4.14  0.29 0.34 -4.45  4.1  2.2  3.4  -14.7  49 0.02 0.02 1 
3999 KOI-135         19 00 57.8 +46 40 06 5925 4.24  0.33 0.14 -5.16  6.6  4.8  4.2  -39.8  49 0.02 0.02 1 
4000 KOI-4421        19 36 30.0 +46 40 22 5944 4.11  0.03 0.13 -5.25  6.6  4.7  4.3   -7.9  46 0.02 0.03 1 
4001 KOI-1715        19 37 06.6 +46 40 31 5859 4.30 -0.24 0.12 -5.36  3.7  0.1  3.9  -25.8  48 0.02 0.03 1 
4002 KOI-1958        19 35 55.6 +46 41 16 5789 4.50  0.01 0.29 -4.55  5.6  4.1  3.6    6.8  26 0.05 0.05 1 
4003 KOI-716         19 49 58.1 +46 41 40 6067 4.17  0.15 0.09        6.6  3.9  5.1  -16.9  48 0.02 0.03 1 
4004 KOI-1606        19 20 12.3 +46 42 48 5352 4.46  0.04 0.18 -4.95  2.7  1.2  2.3  -19.7  53 0.02 0.02 1 
4005 KOI-717         18 48 51.1 +46 43 04 5549 4.27  0.26 0.12 -5.38  3.1  1.2  2.7   -8.5  51 0.02 0.02 1 
4006 KOI-4230        18 47 35.4 +46 43 21 5900 4.14 -0.34 0.12 -5.39  4.4  1.3  4.1  -51.9  48 0.02 0.03 1 
4007 KOI-3246        19 17 41.8 +46 43 34 4715 4.44  0.04 0.70 -4.46  3.3  2.9  1.6  -32.0  55 0.03 0.03 1 
4008 KOI-1955        19 30 42.7 +46 43 36 6193 4.17  0.10 0.12 -5.45 11.5  8.7  6.2  -31.2  44 0.03 0.03 1 
4009 Kepler-342      19 30 42.7 +46 43 36 6177 4.15  0.11 0.00  0.00 11.8  9.1  6.0  -26.6  76 0.02 0.02 1 
4010 KOI-2135        19 47 12.8 +46 44 28 6107 4.16  0.03 0.12 -5.37  9.2  6.8  5.4    8.0  48 0.02 0.03 1 
4011 KOI-2732        19 19 41.2 +46 44 40 6007 4.01  0.07 0.11 -5.51  6.5  4.2  4.7  -35.4  47 0.02 0.03 1 
4012 Kepler-403      19 19 41.2 +46 44 40 5998 3.95  0.06 0.00  0.00  6.7  3.6  5.5  -33.1  93 0.01 0.02 1 
4013 KOI-4575        19 31 44.7 +46 45 11 6157 3.90  0.03 0.11 -5.51  7.5  3.3  6.7  -22.2  48 0.02 0.03 1 
4014 KOI-718         19 14 57.4 +46 45 45 5846 4.34  0.33 0.13 -5.28  5.0  3.1  3.8  -18.8  44 0.03 0.03 1 
4015 Kepler-219      19 14 57.4 +46 45 45 5876 4.42  0.33 0.16 -4.99  5.2  3.2  4.0  -18.1  65 0.03 0.05 1 
4016 KOI-327         19 09 28.7 +46 46 06 6042 4.28 -0.02 0.12 -5.41  5.9  3.1  4.9  -28.5  48 0.02 0.03 1 
4017 KOI-4383        19 13 52.6 +46 47 01 5749 4.57  0.01 0.21 -4.79  4.3  2.6  3.4    5.9  45 0.03 0.03 1 
4018 KOI-1537        18 45 50.8 +46 47 24 6152 3.94 -0.14 0.12 -5.47  7.9  4.1  6.6  -29.9  48 0.02 0.03 1 
4019 KOI-2803        19 39 28.1 +46 47 26 5582 4.44  0.09 0.10 -5.62  3.9  2.6  2.8   10.6  51 0.02 0.05 1 
4020 KOI-1779        19 53 55.9 +46 47 37 5748 4.49  0.22 0.24 -4.69  8.3  7.1  3.4  -25.9  47 0.03 0.03 1 
4021 KOI-721         19 48 16.4 +46 50 03 5806 4.09  0.10 0.13 -5.20  3.9  1.4  3.6  -48.9  48 0.02 0.03 1 
4022 KOI-720         19 46 37.1 +46 50 07 5159 4.51 -0.08 0.43 -4.50  5.0  4.5  2.0    3.0  52 0.02 0.02 1 
4023 KOI-722         19 49 02.2 +46 50 35 6513 4.54  0.19 0.13 -5.21  7.6  0.1 10.2  -27.6  49 0.29 0.04 1 
4024 KOI-4431        18 54 53.8 +46 52 45 6152 3.95 -0.16 0.11 -5.62 11.9  8.8  6.6   -7.3  48 0.02 0.03 1 
4025 KOI-1875        19 51 45.2 +46 52 53 5626 4.54 -0.12 0.12 -5.34  3.4  1.3  3.0  -34.7  35 0.03 0.06 1 
4026 KOI-4647        19 21 02.2 +46 53 06 5051 3.70  0.16 0.17 -5.03  3.5  0.1  3.5   10.9  42 0.03 0.03 1 
4027 KOI-528         19 08 24.3 +46 53 47 5370 4.57 -0.07 0.11 -5.41  2.4  0.2  2.3  -28.0  32 0.04 0.04 1 
4028 KOI-2748        19 45 06.7 +46 54 00 5513 4.03 -0.12 0.14 -5.18  3.6  2.4  2.6   -0.7  51 0.02 0.03 1 
4029 KOI-2832        18 54 15.7 +46 54 15 4983 4.51  0.07 0.20 -4.96  1.9  0.3  1.8  -35.0  54 0.02 0.03 1 
4030 KOI-2312        19 49 08.0 +46 54 16 6428 3.97 -0.20 0.12 -5.44  8.2  0.1 10.5  -17.2  49 0.06 0.03 1 
4031 KOI-4146        19 07 16.7 +46 54 42 4987 4.49  0.16 0.49 -4.50  4.0  3.5  1.8  -27.1  53 0.02 0.03 1 
4032 KOI-4706        19 49 05.0 +46 55 42 5997 4.20 -0.22 0.10 -5.88  4.8  0.9  4.6  -29.6  45 0.03 0.03 1 
4033 KOI-3382        18 44 43.3 +46 55 48 5363 4.49  0.12 0.13 -5.19  2.6  0.9  2.3  -49.0  29 0.04 0.04 1 
4034 KOI-723         19 11 37.5 +46 56 16 5211 4.52  0.21 0.51 -4.39  4.6  4.0  2.1  -21.5  36 0.03 0.03 1 
4035 KOI-1796        19 39 39.9 +46 56 42 5992 4.44 -0.04 0.18 -4.84  5.9  3.5  4.6   -0.3  48 0.02 0.03 1 
4036 KOI-2785        19 08 20.7 +46 56 45 5886 4.42 -0.01 0.11 -5.65  4.2  1.1  4.0   -6.1  46 0.03 0.03 1 
4037 KOI-4469        19 19 01.6 +46 57 10 4830 4.49  0.04 0.18 -5.07  1.9  0.6  1.7  -24.3  38 0.03 0.04 1 
4038 WASP-113        14 59 29.5 +46 57 36 5918 4.10  0.27 0.00  0.00  7.2  5.5  4.2  -12.6 111 0.01 0.01 1 
4039 KOI-1598        19 15 21.5 +46 59 12 5429 4.58 -0.19 0.07        2.7  1.0  2.4  -29.7  35 0.03 0.03 1 
4040 Kepler-310      19 15 21.5 +46 59 12 5432 4.54 -0.22 0.00  0.00  3.1  1.7  2.4  -28.0  62 0.02 0.05 1 
4041 KOI-1783        19 17 22.0 +46 59 18 5937 4.35  0.11 0.12 -5.45  4.8  2.0  4.3   -4.2  44 0.03 0.03 1 
4042 KOI-2002        19 47 01.4 +46 59 54 5990 4.46  0.02 0.18 -4.86  6.4  4.1  4.6   -3.1  48 0.02 0.03 1 
4043 KOI-1984        19 53 58.4 +47 00 47 5968 4.30  0.11 0.14 -5.11  5.8  3.5  4.5  -36.1  47 0.02 0.03 1 
4044 HAT-P-44        14 12 34.6 +47 00 53 5269 4.39  0.31 0.00  0.00  3.0  2.0  2.1  -36.5 106 0.01 0.04 1 
4045 KOI-4292        19 05 32.9 +47 01 00 5567 4.48 -0.00 0.35 -4.48  3.1  1.2  2.8  -75.1  50 0.02 0.07 1 
4046 KOI-2891        19 15 23.3 +47 01 22 6030 3.93  0.10 0.12 -5.33  7.1  4.1  5.7  -25.6  48 0.02 0.03 1 
4047 KOI-1917        19 26 08.3 +47 02 33 5935 4.31 -0.09 0.13 -5.23  4.9  2.3  4.3   -7.1  48 0.02 0.02 1 
4048 KOI-2964        19 58 42.2 +47 04 33 6042 3.89 -0.36 0.12 -5.36 10.3  7.8  5.8  -27.3  50 0.03 0.05 1 
4049 KOI-1608        18 48 14.7 +47 05 08 5932 4.34 -0.03 0.14 -5.17  4.5  1.3  4.3  -39.3  47 0.02 0.03 1 
4050 KOI-1888        19 06 44.5 +47 05 54 6363 4.10  0.11 0.14 -5.10 20.5 16.3  8.0   -6.8  47 0.02 0.03 1 
4051 KOI-1909        19 08 33.8 +47 06 55 5883 4.42 -0.01 0.15 -5.05  4.4  1.7  4.0  -36.7  48 0.02 0.02 1 
4052 Kepler-334      19 08 33.8 +47 06 55 5914 4.49  0.00 0.17 -4.93  4.8  2.2  4.2  -36.4  90 0.01 0.02 1 
4053 KOI-1929        19 20 14.5 +47 09 50 5613 3.93 -0.00 0.15 -5.09  3.8  0.1  4.0  -63.8  50 0.02 0.02 1 
4054 KOI-3195        18 44 29.5 +47 09 54 6003 3.78 -0.33 0.11 -5.64  5.5  0.2  5.5  -18.4  47 0.03 0.03 1 
4055 KOI-1784        19 50 35.1 +47 10 03 6028 4.54  0.02 0.16 -4.99  7.9  5.6  4.9  -16.1  49 0.02 0.03 1 
4056 KOI-3208        19 46 43.3 +47 10 23 5922 4.58 -0.11 0.10 -5.89  4.2  0.1  4.2  -36.8  47 0.02 0.03 1 
4057 KOI-991         19 45 59.1 +47 10 58 5495 4.47 -0.24 0.14 -5.11  3.3  1.9  2.6   -3.3  47 0.03 0.03 1 
4058 KOI-4613        19 46 21.0 +47 12 26 5469 4.58 -0.17 0.12 -5.28  2.9  1.2  2.5   32.0  50 0.02 0.02 1 
4059 KOI-3218        18 55 24.4 +47 14 37 5999 4.45  0.04 0.15 -5.07  5.5  2.7  4.7  -40.6  49 0.02 0.03 1 
4060 KOI-4070        18 45 45.8 +47 14 47 4836 4.51  0.05 0.21 -4.98  2.2  1.2  1.7  -14.4  38 0.03 0.04 1 
4061 KOI-2342        19 34 54.2 +47 14 49 5939 4.21 -0.37 0.13 -5.19  4.6  1.3  4.3  -47.8  45 0.03 0.03 1 
4062 KOI-427         18 52 05.5 +47 15 40 5266 4.59  0.05 0.23 -4.82  2.5  1.1  2.1    3.9  31 0.04 0.04 1 
4063 KOI-3130        18 42 50.1 +47 19 41 4886 4.58 -0.43 0.29 -4.79  2.2  1.3  1.7  -17.6  53 0.08 0.07 1 
4064 KOI-5782        19 25 27.1 +47 19 43 5007 3.51  0.10 0.12 -5.30  3.4  0.1  3.4  -12.6  38 0.03 0.03 1 
4065 KOI-331         19 44 44.0 +47 21 32 5469 3.94  0.03 0.13 -5.22  3.7  0.1  3.8  -26.5  50 0.02 0.02 1 
4066 KOI-2390        19 48 51.8 +47 22 43 5849 3.79  0.04 0.05        6.8  4.6  4.7    3.7  49 0.03 0.03 1 
4067 KOI-732         19 13 18.7 +47 22 54 5146 4.42  0.23 0.21 -4.89  2.6  1.6  2.0  -16.5  36 0.03 0.04 1 
4068 KOI-4557        18 54 49.1 +47 23 07 5925 4.05  0.02 0.13 -5.24  5.6  3.4  4.2  -18.2  45 0.03 0.10 1 
4069 KOI-3608        18 59 15.7 +47 23 33 5885 4.40 -0.09 0.16 -5.02  4.2  0.8  4.0  -33.6  49 0.02 0.02 1 
4070 KOI-332         19 50 36.2 +47 23 47 5711 4.15  0.30 0.28 -4.59  4.4  2.8  3.2  -61.2  50 0.02 0.02 1 
4071 KOI-2153        18 46 16.8 +47 23 55 6051 4.17 -0.03 0.12 -5.31  7.3  5.0  5.0   -9.2  48 0.02 0.03 1 
4072 KOI-333         19 23 49.9 +47 24 23 6140 4.27  0.11 0.14 -5.11 10.1  7.6  5.7    7.5  47 0.02 0.03 1 
4073 KOI-1905        19 06 39.1 +47 24 49 4872 4.50 -0.16 0.22 -4.94  2.0  0.8  1.7  -36.7  50 0.02 0.03 1 
4074 KOI-3216        19 25 29.0 +47 26 08 5676 4.46  0.01 0.51 -4.25 16.5 14.0  3.1  -60.6  49 0.03 0.03 1 
4075 KOI-3908        19 58 20.0 +47 26 53 5738 3.94 -0.01 0.11 -5.61  5.5  3.2  4.3   10.4  52 0.03 0.08 1 
4076 KOI-1175        19 43 41.0 +47 26 55 5550 3.72  0.00 0.12 -5.30  5.4  3.5  3.9   -2.7  49 0.02 0.07 1 
4077 KOI-1169        18 46 12.3 +47 28 12 5646 4.42  0.07 0.15 -5.05  3.6  1.7  3.0  -39.4 125 0.01 0.01 1 
4078 KOI-1165        19 24 15.1 +47 29 05 5330 4.46 -0.11 0.09 -5.69  2.6  1.2  2.2  -12.8  50 0.02 0.02 1 
4079 KOI-3991        19 46 00.9 +47 29 13 5569 4.49 -0.13 0.36 -4.47  7.8  6.8  2.8  -18.2  51 0.02 0.03 1 
4080 KOI-4446        19 08 32.4 +47 29 19 5135 3.91 -0.25 0.08 -5.72  3.6  0.1  3.5  -41.2  52 0.02 0.03 1 
4081 KOI-2147        19 27 05.2 +47 31 48 5667 4.42 -0.18 0.10 -5.79  3.9  2.3  3.1   -5.3  35 0.03 0.04 1 
4082 KOI-2859        19 15 19.5 +47 33 07 5227 4.49 -0.12 0.18 -4.97  2.7  1.6  2.1  -30.1  51 0.02 0.03 1 
4083 KOI-4556        19 18 28.5 +47 33 29 5455 3.84 -0.14 0.14 -5.13  4.6  2.5  3.8  -51.5  51 0.02 0.03 1 
4084 KOI-289         18 51 47.0 +47 34 30 6080 4.48 -0.25 0.07        5.1  0.1  5.2   -0.5  46 0.03 0.07 1 
4085 KOI-3224        18 45 18.6 +47 35 06 5317 4.51 -0.03 0.23 -4.80  3.6  2.7  2.2  -19.7  53 0.03 0.03 1 
4086 KOI-2583        18 53 43.0 +47 35 33 5576 4.45  0.03 0.14 -5.13  2.9  0.5  2.8  -29.4  49 0.02 0.02 1 
4087 KOI-1161        19 56 30.6 +47 35 38 5348 4.30 -0.09 0.17 -5.01  3.8  3.0  2.3   29.7  37 0.03 0.07 1 
4088 KOI-1168        19 10 20.8 +47 36 00 6073 3.96  0.07 0.12 -5.31  8.2  5.2  6.0   -9.3  47 0.02 0.03 1 
4089 KOI-2040        19 43 10.1 +47 36 00 5670 4.46 -0.04 0.14 -5.17  3.4  1.1  3.1  -19.1  46 0.02 0.03 1 
4090 KOI-474         19 11 07.4 +47 37 48 5927 4.37 -0.03 0.15 -5.03  4.9  2.3  4.2    9.2  32 0.04 0.05 1 
4091 Kepler-164      19 11 07.4 +47 37 48 6018 4.49  0.04 0.00  0.00  5.3  2.1  4.8   11.6  64 0.06 0.04 1 
4092 KOI-2484        18 55 32.4 +47 38 14 5841 4.36 -0.29 0.13 -5.22  3.9  0.7  3.8  -45.5  48 0.02 0.02 1 
4093 KOI-3231        19 53 26.1 +47 38 19 6211 4.41  0.05 0.13 -5.25 11.1  7.7  6.3  -21.1  47 0.03 0.03 1 
4094 KOI-4480        19 23 06.4 +47 38 54 5554 4.42  0.20 0.20 -4.85  3.3  1.8  2.7  -30.3  50 0.02 0.02 1 
4095 KOI-2961        19 29 21.0 +47 39 51 6003 4.28  0.09 0.13 -5.29  6.6  4.4  4.7  -14.9  49 0.14 0.09 1 
4096 KOI-1163        19 25 12.5 +47 41 52 5276 4.60 -0.31 0.16 -5.06  2.1  0.1  2.2  -17.1  30 0.04 0.04 1 
4097 KOI-2208        19 22 10.5 +47 43 33 5862 4.36  0.08 0.15 -5.08  4.6  2.3  3.9  -58.9  50 0.02 0.03 1 
4098 KOI-338         19 51 53.0 +47 43 54 4910 4.46  0.30 0.24 -4.88  2.0  0.7  1.7  -19.7  54 0.02 0.03 1 
4099 KOI-4345        19 26 00.3 +47 44 52 5716 4.34 -0.08 0.15 -5.06  4.7  3.2  3.3  -56.8  46 0.02 0.03 1 
4100 KOI-337         19 42 44.4 +47 44 53 5757 4.35  0.05 0.14 -5.11  3.9  1.7  3.4  -63.1  46 0.03 0.03 1 
4101 KOI-263 B       18 45 05.4 +47 46 36 5901 4.31 -0.11 0.14 -5.15  4.2  0.3  4.1   -0.4  47 0.02 0.03 1 
4102 KOI-340         19 50 39.5 +47 48 05 5593 3.96  0.28 0.27 -4.64  8.4  6.9  4.0  -92.9  51 0.02 0.02 1 
4103 KOI-2300        18 56 23.4 +47 48 38 5081 4.57 -0.15 0.25 -4.80  2.3  1.0  1.9  -28.9  45 0.03 0.03 1 
4104 KOI-203         19 53 34.9 +47 48 54 5606 4.46  0.21 0.33 -4.51  5.7  4.7  2.9  -27.0  50 0.04 0.04 1 
4105 KOI-4765        19 49 18.9 +47 48 56 6115 4.23  0.13 0.14 -5.16  8.5  6.0  5.5  -23.9  47 0.03 0.03 1 
4106 KOI-1308        19 01 41.8 +47 50 05 5679 4.20 -0.01 0.12 -5.41  3.9  2.1  3.1   -8.8  49 0.02 0.04 1 
4107 KOI-275         19 01 14.7 +47 50 55 5761 4.03  0.22 0.11 -5.53  4.5  2.8  3.4  -23.5  50 0.02 0.02 1 
4108 KOI-4892        19 02 49.7 +47 52 12 5651 3.84 -0.38 0.16 -5.04  4.3  0.8  4.1   42.0  49 0.03 0.03 1 
4109 KOI-3032        19 00 37.7 +47 52 24 5098 4.45  0.31 0.89 -4.18  2.2  0.8  1.9  -27.1  25 0.05 0.06 1 
4110 KOI-4204        19 16 43.8 +47 52 24 5896 4.28  0.16 0.13 -5.29  4.8  2.4  4.1  -52.5  43 0.03 0.03 1 
4111 KOI-339         19 03 33.2 +47 52 49 6040 4.39 -0.15 0.11 -5.56  6.6  4.0  4.9  -15.4  48 0.02 0.02 1 
4112 KOI-749         19 29 30.3 +47 52 52 5257 4.41  0.01 0.15 -5.09  2.4  0.9  2.1  -37.9  35 0.04 0.03 1 
4113 KOI-2149        19 51 08.8 +47 53 10 6129 4.14  0.20 0.11 -5.54 10.7  8.3  5.6  -38.1  50 0.02 0.03 1 
4114 KOI-4833        18 57 16.1 +47 53 14 5725 4.09 -0.02 0.14 -5.19  4.0  2.1  3.3   54.1  50 0.02 0.02 1 
4115 KOI-1837        19 13 29.4 +47 56 01 5155 4.53  0.05 0.32 -4.65  3.5  2.8  2.0  -22.4  49 0.02 0.03 1 
4116 KOI-1797        19 43 26.3 +47 56 22 4857 4.47  0.06 0.46 -4.59  4.3  3.9  1.7  -25.7  57 0.02 0.04 1 
4117 KOI-598         19 12 29.0 +47 58 00 5182 4.50 -0.03 0.20 -4.92  2.2  0.7  2.0  -21.3  36 0.03 0.04 1 
4118 KOI-2           19 28 59.4 +47 58 10 6234 3.92  0.19 0.06 -3.28  6.9  0.1  7.5  -10.6  69 0.02 0.03 3 
4119 KOI-4366        18 51 39.4 +47 58 13 5278 4.49 -0.15 0.58 -4.31  2.0  0.1  2.2  -14.0  25 0.06 0.06 1 
4120 KOI-211         19 11 52.9 +47 58 20 5923 4.20 -0.01 0.15 -5.08  5.1  2.7  4.2   -1.1  36 0.03 0.03 1 
4121 KOI-2046        19 23 55.0 +47 59 20 5551 4.11  0.18 0.11 -5.44  4.0  2.8  2.7   -1.8  49 0.02 0.02 1 
4122 KOI-4312        19 12 55.9 +48 00 08 5829 4.43 -0.17 0.13 -5.28  3.1  0.1  3.7  -22.2  45 0.03 0.03 1 
4123 KOI-4335        19 25 37.9 +48 01 04 5849 4.43 -0.27 0.15 -5.05  3.5  0.1  3.8  -38.1  49 0.02 0.02 1 
4124 KOI-4024        18 55 08.9 +48 01 46 5202 4.50 -0.08 0.35 -4.60  4.5  3.9  2.0  -39.5  47 0.03 0.03 1 
4125 KOI-209         19 15 10.3 +48 02 25 6067 4.11  0.03 0.14 -5.14  9.0  6.8  5.1  -13.8  47 0.03 0.03 1 
4126 KOI-1305        19 25 33.8 +48 03 56 5231 4.55  0.09 0.22 -4.85  2.1  0.1  2.1    6.8  38 0.03 0.03 1 
4127 KOI-3           19 50 50.3 +48 04 51 4763 4.47  0.29 0.50 -4.58  2.6  2.0  1.6  -63.7  57 0.03 0.03 1 
4128 KOI-3889        19 30 28.7 +48 04 53 5767 4.31  0.17 0.18 -4.87  3.6  0.8  3.5  -90.1  49 0.02 0.02 1 
4129 KOI-1311        18 54 07.9 +48 05 39 6385 4.89  0.06 0.12 -5.35  4.4  0.1  8.3   -5.3  48 0.46 0.06 1 
4130 KOI-1639        19 51 36.1 +48 05 41 6089 3.82  0.13 0.12 -5.47  7.4  4.0  6.1  -31.3  47 0.03 0.03 1 
4131 KOI-2236        19 14 28.3 +48 05 54 5504 4.47 -0.07 0.15 -5.10  2.7  0.1  2.6  -24.8  33 0.03 0.04 1 
4132 KOI-1316        19 22 12.6 +48 07 35 5769 3.99  0.26 0.13 -5.23  5.1  2.3  4.4  -55.6  50 0.02 0.03 1 
4133 KOI-1989        18 52 27.3 +48 07 53 5669 4.54 -0.01 0.18 -4.89  3.7  2.0  3.1   -7.5  46 0.03 0.03 1 
4134 KOI-752         19 27 44.2 +48 08 30 5518 4.49  0.03 0.12 -5.36  3.0  1.2  2.6  -33.1  33 0.04 0.04 1 
4135 KOI-3451        19 21 22.7 +48 08 50 5950 4.37 -0.01 0.11 -5.60  4.9  2.0  4.4  -15.3  41 0.03 0.03 1 
4136 KOI-3925        19 12 39.0 +48 09 54 5280 4.54 -0.03 0.77 -4.17  3.7  2.9  2.2  -38.2  43 0.03 0.03 1 
4137 KOI-3683        19 23 53.8 +48 10 41 6313 4.08 -0.01 0.12 -5.42 12.9  9.5  7.4  -36.4  49 0.02 0.03 1 
4138 KOI-4235        19 23 41.5 +48 10 49 6226 4.10  0.07 0.14 -5.07 16.7 13.4  6.5  -26.8  47 0.02 0.03 1 
4139 KOI-2228        19 33 40.3 +48 11 56 6544 3.85 -0.07 0.14 -5.12 15.9  8.0 13.3  -16.0  46 0.03 0.03 1 
4140 KOI-117         19 48 06.8 +48 12 31 5788 4.14  0.27 0.14 -5.18  4.6  2.8  3.5    1.5  49 0.02 0.03 1 
4141 Kepler-107      19 48 06.8 +48 12 31 5800 4.13  0.27 0.13 -5.27  4.9  3.2  3.6    3.1  87 0.02 0.02 1 
4142 KOI-3602        18 54 12.6 +48 13 23 6158 4.86 -0.16 0.13 -5.18  4.5  0.1  5.8  -17.6  49 0.03 0.04 1 
4143 KOI-756         19 45 08.7 +48 13 29 5581 4.21  0.09 0.21 -4.80  4.1  2.9  2.8  -63.8  23 0.06 0.06 1 
4144 KOI-2960        19 49 16.2 +48 14 22 5943 4.24  0.08 0.12 -5.36  4.8  2.0  4.3  -43.2  48 0.02 0.03 1 
4145 KOI-341         19 51 50.8 +48 14 40 5485 4.52  0.08 0.25 -4.72  3.5  2.3  2.6  -29.1  50 0.02 0.02 1 
4146 KOI-2075        19 20 24.5 +48 15 04 6146 4.38 -0.03 0.10 -6.51  6.9  3.5  5.7    3.3  48 0.03 0.03 1 
4147 KOI-431         18 49 50.5 +48 15 26 5170 4.69 -0.29 0.18 -4.98  1.7  0.1  2.0   19.3  33 0.04 0.04 1 
4148 KOI-1299        19 33 07.7 +48 17 09 4926 3.33  0.06 0.16 -5.02  3.2  0.1  3.4  -35.5  65 0.02 0.02 1 
4149 KOI-1306        19 22 42.3 +48 17 39 5677 4.52 -0.28 0.24 -4.69  3.2  0.2  3.1   11.7  25 0.05 0.05 1 
4150 KOI-3146        19 01 23.3 +48 18 44 5625 4.02  0.14 0.29 -4.59  3.9  2.5  3.0  -74.0  49 0.02 0.02 1 
4151 KOI-291         19 49 06.7 +48 19 13 5663 4.13  0.23 0.14 -5.19  5.1  3.9  3.1    5.2  50 0.02 0.02 1 
4152 KOI-2623        19 20 06.2 +48 20 09 6137 4.08  0.13 0.13 -5.19  8.9  6.3  5.7  -41.9  48 0.03 0.03 1 
4153 KOI-46          18 53 01.3 +48 21 19 5535 4.01  0.31 0.19 -4.90  3.8  2.7  2.7  -79.5  51 0.02 0.03 1 
4154 KOI-1963        19 22 25.8 +48 21 26 5947 4.29  0.18 0.27 -4.67 12.6  9.9  4.3  -36.3  27 0.08 0.09 2 
4155 KOI-2754        18 54 59.0 +48 22 24 5865 4.34 -0.14 0.10 -5.90  5.0  3.0  3.9  -50.3  49 0.02 0.03 1 
4156 KOI-757         19 07 59.9 +48 22 33 4939 4.59 -0.01 0.40 -4.62  2.1  0.9  1.7    6.3  26 0.05 0.09 1 
4157 KOI-601         19 23 23.8 +48 24 58 5790 4.57  0.04 0.24 -4.67  5.6  4.2  3.6    2.3  31 0.04 0.04 1 
4158 KOI-1307        19 23 42.6 +48 26 37 5503 4.49  0.03 0.13 -5.24  2.9  1.2  2.6  -16.3  32 0.04 0.10 1 
4159 KOI-4374        19 52 44.0 +48 26 38 5387 4.45 -0.02 0.17 -5.00  3.0  1.6  2.3  -14.2  49 0.02 0.02 1 
4160 KOI-1931        19 33 24.4 +48 26 41 5366 4.52 -0.10 0.23 -4.79  3.6  2.6  2.3  -16.9  41 0.03 0.03 1 
4161 KOI-343         19 40 28.5 +48 28 53 5769 4.36  0.02 0.18 -4.89  4.0  1.8  3.5  -48.4  48 0.02 0.03 1 
4162 Kepler-142      19 40 28.5 +48 28 53 5713 4.19 -0.02 0.14 -5.11  4.3  2.7  3.3  -49.3  81 0.02 0.06 1 
4163 KOI-112         19 42 35.7 +48 29 44 5888 4.39 -0.04 0.17 -4.93  4.6  2.1  4.0   -3.0  48 0.02 0.03 1 
4164 KOI-759         19 02 52.5 +48 30 21 5207 4.51 -0.26 0.14 -5.15  2.3  0.7  2.0   -2.3  37 0.03 0.03 1 
4165 KOI-3060        19 06 19.3 +48 32 39 6208 4.04 -0.02 0.14 -5.13  7.9  4.6  6.3  -52.3  49 0.04 0.05 1 
4166 KOI-344         18 53 21.7 +48 32 57 5629 4.53 -0.27 0.16 -5.01  2.6  0.1  3.0   10.8  49 0.02 0.02 1 
4167 KOI-479         18 54 01.8 +48 33 09 5552 4.47 -0.16 0.15 -5.09  2.9  0.4  2.7  -54.5  48 0.02 0.05 1 
4168 KOI-1645        19 52 50.6 +48 33 33 5419 4.76 -0.28 0.22 -4.81  4.5  3.6  2.4  -26.1  51 0.04 0.05 1 
4169 KOI-1800        19 01 04.5 +48 33 36 5503 4.50 -0.04 0.40 -4.42  8.3  7.3  2.6    0.7  51 0.02 0.03 1 
4170 KOI-1444        19 49 34.0 +48 33 38 6036 3.83  0.09 0.09       10.4  7.8  5.7  -19.6  40 0.03 0.04 1 
4171 Kepler-299      18 52 49.7 +48 34 50 5645 4.40  0.03 0.00  0.00  3.7  2.1  3.0   10.4  37 0.09 0.06 1 
4172 KOI-124         19 31 43.0 +48 36 10 5970 4.23 -0.09 0.12 -5.30  5.0  2.1  4.5   -1.4  47 0.02 0.03 1 
4173 KOI-1889        19 05 05.7 +48 37 07 5399 4.60 -0.08 0.20 -4.87  3.3  2.2  2.4    3.0  34 0.03 0.05 1 
4174 KOI-2007        18 51 42.0 +48 37 35 5863 4.48  0.10 0.19 -4.86  4.5  2.2  3.9  -23.0  49 0.02 0.03 1 
4175 KOI-2977        19 39 27.9 +48 38 20 5915 4.13 -0.08 0.13 -5.30  4.7  1.9  4.2  -32.9  47 0.02 0.03 2 
4176 KOI-2885        19 55 03.4 +48 38 42 5615 4.05 -0.37 0.12 -5.39  3.6  1.9  2.9  -26.2  48 0.02 0.04 1 
4177 KOI-2533        19 06 51.8 +48 38 43 4941 3.52  0.01 0.14 -5.16  3.5  0.7  3.4   12.1  53 0.02 0.02 1 
4178 KOI-4287        19 21 50.0 +48 39 41 6204 4.11 -0.00 0.13 -5.20 10.4  7.6  6.3  -33.1  49 0.02 0.03 1 
4179 KOI-2442        19 19 26.1 +48 41 38 4968 4.47  0.03 0.29 -4.77  2.4  1.6  1.8  -13.5  26 0.05 0.06 1 
4180 KOI-2712        19 50 59.3 +48 41 39 6198 4.05  0.23 0.15 -5.00 15.6 12.6  6.2  -23.4  49 0.03 0.03 1 
4181 KOI-2805        19 22 46.5 +48 42 05 5880 4.22 -0.23 0.09        4.2  1.4  4.0  -43.5  48 0.02 0.02 1 
4182 KOI-276         19 18 39.5 +48 42 22 5956 4.30 -0.03 0.13 -5.24  4.5  0.7  4.4  -21.0  49 0.02 0.02 1 
4183 KOI-1863        19 02 40.1 +48 43 10 5511 4.91  0.02 0.18 -4.95  6.2  5.2  2.6  -22.0  48 0.16 0.06 1 
4184 KOI-3371        19 01 15.3 +48 43 31 5358 4.40 -0.12 0.23 -4.80  3.4  2.5  2.3  -30.9  52 0.02 0.03 1 
4185 KOI-2792        19 05 21.2 +48 44 39 5895 4.23  0.17 0.10 -5.87  5.6  3.7  4.1  -32.2  50 0.02 0.02 1 
4186 KOI-2333        18 49 34.7 +48 45 33 6090 4.31 -0.11 0.13 -5.26  5.6  1.6  5.3  -11.6  47 0.02 0.03 1 
4187 KOI-1647        19 53 10.8 +48 46 32 5670 4.23  0.21 0.11 -5.54  4.9  3.6  3.1  -38.2  48 0.02 0.03 1 
4188 KOI-1426        18 52 50.2 +48 46 40 5710 4.51 -0.18 0.14 -5.16  3.5  1.0  3.2  -11.5  45 0.03 0.03 1 
4189 KOI-1438        19 33 09.2 +48 48 42 5632 3.91  0.11 0.14 -5.18  5.2  3.1  4.1  -40.1  46 0.03 0.03 1 
4190 KOI-2813        19 41 22.1 +48 51 22 4738 2.76 -0.39 0.12 -5.32  4.7  2.2  4.0  -15.0  48 0.03 0.05 1 
4191 KOI-481         19 32 38.4 +48 52 52 5163 4.60 -0.13 0.16 -5.05  1.6  0.1  2.0  -30.8  36 0.03 0.03 1 
4192 KOI-2765        19 22 33.0 +48 53 00 6129 3.94  0.12 0.11 -5.54  5.4  0.1  6.4    1.0  49 0.03 0.05 1 
4193 KOI-4653        19 06 14.5 +48 53 35 6094 4.10  0.02 0.12 -5.41  9.3  6.9  5.3  -45.9  48 0.02 0.03 1 
4194 KOI-294         19 53 04.6 +48 55 00 6062 4.39  0.08 0.10 -5.90  6.1  3.2  5.1  -27.7  48 0.02 0.03 1 
4195 KOI-2796        19 31 29.8 +48 56 12 5745 4.44 -0.03 0.15 -5.08  3.6  1.1  3.4   16.2  31 0.04 0.04 1 
4196 KOI-3103        19 13 07.2 +48 57 02 5856 4.29  0.25 0.14 -5.19  4.9  2.9  3.9  -14.7  42 0.03 0.03 1 
4197 KOI-2672        19 44 31.9 +48 58 39 5561 4.51  0.06 0.32 -4.53  4.7  3.7  2.8  -14.8  80 0.02 0.02 2 
4198 KOI-107         19 39 20.4 +48 58 56 5853 4.07  0.22 0.12 -5.36  5.3  3.5  3.8  -52.5  48 0.02 0.03 1 
4199 KOI-3346        19 22 32.8 +48 59 46 5916 4.33 -0.03 0.13 -5.20  4.7  2.1  4.2  -39.7  48 0.02 0.03 1 
4200 KOI-1857        19 28 03.2 +49 01 09 5738 4.36 -0.10 0.17 -4.97  4.6  3.0  3.3  -32.1  45 0.03 0.03 1 
4201 KOI-4716        19 13 22.8 +49 01 19 5952 4.11  0.02 0.36 -4.38  6.2  4.2  4.4  -78.6  48 0.02 0.03 1 
4202 KOI-246         19 24 07.8 +49 02 25 5821 4.30  0.14 0.10 -5.78  4.1  1.6  3.7  -21.2  50 0.02 0.02 1 
4203 KOI-1802        19 30 07.4 +49 03 42 5900 4.47 -0.01 0.22 -4.72  4.9  2.6  4.1   -8.4  42 0.03 0.03 1 
4204 KOI-241         19 07 00.7 +49 03 54 4991 4.57 -0.34 0.10 -5.41  1.9  0.1  1.8  -69.5  45 0.03 0.03 1 
4205 Kepler-124      19 07 00.7 +49 03 54 4978 4.53 -0.38 0.00  0.00  2.4  1.4  1.8  -68.0  63 0.02 0.04 1 
4206 KOI-2168        19 47 24.5 +49 05 04 5866 4.21 -0.10 0.19 -4.83  5.4  3.6  3.9  -45.8  28 0.04 0.06 1 
4207 KOI-2422        19 46 12.0 +49 06 08 5192 4.58 -0.07 0.18 -4.99  2.2  0.5  2.0   20.9  30 0.04 0.04 1 
4208 KOI-2632        18 57 41.5 +49 06 22 6136 3.84 -0.04 0.16 -4.99 12.2  9.3  6.5  -33.2  48 0.02 0.03 1 
4209 Kepler-15       19 44 48.1 +49 08 24 5619 4.22  0.20 0.00  0.00  4.2  2.9  2.9  -19.4  68 0.06 0.03 1 
4210 KOI-128         19 44 48.1 +49 08 24 5615 4.20  0.21 0.10 -5.79  4.1  2.8  2.9  -19.6  49 0.02 0.03 1 
4211 KOI-2366        19 10 20.4 +49 09 17 6143 4.24  0.03 0.13 -5.27  8.2  5.5  5.7  -31.2  47 0.02 0.03 1 
4212 KOI-330         19 47 26.2 +49 09 43 5822 4.07 -0.01 0.12 -5.42  5.0  3.2  3.7  -46.3  41 0.03 0.03 1 
4213 KOI-3782        19 40 20.9 +49 10 12 4918 4.44  0.04 0.50 -4.52  4.6  4.0  1.7  -11.4  56 0.02 0.03 1 
4214 KOI-2639        19 01 27.6 +49 12 06 5720 4.27  0.03 0.11 -5.56  3.8  1.8  3.3  -37.9  32 0.04 0.05 1 
4215 KOI-3015        19 28 43.2 +49 12 09 5770 4.11 -0.07 0.10 -5.88  4.1  2.1  3.5   -4.7  49 0.02 0.02 1 
4216 KOI-1428        19 23 49.8 +49 12 14 4734 4.50 -0.15 0.25 -4.94  1.7  0.2  1.6    7.8  32 0.04 0.04 1 
4217 KOI-4036        19 49 08.4 +49 12 45 4776 4.48 -0.04 0.76 -4.39  2.7  2.1  1.6  -21.4  49 0.03 0.03 1 
4218 KOI-1436        18 55 55.9 +49 13 59 5609 4.47  0.11 0.19 -4.88  3.5  1.9  2.9  -13.6  35 0.03 0.04 1 
4219 Kepler-301      18 55 55.9 +49 13 59 5625 4.53  0.06 0.00  0.00  3.8  2.3  2.9  -11.8  57 0.03 0.07 1 
4220 KOI-2143        19 28 20.3 +49 14 15 5385 4.39  0.11 0.39 -4.48  3.2  2.2  2.3  -28.4  51 0.03 0.07 1 
4221 KOI-2195        19 25 01.5 +49 15 32 6032 4.07 -0.13 0.11 -5.74  6.7  4.4  4.9  -29.1  31 0.08 0.05 1 
4222 KOI-349         19 07 24.6 +49 15 42 5694 4.29  0.26 0.12 -5.41  5.2  4.0  3.2    2.0  50 0.02 0.03 1 
4223 KOI-350         19 11 26.7 +49 15 52 5790 4.49  0.02 0.11 -5.46  3.6  0.4  3.6  -30.1  49 0.02 0.02 1 
4224 KOI-1623        19 03 37.5 +49 17 15 5732 4.16  0.02 0.13 -5.23  4.1  2.0  3.3    6.1  49 0.02 0.02 2 
4225 KOI-351         18 57 44.0 +49 18 19 6020 4.31  0.12 0.13        5.8  3.1  4.8  -19.9  67 0.02 0.02 2 
4226 KOI-1992        19 16 47.9 +49 18 21 5851 4.23 -0.10 0.24 -4.65  3.3  0.1  3.8  -67.6  32 0.04 0.05 1 
4227 KOI-2047        19 32 46.9 +49 19 00 6103 4.32 -0.04 0.10 -5.91  7.0  4.2  5.4  -44.7  47 0.02 0.03 1 
4228 KOI-2771        19 29 59.5 +49 19 44 6211 4.40 -0.01 0.21 -4.72  6.3  0.4  6.3  -16.3  50 0.02 0.03 1 
4229 KOI-2110        19 37 52.5 +49 19 52 6165 4.06  0.11 0.09       19.7 16.2  5.9  -33.4  47 0.03 0.03 1 
4230 KOI-5900        19 24 34.9 +49 21 55 6249 4.15 -0.10 0.11 -5.59 15.4 12.2  6.7    0.4  47 0.02 0.07 1 
4231 KOI-2399        19 39 33.5 +49 22 47 4983 4.40 -0.11 0.19 -4.98  2.3  1.2  1.8  -18.5  52 0.02 0.08 1 
4232 KOI-352         19 52 16.3 +49 24 45 5835 4.27 -0.06 0.11 -5.51  3.8  0.4  3.8  -34.2  49 0.02 0.08 1 
4233 KOI-2109        19 09 31.7 +49 27 09 6035 4.09  0.02 0.14 -5.10  8.7  6.6  4.9  -42.9  42 0.03 0.03 1 
4234 KOI-3419        19 48 09.5 +49 28 09 6521 4.19 -0.25 0.15 -5.05  7.6  0.1 10.4  -55.7  48 0.03 0.06 1 
4235 KOI-168         19 36 52.5 +49 28 45 5827 4.04 -0.10 0.12 -5.37  4.1  1.5  3.7  -27.4  53 0.02 0.03 2 
4236 KOI-1856        19 48 18.9 +49 30 07 5198 4.50 -0.05 0.30 -4.68  3.0  2.1  2.0  -23.8  49 0.02 0.03 1 
4237 KOI-1655        18 58 55.6 +49 32 00 5553 4.50 -0.14 0.15 -5.10  2.8  0.1  2.7   20.6  48 0.02 0.02 1 
4238 KOI-354         19 45 40.5 +49 32 24 5940 4.51  0.04 0.16 -4.96  4.2  0.1  4.3  -36.0  49 0.02 0.03 1 
4239 KOI-2365        19 31 14.1 +49 34 46 5913 4.19  0.19 0.10 -6.12  5.3  3.1  4.2  -28.6  49 0.02 0.03 1 
4240 KOI-2837        19 40 36.5 +49 35 15 6539 4.09 -0.08 0.14 -5.14 24.8 19.3 10.7   -9.0  46 0.03 0.03 1 
4241 KOI-3109        19 50 34.1 +49 35 42 6162 3.90  0.06 0.14 -5.17 20.8 16.9  6.7    3.8  48 0.03 0.03 1 
4242 KOI-295         18 58 57.4 +49 35 54 5957 4.45 -0.15 0.15 -5.07  4.5  0.4  4.4  -30.9  47 0.02 0.03 1 
4243 KOI-4792        19 42 17.2 +49 36 27 5925 4.47  0.07 0.15 -5.07  4.6  1.7  4.2  -22.2  48 0.02 0.02 1 
4244 KOI-356         19 50 56.7 +49 38 14 5405 4.43 -0.05 0.11 -5.42  3.3  2.1  2.4  -15.0  51 0.02 0.02 1 
4245 KOI-1831        19 05 53.2 +49 38 56 5148 4.45  0.11 0.20 -4.91  3.0  2.1  2.0  -71.0  51 0.02 0.03 1 
4246 KOI-4304        19 30 42.7 +49 39 50 5912 4.20  0.13 0.19 -4.84  5.1  2.9  4.2  -37.5  49 0.03 0.03 1 
4247 KOI-355         19 46 16.0 +49 41 47 6040 4.24  0.18 0.31 -4.45  6.5  4.1  4.9    8.6  47 0.02 0.03 1 
4248 KOI-3363        19 02 50.9 +49 42 24 5809 4.43 -0.02 0.17 -4.93  3.4  0.1  3.6 -100.2  49 0.03 0.04 1 
4249 KOI-167         19 37 51.3 +49 45 54 6193 4.10  0.10 0.12 -5.39  4.8  0.1  6.2  -22.7  47 0.03 0.03 1 
4250 KOI-1945        19 16 07.1 +49 46 11 5258 4.42  0.16 0.34 -4.59  2.7  1.6  2.1   -5.6  37 0.03 0.03 1 
4251 KOI-1894        19 49 26.2 +49 47 51 4922 3.43  0.14 0.10 -5.40  3.3  0.1  3.4  -42.1  55 0.02 0.04 1 
4252 KOI-1832        19 19 20.5 +49 49 32 5466 4.78 -0.09 0.24 -4.72  4.1  3.1  2.5  -20.1  28 0.06 0.05 1 
4253 KOI-1841        19 20 39.7 +49 55 26 5124 4.53 -0.02 0.22 -4.86  2.8  1.9  1.9  -23.4  50 0.02 0.03 1 
4254 KOI-2582        19 43 23.2 +49 56 10 5851 4.28  0.29 0.11 -5.51  4.9  2.9  3.8  -32.9  50 0.02 0.02 1 
4255 KOI-620         19 45 55.1 +49 56 16 5574 4.60 -0.11 0.14 -5.18  6.4  5.4  2.8   -5.4  33 0.04 0.04 1 
4256 KOI-3403        19 06 35.1 +49 56 16 5752 3.94  0.09 0.11 -5.55  5.3  2.9  4.4  -10.6  49 0.03 0.02 1 
4257 KOI-1883        19 16 56.0 +49 56 20 6031 4.16  0.06 0.14 -5.12  8.1  6.0  4.9  -31.9  50 0.03 0.05 1 
4258 KOI-3892        19 22 14.3 +49 56 35 5545 4.24  0.22 0.15 -5.09  4.2  3.1  2.7  -20.6  51 0.24 0.05 1 
4259 KOI-1980        19 40 43.6 +49 56 45 5425 4.52  0.09 0.20 -4.86  3.6  2.6  2.4  -41.8  47 0.03 0.03 1 
4260 KOI-2173        19 49 10.2 +49 58 54 4725 4.51  0.06 0.93 -4.32  2.9  2.4  1.6  -24.4  55 0.02 0.03 1 
4261 KOI-2492        19 01 37.2 +49 59 41 5832 4.64 -0.29 0.16 -4.99  3.0  0.1  3.7  -62.9  48 0.02 0.03 1 
4262 KOI-2260        19 20 56.6 +50 01 48 6116 4.16 -0.01 0.09        9.7  7.3  5.5  -45.6  48 0.02 0.03 1 
4263 KOI-296         19 00 10.0 +50 04 31 5818 4.42 -0.15 0.15 -5.09  3.6  0.1  3.7  -11.4  48 0.02 0.03 1 
4264 KOI-2581        19 37 24.2 +50 04 52 5401 4.45  0.19 0.12 -5.28  3.6  2.6  2.4   -0.9  50 0.02 0.02 1 
4265 KOI-543         19 44 36.3 +50 05 45 5102 4.49 -0.08 0.20 -4.94  2.6  1.6  1.9  -43.6  37 0.03 0.04 1 
4266 KOI-4062        19 15 38.1 +50 09 46 6006 4.15  0.02 0.07        6.0  3.5  4.7  -10.8  40 0.03 0.03 1 
4267 KOI-3875        19 20 35.8 +50 14 21 6200 4.61 -0.60 0.22 -4.66 11.1  7.9  6.2   10.5  49 0.04 0.06 1 
4268 KOI-72          19 02 43.1 +50 14 29 5646 4.33 -0.15 0.17 -4.94  3.6  1.8  3.0  -98.8  47 0.03 0.03 1 
4269 KOI-297         19 04 59.3 +50 14 33 6087 4.20  0.13 0.14 -5.16  8.9  6.5  5.3  -13.6  42 0.03 0.03 1 
4270 KOI-2026        19 44 55.2 +50 16 31 6041 4.51 -0.07 0.18 -4.85  6.1  3.3  4.9   -8.0  48 0.02 0.03 1 
4271 KOI-2433        19 37 21.2 +50 20 12 5864 4.23 -0.00 0.08        4.4  2.0  3.9   -2.8  25 0.05 0.05 1 
4272 KOI-4011        19 40 12.8 +50 20 52 5914 4.32  0.16 0.11 -5.62  5.4  3.3  4.2  -22.6  50 0.04 0.10 1 
4273 KOI-4129        19 42 07.1 +50 22 13 5039 4.51  0.12 0.23 -4.87  2.3  1.1  1.8  -49.4  53 0.02 0.03 1 
4274 KOI-4021        19 36 08.2 +50 22 18 6336 4.29  0.01 0.10 -5.82 23.6 19.1  7.7   -7.2  47 0.03 0.03 1 
4275 KOI-2590        19 34 01.7 +50 27 00 6068 3.77 -0.00 0.11 -5.68 12.3  9.6  5.9   -2.6  47 0.03 0.03 1 
4276 KOI-2729        19 16 15.6 +50 27 40 5798 4.58 -0.25 0.11 -5.59  3.3  0.1  3.6   -3.2  49 0.03 0.03 1 
4277 KOI-3194        19 06 30.9 +50 28 17 6247 4.06  0.21 0.13 -5.20  8.7  5.2  6.7  -45.0  47 0.02 0.03 1 
4278 Kepler-197      19 40 54.4 +50 33 32 6059 4.33 -0.38 0.13 -5.24  4.6  0.1  5.1    0.7 108 0.02 0.02 1 
4279 KOI-623         19 40 54.4 +50 33 32 6068 4.37 -0.37 0.12 -5.38  3.8  0.1  5.1   -0.2  48 0.02 0.03 1 
4280 KOI-3017        19 47 26.2 +50 33 37 5566 4.49 -0.22 0.14 -5.12  3.1  1.0  2.8  -44.4  50 0.02 0.02 1 
4281 KOI-546         19 19 19.2 +50 35 10 5908 4.25  0.12 0.14 -5.17  5.1  2.9  4.1  -47.5  28 0.05 0.05 1 
4282 KOI-2072        19 17 26.1 +50 35 55 5866 4.22 -0.12 0.12 -5.39  4.1  0.8  3.9  -25.3  45 0.03 0.03 3 
4283 KOI-2407        19 45 30.5 +50 37 17 5895 4.12  0.15 0.12 -5.34  6.6  4.9  4.1   -3.2  49 0.02 0.03 1 
4284 KOI-2396        19 35 53.5 +50 38 43 5168 4.54  0.02 0.24 -4.82  2.4  1.2  2.0   -9.9  37 0.03 0.03 1 
4285 KOI-4457        19 22 03.0 +50 38 57 6096 4.08 -0.16 0.11 -5.51  9.4  7.0  5.3  -31.0  48 0.02 0.03 1 
4286 KOI-360         19 16 51.6 +50 39 03 5992 4.33 -0.11 0.13 -5.23  4.8  1.3  4.6  -23.7  47 0.02 0.03 1 
4287 KOI-141         19 12 09.2 +50 39 06 5230 4.37  0.22 0.13 -5.19  3.6  2.9  2.1  -20.4  51 0.02 0.03 1 
4288 KOI-2597        19 45 12.5 +50 40 20 5924 4.53 -0.26 0.14 -5.17  4.3  0.6  4.2   -7.1  29 0.05 0.05 1 
4289 KOI-2004        19 14 35.1 +50 47 20 5614 4.29  0.22 0.15 -5.06  5.6  4.6  2.9  -37.0  49 0.02 0.02 1 
4290 KOI-2714        19 20 19.9 +50 51 49 5959 4.03 -0.04 0.13 -5.29  7.2  5.3  4.4  -15.9  46 0.03 0.03 1 
4291 Kepler-401      19 20 19.9 +50 51 49 5994 4.02 -0.02 0.00  0.00  7.2  5.1  4.6  -13.2  85 0.02 0.02 1 
4292 KOI-1947        19 14 32.4 +50 54 44 5865 3.93  0.18 0.09        4.8  0.3  4.8  -61.3  49 0.02 0.03 1 
4293 KOI-2372        19 17 56.6 +50 56 39 5905 4.04 -0.11 0.14 -5.12  5.6  3.7  4.1  -55.8  48 0.02 0.03 1 
4294 KOI-3310        19 15 13.1 +50 59 26 5370 4.48  0.12 0.18 -4.93  2.5  0.7  2.3  -15.1  51 0.02 0.02 1 
4295 KOI-3167        19 18 59.2 +50 59 37 5491 4.56 -0.09 0.38 -4.46  4.5  3.5  2.6    3.7  52 0.02 0.02 1 
4296 KOI-279         19 41 56.8 +51 00 49 6141 3.98  0.15 0.13 -5.23 15.8 12.5  6.5  -20.3  48 0.02 0.03 1 
4297 WASP-92         16 26 46.1 +51 02 28 6033 4.32  0.07 0.00  0.00  6.3  3.8  4.9  -30.5 111 0.01 0.02 1 
4298 KOI-2541        19 22 29.2 +51 03 26 4976 3.62  0.09 0.12 -5.26  3.4  0.1  3.4   17.1  53 0.02 0.02 1 
4299 KOI-2059        19 10 21.6 +51 03 38 4886 4.39 -0.06 0.20 -4.98  4.9  4.4  1.7  -33.0  54 0.02 0.03 1 
4300 KOI-375         19 24 48.3 +51 08 39 5732 4.02  0.15 0.13 -5.21  4.2  2.5  3.3  -20.8  49 0.02 0.02 1 
4301 KOI-1474        19 41 40.3 +51 11 05 6350 4.12  0.18 0.13 -5.28 16.4 12.6  7.8  -26.3  98 0.02 0.02 2 
4302 KOI-3122        19 42 09.2 +51 12 11 6067 3.92  0.20 0.12 -5.30 12.0  9.4  5.9  -28.2  47 0.03 0.03 1 
4303 KOI-3009        19 20 20.3 +51 12 31 5031 4.50  0.11 0.32 -4.70  3.7  3.2  1.8  -17.1  26 0.05 0.06 1 
4304 KOI-4829        19 10 48.5 +51 13 47 6003 4.21 -0.06 0.11 -5.58  4.9  1.3  4.7  -36.1  48 0.02 0.02 1 
4305 KOI-2331        19 12 34.7 +51 16 32 5813 4.16  0.06 0.10 -5.68  5.2  3.5  3.7  -15.2  48 0.03 0.02 1 
4306 KOI-361         19 19 31.4 +51 16 37 5641 4.40  0.05 0.11 -5.47  3.0  0.1  3.0  -15.7  49 0.02 0.02 1 
4307 KOI-2463        19 12 14.2 +51 21 16 6070 4.34  0.19 0.10 -5.85  7.1  4.6  5.1    2.9  48 0.02 0.03 1 
4308 KOI-439         19 45 37.6 +51 21 29 5342 4.32  0.25 0.34 -4.57  3.2  2.2  2.3  -80.0  51 0.02 0.02 1 
4309 KOI-4329        19 16 02.8 +51 22 34 6148 4.15  0.12 0.14 -5.07  9.9  7.3  5.8  -36.5  50 0.02 0.03 1 
4310 KOI-4605        19 21 41.5 +51 23 19 5962 3.77 -0.00 0.12 -5.30  5.9  2.5  5.3  -54.9  44 0.03 0.05 1 
4311 KOI-4190        19 14 17.7 +51 28 22 5547 4.00  0.20 0.12 -5.32  4.3  1.7  3.9  -40.1  42 0.03 0.07 1 
4312 KOI-548         19 18 00.2 +51 41 09 5974 4.23 -0.07 0.13 -5.25  4.9  1.7  4.5  -34.9  47 0.03 0.03 1 
4313 KOI-3663        19 19 03.3 +51 57 45 5717 4.57 -0.07 0.22 -4.76  3.9  1.9  3.3  -22.3  48 0.02 0.03 1 
4314 KOI-4245        19 21 55.2 +51 57 54 5968 3.95  0.20 0.11 -5.49  7.3  4.8  5.3  -23.9  44 0.03 0.03 1 
4315 BD+52_277A      01 12 39.8 +53 10 57 6748 4.13  0.11 0.00  0.00 15.4  4.0 15.2   -2.0 216 0.01 0.02 1 
4316 HD 239643       21 22 18.4 +57 32 33 6091 4.26  0.03 0.00  0.00  6.6  3.7  5.3  -51.6 244 0.01 0.01 1 
4317 HD 203802       21 22 20.5 +57 33 55 6140 4.18  0.11 0.00  0.00  9.2  6.7  5.7  -52.2 244 0.01 0.01 1 
4318 HD 240051       22 46 08.8 +58 04 06 5940 4.51  0.14 0.00  0.00  5.8  3.8  4.3    5.3 251 0.01 0.01 1 
4319 HD 215714       22 46 05.3 +58 04 20 6409 4.26  0.12 0.00  0.00 17.8 13.6  8.6    2.4 243 0.01 0.01 1 


==> mrt/datafile4.txt <==
Title: Spectral Properties of Cool Stars: Extended Abundance 
       Analysis of Kepler Objects of Interest 
Authors: Brewer J.M., Fischer D.A. 
Table: Spectroscopically determined stellar elemental abundances
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---   ID      SPOCS identifier (1)
   6- 20 A15    ---   Name    Identifier
  22- 26 F5.2   [Sun] [C/H]   log C/H number abundance
  28- 33 F6.2   [Sun] [N/H]   log N/H number abundance
  35- 39 F5.2   [Sun] [O/H]   log O/H number abundance
  41- 45 F5.2   [Sun] [Na/H]  log Na/H number abundance
  47- 51 F5.2   [Sun] [Mg/H]  log Mg/H number abundance
  53- 57 F5.2   [Sun] [Al/H]  log Al/H number abundance
  59- 63 F5.2   [Sun] [Si/H]  log Si/H number abundance
  65- 69 F5.2   [Sun] [Ca/H]  log Ca/H number abundance
  71- 75 F5.2   [Sun] [Ti/H]  log Ti/H number abundance
  77- 81 F5.2   [Sun] [V/H]   log V/H number abundance
  83- 87 F5.2   [Sun] [Cr/H]  log Cr/H number abundance
  89- 93 F5.2   [Sun] [Mn/H]  log Mn/H number abundance
  95- 99 F5.2   [Sun] [Fe/H]  log Fe/H number abundance
 101-105 F5.2   [Sun] [Ni/H]  log Ni/H number abundance
 107-111 F5.2   [Sun] [Y/H]   log Y/H number abundance
--------------------------------------------------------------------------------
Note (1): SPOCS ID numbers are shared with the Valenti & Fischer (2005) 
          [2005ApJ...622.1102F] and Brewer et al. (2016) [2016ApJS..225...32B] 
          catalogs for stars in common between those works and this. Stars new 
          to this catalog have an ID {>=} 3248.
--------------------------------------------------------------------------------
2281 KOI-3248        -0.06  -0.04 -0.05 -0.17 -0.07  0.03 -0.04 -0.06 -0.06 -0.16 -0.06 -0.12 -0.08 -0.11 -0.15 
2361 KOI-4273         0.07  -0.02  0.18  0.14  0.11  0.13  0.08  0.24  0.25 -0.06  0.18  0.01  0.17  0.10  0.34 
2393 KOI-3605         0.01   0.08 -0.03  0.17  0.05  0.09  0.09  0.09  0.09  0.10  0.10  0.03  0.07  0.09 -0.12 
2405 KOI-3197        -0.03  -0.04 -0.02 -0.08 -0.01 -0.21 -0.04  0.03  0.00  0.03  0.03 -0.20  0.00 -0.09  0.15 
2430 KOI-1353        -0.04   0.03 -0.00 -0.14 -0.06 -0.01 -0.04  0.08 -0.01 -0.15  0.01 -0.10  0.03 -0.08  0.04 
2435 KOI-4323         0.03   0.62  0.05 -0.05 -0.04 -0.02 -0.07  0.02  0.10 -0.58  0.03 -0.17 -0.01 -0.09 -0.01 
2445 KOI-3384         0.01   0.16  0.04  0.08  0.06  0.08  0.07  0.12  0.05 -0.03  0.07 -0.01  0.08  0.08  0.05 
2460 KOI-4409         0.16   0.36  0.23  0.31  0.18  0.20  0.26  0.21  0.21  0.28  0.19  0.29  0.23  0.23  0.18 
2464 KOI-4226         0.32   0.43  0.43  0.55  0.32  0.41  0.31  0.31  0.37  0.29  0.40  0.53  0.37  0.43  0.47 
2485 K2-58            0.17   0.09  0.14  0.21  0.16  0.20  0.23  0.24  0.21  0.22  0.24  0.27  0.25  0.22  0.17 
2914 XO-1            -0.09  -0.31 -0.04 -0.22 -0.05 -0.06 -0.08 -0.05 -0.04 -0.02 -0.08 -0.19 -0.08 -0.10  0.03 
2962 TRES-4           0.15   0.42  0.44  0.28  0.19  0.23  0.25  0.31  0.33  0.13  0.29  0.23  0.31  0.28  0.40 
2980 KOI-104          0.19   0.46  0.10  0.70  0.30  0.51  0.36  0.39  0.36  0.30  0.31  0.43  0.38  0.41  0.17 
2981 KOI-263         -0.14  -0.19 -0.09 -0.14 -0.14 -0.11 -0.20 -0.09 -0.05 -0.17 -0.15 -0.15 -0.13 -0.13 -0.14 
2982 KOI-10          -0.05   0.06  0.17 -0.15 -0.11 -0.29  0.01  0.03  0.01 -0.07 -0.03 -0.31 -0.02 -0.12  0.05 
2983 KOI-82           0.22  -0.16  0.21  0.12  0.11  0.10  0.10  0.14  0.11  0.10  0.10  0.06  0.13  0.11 -0.02 
2986 KOI-274         -0.05  -0.10  0.13 -0.01 -0.02  0.07 -0.04  0.02  0.10 -0.08  0.07 -0.16  0.02 -0.02  0.06 
2987 KOI-22           0.10   0.03  0.14  0.21  0.15  0.18  0.17  0.17  0.16  0.11  0.18  0.19  0.17  0.22  0.17 
2988 KOI-42           0.07  -0.17  0.19 -0.01 -0.01 -0.05  0.06  0.09  0.08 -0.12  0.07 -0.11  0.05 -0.02  0.11 
2989 KOI-701         -0.34  -0.60 -0.34 -0.41 -0.28 -0.29 -0.30 -0.29 -0.27 -0.29 -0.37 -0.50 -0.36 -0.37 -1.03 
2997 KOI-245         -0.29  -0.21 -0.10 -0.36 -0.25 -0.23 -0.29 -0.25 -0.24 -0.24 -0.29 -0.37 -0.30 -0.32 -0.27 
2998 KOI-180         -0.09  -0.09 -0.03 -0.13 -0.05 -0.07 -0.04  0.02 -0.01 -0.06  0.02 -0.08 -0.00 -0.08  0.12 
2999 KOI-367          0.04  -0.09  0.09  0.03  0.09  0.12  0.09  0.08  0.11  0.10  0.13  0.08  0.11  0.11  0.17 
3000 KOI-122          0.27   0.33  0.32  0.28  0.24  0.26  0.24  0.25  0.27  0.23  0.22  0.25  0.24  0.26  0.20 
3001 KOI-1612        -0.10   0.19  0.05 -0.20 -0.12 -0.11 -0.12 -0.03 -0.02  0.06 -0.09 -0.38 -0.10 -0.20 -0.04 
3003 KOI-2169         0.01   0.05  0.03  0.10  0.06  0.09  0.08  0.11  0.11  0.08  0.10  0.11  0.10  0.10  0.05 
3006 KOI-7            0.07   0.06  0.19  0.12  0.11  0.18  0.14  0.22  0.19  0.22  0.12  0.09  0.16  0.13  0.11 
3007 KOI-299          0.06  -0.02  0.06  0.07  0.09  0.07  0.11  0.13  0.14  0.13  0.13  0.12  0.13  0.10  0.12 
3011 KOI-1442         0.32   0.45  0.24  0.50  0.33  0.45  0.34  0.33  0.35  0.33  0.34  0.50  0.35  0.40  0.13 
3017 KOI-244          0.01   0.09  0.14 -0.08 -0.09 -0.64 -0.01  0.04  0.01 -0.03 -0.01 -0.23 -0.02 -0.14  0.06 
3018 KOI-1           -0.00   0.05 -0.03 -0.11 -0.04 -0.12  0.00  0.03  0.00 -0.03 -0.02 -0.07 -0.01 -0.08  0.10 
3020 KOI-1431         0.20   0.18  0.11  0.29  0.20  0.22  0.20  0.19  0.19  0.17  0.20  0.22  0.20  0.20  0.15 
3022 KOI-292         -0.14  -0.35 -0.06 -0.22 -0.19 -0.16 -0.17 -0.16 -0.15 -0.21 -0.19 -0.37 -0.21 -0.25 -0.04 
3024 Kepler-174      -0.23  -0.33 -0.16 -0.46 -0.37 -0.26 -0.26 -0.41 -0.33 -0.42 -0.66 -0.80 -0.63 -0.48 -1.38 
3025 KOI-273          0.17   0.35  0.18  0.30  0.21  0.26  0.21  0.19  0.17  0.20  0.18  0.29  0.22  0.25  0.11 
3026 KOI-111         -0.29  -0.01 -0.19 -0.37 -0.36 -0.42 -0.32 -0.34 -0.33 -0.50 -0.44 -0.58 -0.40 -0.45 -0.51 
3027 KOI-1781         0.15  -0.15  0.06  0.21  0.08  0.14  0.23  0.27  0.17  0.15  0.16  0.24  0.23  0.17  0.04 
3031 KOI-70           0.00   0.06  0.10 -0.01  0.04 -0.02  0.09  0.07  0.04  0.07  0.03 -0.02  0.04  0.02  0.08 
3032 KOI-98          -0.03   0.14  0.25 -0.03  0.08 -0.08  0.10  0.15  0.17  0.08  0.15 -0.07  0.11 -0.03  0.23 
3034 KOI-153          0.79   0.28  0.87  0.26  0.19  0.23  0.25  0.19  0.19  0.15  0.11  0.15  0.16  0.18 -0.03 
3036 KOI-262         -0.09  -0.03  0.16  0.03 -0.04 -0.13  0.02  0.11  0.03 -0.11 -0.02 -0.19 -0.02 -0.11 -0.16 
3040 KOI-283          0.09   0.08  0.09  0.06  0.12  0.06  0.11  0.13  0.12  0.08  0.15  0.11  0.15  0.12  0.14 
3041 KOI-97           0.14   0.40  0.37  0.14  0.17  0.15  0.21  0.25  0.30  0.22  0.27  0.20  0.27  0.22  0.31 
3042 KOI-85           0.05  -0.11  0.33  0.17  0.11  0.07  0.19  0.22  0.22  0.08  0.22  0.16  0.19  0.17  0.17 
3043 KOI-108          0.07  -0.03  0.08  0.16  0.11  0.06  0.07  0.13  0.10  0.14  0.15  0.17  0.13  0.14  0.14 
3045 KOI-87          -0.21  -0.10 -0.12 -0.29 -0.23 -0.23 -0.17 -0.25 -0.20 -0.19 -0.26 -0.41 -0.26 -0.30 -0.30 
3046 KOI-63          -0.02  -0.12 -0.09 -0.03  0.03  0.05  0.10  0.24  0.11  0.13  0.16  0.07  0.16  0.05  0.31 
3048 KOI-260         -0.06   0.14 -0.09 -0.46 -0.12 -0.29 -0.12 -0.13  0.08  0.12 -0.07 -0.22 -0.08 -0.14 -0.25 
3054 KOI-5            0.06   0.44  0.29  0.20  0.08  0.19  0.06  0.24  0.17  0.03  0.13  0.09  0.15  0.13  0.06 
3055 KOI-3158        -0.15  -0.70  0.13 -0.43 -0.29 -0.31 -0.36 -0.37 -0.25 -0.35 -0.55 -0.69 -0.52 -0.43 -0.62 
3058 KOI-123          0.00   0.30  0.08 -0.01 -0.06 -0.11 -0.04 -0.01 -0.04 -0.06 -0.02 -0.09 -0.01 -0.03 -0.01 
3059 KOI-84          -0.11  -0.10 -0.05 -0.17 -0.05 -0.12 -0.07 -0.07 -0.04 -0.09 -0.10 -0.15 -0.08 -0.10 -0.07 
3064 KOI-277         -0.14   0.35  0.08 -0.24 -0.17 -0.13 -0.17 -0.16 -0.07 -0.06 -0.13 -0.41 -0.17 -0.22 -0.17 
3065 KOI-41           0.01   0.17  0.12  0.17  0.07  0.16  0.09  0.11  0.10  0.12  0.12  0.00  0.10  0.11  0.05 
3067 KOI-69          -0.20  -0.07 -0.14 -0.21 -0.11 -0.15 -0.17 -0.15 -0.10 -0.12 -0.16 -0.23 -0.16 -0.18 -0.24 
3068 KOI-75          -0.10  -0.53  0.03 -0.21 -0.14 -0.22 -0.14  0.03 -0.00 -0.31 -0.07 -0.30 -0.05 -0.16  0.07 
3072 KOI-103         -0.06  -0.12 -0.04 -0.17 -0.06 -0.13 -0.03 -0.08 -0.10 -0.11 -0.06 -0.10 -0.06 -0.10  0.09 
3074 KOI-321          0.18   0.14  0.25  0.21  0.22  0.16  0.22  0.19  0.23  0.27  0.22  0.23  0.23  0.25  0.24 
3078 KOI-2687        -0.04  -0.17 -0.04 -0.17 -0.02  0.01 -0.00  0.00  0.00  0.01  0.01 -0.09  0.02 -0.05  0.16 
3084 KOI-1925         0.01   0.05  0.02  0.08  0.04  0.09  0.04  0.04  0.08  0.08  0.04  0.04  0.05  0.05 -0.06 
3091 KOI-1924         0.23   0.46  0.29  0.54  0.22  0.31  0.26  0.34  0.31  0.22  0.31  0.43  0.35  0.37  0.62 
3100 KOI-99           0.00  -0.29  0.21 -0.22 -0.12 -0.07 -0.14 -0.17 -0.09 -0.13 -0.31 -0.48 -0.28 -0.23 -0.59 
3101 KOI-2720        -0.08  -0.26  0.03 -0.18 -0.16 -0.25 -0.13 -0.07 -0.06 -0.17 -0.12 -0.30 -0.13 -0.17 -0.15 
3103 KOI-364          0.21   0.25  0.27  0.26  0.21  0.25  0.24  0.22  0.18  0.19  0.23  0.26  0.24  0.25  0.24 
3105 KOI-64          -0.10   0.08 -0.07 -0.06 -0.04 -0.04 -0.06  0.03  0.01 -0.04  0.01 -0.01  0.04 -0.00  0.12 
3110 KOI-174         -0.32  -0.50 -0.32 -0.06 -0.12  0.04 -0.09 -0.11 -0.07 -0.13 -0.35 -0.31 -0.22 -0.21 -0.44 
3111 KOI-17           0.30   0.28  0.23  0.41  0.28  0.30  0.28  0.29  0.31  0.27  0.29  0.34  0.30  0.32  0.25 
3113 KOI-265          0.11   0.11  0.21  0.18  0.17  0.04  0.16  0.16  0.18  0.31  0.22  0.17  0.19  0.18  0.18 
3114 KOI-261         -0.00   0.02 -0.02 -0.08  0.03  0.00  0.03  0.07  0.09  0.07  0.05 -0.04  0.07  0.01  0.05 
3117 KOI-305          0.14   0.15  0.04  0.41  0.28  0.28  0.18  0.33  0.28  0.25  0.25  0.29  0.27  0.31  0.07 
3118 KOI-365         -0.18  -0.25 -0.07 -0.20 -0.15 -0.17 -0.16 -0.16 -0.14 -0.18 -0.16 -0.27 -0.17 -0.20 -0.17 
3123 KOI-137          0.17   0.27  0.17  0.31  0.18  0.19  0.17  0.18  0.18  0.18  0.21  0.25  0.19  0.23  0.04 
3130 KOI-148          0.19   0.21  0.21  0.34  0.19  0.25  0.21  0.23  0.20  0.20  0.22  0.23  0.21  0.22  0.13 
3131 KOI-18          -0.05   0.33  0.23  0.07  0.05 -0.06  0.03  0.19  0.18 -0.00  0.15 -0.12  0.10  0.04  0.31 
3133 KOI-116         -0.03  -0.02 -0.08 -0.09 -0.07 -0.08 -0.08 -0.03 -0.05  0.08 -0.10 -0.25 -0.07 -0.10 -0.16 
3239 HD 240429        0.00  -0.06  0.01 -0.04  0.01 -0.00  0.01  0.03  0.03  0.02  0.00 -0.03  0.01 -0.01  0.02 
3240 HD 240430        0.08   0.01  0.08 -0.04  0.18  0.21  0.16  0.23  0.21  0.21  0.18 -0.00  0.20  0.21  0.26 
3248 WASP-57          0.02   0.02  0.07 -0.04  0.06  0.07  0.06  0.08  0.08  0.06  0.05  0.01  0.06  0.06  0.09 
3249 WASP-74          0.31   0.48  0.38  0.51  0.34  0.43  0.40  0.41  0.38  0.33  0.39  0.52  0.40  0.47  0.41 
3250 WASP-37         -0.17  -0.23 -0.09 -0.20 -0.20 -0.17 -0.61 -0.21 -0.19 -0.24 -0.23 -0.33 -0.24 -0.23 -0.26 
3251 HAT-P-41        -0.08   0.44  0.37  0.17  0.13  0.07  0.22  0.26  0.22  0.09  0.24  0.10  0.24  0.16  0.40 
3252 COROT-28         0.15   0.28  0.09  0.26  0.20  0.16  0.17  0.27  0.22  0.18  0.24  0.30  0.27  0.31  0.23 
3253 HAT-P-27         0.22   0.36  0.20  0.45  0.23  0.33  0.28  0.31  0.27  0.28  0.28  0.36  0.30  0.32  0.12 
3254 WASP-103         0.16   0.45  0.30  0.33  0.17  0.20  0.13  0.33  0.31  0.35  0.22  0.26  0.22  0.21  0.15 
3255 WASP-52          0.17   0.26  0.18  0.44  0.16  0.29  0.26  0.34  0.26  0.25  0.30  0.37  0.31  0.28  0.16 
3256 WASP-114         0.25   0.45  0.32  0.47  0.26  0.36  0.32  0.30  0.30  0.27  0.31  0.42  0.30  0.37  0.22 
3257 BD+1290         -0.04  -0.13 -0.01 -0.02 -0.05 -0.05 -0.04  0.00 -0.02 -0.06 -0.04 -0.09 -0.08 -0.02 -0.08 
3258 HD 4552         -0.00   0.06  0.05  0.04 -0.01 -0.01  0.03  0.04  0.09  0.05  0.03 -0.10  0.03 -0.01 -0.07 
3259 HD 209622        0.24   0.42  0.44  0.46  0.20  0.31  0.29  0.35  0.32  0.30  0.34  0.42  0.34  0.34  0.24 
3260 BD+15_4556      -0.16   0.28 -0.03  0.13 -0.04  0.04 -0.09  0.15  0.11  0.01  0.16  0.28  0.22  0.21  0.58 
3261 HAT-P-23         0.15   0.16  0.19  0.15  0.16  0.18  0.18  0.26  0.26  0.32  0.25  0.19  0.23  0.19  0.24 
3262 HAT-P-55        -0.03  -0.15  0.05 -0.06 -0.05  0.02 -0.02 -0.03 -0.03 -0.06 -0.06 -0.08 -0.05 -0.07 -0.01 
3263 HAT-P-31         0.05   0.21  0.18  0.06  0.08  0.05  0.08  0.15  0.11  0.07  0.10  0.06  0.10  0.09  0.43 
3264 BD+28_4543S     -0.20   0.24 -0.08  0.10 -0.04 -0.02 -0.15  0.03  0.02 -0.07  0.00  0.09  0.07  0.06  0.29 
3265 WASP-135         0.28   0.40  0.20  0.63  0.33  0.46  0.40  0.44  0.39  0.36  0.38  0.49  0.42  0.45  0.17 
3266 WASP-10          0.30  -0.12  0.22  0.33  0.16  0.26  0.27  0.32  0.22  0.16  0.20  0.25  0.26  0.24 -0.03 
3267 KELT-16         -0.15   0.19  0.17 -0.04 -0.06 -0.16 -0.00  0.11  0.07 -0.07  0.02 -0.16  0.03 -0.07  0.11 
3268 HAT-P-18         0.39   0.08  0.38  0.26  0.15  0.22  0.23  0.25  0.18  0.17  0.16  0.20  0.19  0.19  0.07 
3269 HAT-P-4          0.17   0.30  0.31  0.20  0.24  0.33  0.25  0.30  0.28  0.26  0.29  0.27  0.29  0.30  0.39 
3270 KELT-12          0.16   0.53  0.49  0.40  0.21  0.24  0.31  0.38  0.37  0.24  0.34  0.29  0.35  0.34  0.38 
3271 KOI-958         -0.15  -0.45 -0.22 -0.07 -0.06  0.01  0.04  0.04  0.02  0.01 -0.03 -0.05  0.02 -0.05 -0.19 
3272 KOI-1010        -0.01  -0.06  0.08  0.06 -0.05 -0.04 -0.02  0.04  0.08 -0.04 -0.00 -0.16  0.01 -0.05 -0.03 
3273 KOI-984          0.06  -0.06  0.03  0.17  0.10  0.13  0.10  0.28  0.22  0.19  0.28  0.21  0.26  0.16  0.32 
3274 KOI-4212         0.00   0.12  0.31  0.11  0.09  0.05  0.19  0.18  0.11  0.12  0.17  0.03  0.16  0.11  0.18 
3275 KOI-1002         0.07   0.02  0.14  0.16  0.02  0.10  0.10  0.14  0.10  0.12  0.04  0.07  0.05  0.03  0.01 
3276 KOI-2538        -0.18  -0.36 -0.04 -0.20 -0.20 -0.16 -0.23 -0.18 -0.19 -0.19 -0.23 -0.28 -0.24 -0.27 -0.36 
3277 KOI-2534         0.01  -0.33  0.04 -0.11 -0.00 -0.05  0.01  0.05  0.04 -0.01  0.04 -0.11  0.04 -0.00  0.12 
3278 KOI-3233        -0.06  -0.05 -0.05 -0.01 -0.04 -0.07 -0.06 -0.00 -0.05 -0.12 -0.06 -0.07 -0.04 -0.06 -0.07 
3279 KOI-2403         0.11  -0.06  0.14  0.20  0.12  0.10  0.13  0.21  0.15  0.03  0.13  0.25  0.17  0.16  0.06 
3280 KOI-2201         0.11  -0.06  0.19  0.21  0.13  0.01  0.19  0.26  0.23  0.14  0.20  0.19  0.22  0.19  0.27 
3281 KOI-988          0.05   0.02  0.13  0.01 -0.00  0.02  0.05  0.13  0.03  0.04  0.09  0.02  0.10  0.01 -0.01 
3282 KOI-151         -0.04   0.38  0.08 -0.06 -0.09 -0.19 -0.06  0.08  0.00  0.16 -0.03 -0.29 -0.00 -0.15  0.06 
3283 KOI-113          0.27   0.41  0.28  0.41  0.27  0.42  0.29  0.32  0.30  0.30  0.32  0.38  0.33  0.35  0.32 
3284 KOI-3201        -0.34  -0.22 -0.28 -0.49 -0.38 -0.49 -0.34 -0.39 -0.32 -0.54 -0.46 -0.76 -0.47 -0.47 -0.52 
3285 KOI-2053         0.02  -0.26  0.16  0.05 -0.02 -0.05  0.05  0.08  0.04 -0.33  0.04 -0.04  0.07 -0.02  0.12 
3286 KOI-2033        -0.03  -0.18  0.07 -0.23 -0.09 -0.06 -0.10 -0.07 -0.07 -0.12 -0.18 -0.24 -0.14 -0.15 -0.38 
3287 KOI-1944        -0.11  -0.57 -0.10 -0.11 -0.03 -0.14 -0.03  0.07 -0.01  0.01  0.05 -0.08  0.01 -0.01  0.11 
3288 KOI-2603        -0.21  -0.32  0.19 -0.04 -0.09 -0.44 -0.09  0.05  0.07 -0.15 -0.02 -0.29 -0.00 -0.11  0.05 
3289 KOI-440          0.13   0.49  0.10  0.18  0.14  0.15  0.18  0.16  0.20  0.18  0.16  0.16  0.15  0.33 -0.01 
3290 KOI-166         -0.28  -0.28 -0.20 -0.28 -0.22 -0.24 -0.27 -0.24 -0.22 -0.23 -0.28 -0.37 -0.29 -0.30 -0.40 
3291 KOI-379         -0.02   0.38  0.41  0.14  0.10  0.10  0.16  0.29  0.24 -0.06  0.20 -0.01  0.21  0.14  0.30 
3292 KOI-2009        -0.14  -0.53 -0.04 -0.37 -0.11 -0.08 -0.18 -0.21 -0.03 -0.14 -0.23 -0.49 -0.27 -0.23 -0.28 
3293 KOI-4581         0.03  -0.03  0.02  0.06  0.08  0.08  0.05  0.11  0.08  0.09  0.06  0.03  0.07  0.08  0.05 
3294 KOI-3835         0.02  -0.16  0.05 -0.05 -0.09 -0.05  0.04  0.10  0.00 -0.03  0.03 -0.01  0.05 -0.05 -0.02 
3295 KOI-3681         0.13   0.49  0.17  0.14  0.14  0.05  0.16  0.17  0.21  0.16  0.20  0.12  0.18  0.20  0.13 
3296 KOI-3853        -0.04   0.05  0.14 -0.04  0.01  0.14 -0.07 -0.03  0.04 -0.03 -0.11 -0.16 -0.08 -0.04 -0.17 
3297 KOI-2979        -0.10   0.12 -0.12 -0.24 -0.14 -0.16 -0.19 -0.12 -0.14 -0.28 -0.17 -0.25 -0.13 -0.20 -0.15 
3298 KOI-986          0.15   0.16  0.18  0.25  0.13  0.19  0.17  0.21  0.21  0.16  0.23  0.27  0.22  0.20  0.11 
3299 KOI-2896        -0.01   0.16  0.21  0.10 -0.02  0.09  0.00  0.17  0.14 -0.27  0.08 -0.12  0.05  0.01  0.02 
3300 KOI-4659        -0.11  -0.12 -0.15 -0.16 -0.11 -0.06 -0.05 -0.05 -0.05 -0.04 -0.02 -0.18 -0.06 -0.10  0.08 
3301 KOI-1118        -0.06  -0.05 -0.00 -0.09 -0.05 -0.06 -0.09 -0.06  0.04 -0.44 -0.07 -0.09 -0.05 -0.09 -0.04 
3302 KOI-4298        -0.30  -0.40 -0.09 -0.50 -0.32 -0.92 -0.37 -0.24 -0.14 -0.12 -0.31 -0.70 -0.36 -0.39 -0.37 
3303 KOI-1113         0.05  -0.16  0.11 -0.02  0.06 -0.06  0.04  0.08  0.13 -0.12  0.07 -0.01  0.07  0.03  0.10 
3304 KOI-1116         0.05  -0.07  0.09  0.02  0.02 -0.00  0.01  0.02  0.03  0.05 -0.02 -0.03  0.01  0.01 -0.01 
3305 KOI-2081        -0.00   0.30  0.11  0.16  0.07  0.07 -0.05  0.15  0.12  0.04  0.17  0.26  0.16  0.13  0.20 
3306 KOI-4400         0.01   0.08  0.06 -0.10 -0.02  0.08  0.04  0.06  0.09  0.09 -0.01 -0.10  0.01  0.04  0.08 
3307 KOI-1824        -0.18  -0.24 -0.15 -0.20 -0.18 -0.13 -0.19 -0.12 -0.16 -0.09 -0.17 -0.39 -0.19 -0.24 -0.19 
3308 KOI-2807         0.09   0.45  0.36  0.30  0.11  0.10  0.18  0.30  0.13 -1.24  0.19  0.22  0.21  0.05  0.17 
3309 KOI-2335        -0.01  -0.22  0.01 -0.10 -0.06 -0.03 -0.07 -0.09 -0.03 -0.11 -0.06 -0.12 -0.07 -0.08 -0.03 
3310 KOI-197         -0.18   0.55  0.19 -0.03  0.04 -0.15 -0.11  0.00  0.03  0.03  0.05 -0.06 -0.01  0.05 -0.21 
3311 KOI-4144        -0.12   0.14  0.13 -0.14 -0.10 -0.19 -0.07 -0.12 -0.07 -0.04 -0.10 -0.29 -0.11 -0.16 -0.09 
3312 KOI-1115        -0.02  -0.08  0.01 -0.09  0.02  0.04 -0.04  0.06  0.03 -0.03  0.07  0.04  0.06  0.03  0.08 
3313 HAT-P-14        -0.25   0.14  0.27 -0.09 -0.03 -0.19  0.06  0.14  0.15  0.02  0.06 -0.24  0.07 -0.10  0.19 
3314 KOI-1878         0.18   0.47  0.28  0.15  0.18  0.13  0.17  0.25  0.21  0.11  0.18  0.11  0.19  0.15  0.22 
3315 KOI-3277        -0.07  -0.10  0.13 -0.07 -0.06 -0.13 -0.10  0.03  0.02 -0.10 -0.03 -0.15 -0.02 -0.11  0.06 
3316 KOI-3203        -0.59   0.63  0.25 -0.29 -0.20 -0.34 -0.09 -0.05 -0.14 -0.28 -0.17 -0.52 -0.12 -0.47 -0.01 
3317 KOI-3225         0.03   0.07  0.07  0.04  0.07  0.10  0.14  0.12  0.12  0.12  0.10  0.11  0.10  0.09 -0.01 
3318 Kepler-24        0.02   0.01 -0.12 -0.05 -0.05 -0.19 -0.05  0.06  0.07 -0.25  0.01 -0.11 -0.02 -0.05  0.07 
3319 KOI-490         -0.04   0.14 -0.07  0.09  0.03  0.14  0.10  0.08  0.09  0.04 -0.02  0.02  0.06  0.08 -0.32 
3320 KOI-1089         0.07   0.11  0.03  0.15  0.08  0.12  0.09  0.10  0.10 -0.09  0.09  0.06  0.08  0.06  0.07 
3321 KOI-2863        -0.18  -0.11  0.02 -0.31 -0.16 -0.07 -0.17 -0.19 -0.04 -0.03 -0.29 -0.50 -0.29 -0.26 -0.33 
3322 KOI-3515        -0.26   0.21 -0.19 -0.54 -0.16 -0.56 -0.15 -0.34  0.09 -0.41 -0.23 -0.40 -0.23 -0.24 -0.17 
3323 KOI-401          0.25   0.29  0.28  0.34  0.23  0.29  0.27  0.25  0.24  0.25  0.26  0.32  0.27  0.28  0.20 
3324 KOI-2278        -0.10  -0.17  0.00 -0.20 -0.12 -0.08 -0.15 -0.15 -0.06 -0.25 -0.16 -0.30 -0.15 -0.17 -0.25 
3325 KOI-3172        -0.06   0.30  0.08 -0.02 -0.07 -0.04 -0.02  0.04  0.06 -0.04  0.04 -0.26  0.02 -0.05  0.15 
3326 KOI-2974        -0.21   0.26  0.60 -0.03  0.02  0.06  0.08  0.13  0.28  0.21  0.15 -0.12  0.22  0.01  0.15 
3327 KOI-384         -0.08   0.28  0.32  0.02 -0.01 -0.15  0.07  0.12  0.10 -0.22  0.06 -0.16  0.07 -0.02  0.16 
3328 KOI-2740        -0.08   0.23 -0.10 -0.20 -0.18 -0.45 -0.16 -0.15 -0.04 -0.06 -0.20 -0.38 -0.19 -0.27 -0.36 
3329 KOI-1196        -0.11  -0.12  0.21 -0.14 -0.09 -0.03 -0.10 -0.13 -0.06 -0.06 -0.25 -0.44 -0.24 -0.24 -0.34 
3330 KOI-1845         0.65   0.71  0.73  0.67  0.37  0.47  0.37  0.42  0.35  0.32  0.36  0.49  0.37  0.44  0.19 
3331 KOI-3075        -0.34  -0.24  0.03 -0.47 -0.31 -0.24 -0.38 -0.37 -0.29 -0.43 -0.57 -0.79 -0.53 -0.49 -0.48 
3332 KOI-268         -0.10   0.26  0.25  0.03  0.03  0.01  0.08  0.07  0.15  0.18  0.07 -0.19  0.07 -0.05 -0.22 
3333 KOI-2043        -0.06  -0.30 -0.00 -0.00  0.01  0.05 -0.01  0.02  0.05  0.04 -0.03 -0.03 -0.00  0.01 -0.05 
3334 KOI-3876        -0.01   0.04 -0.07 -0.10 -0.01 -0.20  0.05  0.13  0.11  0.16  0.07  0.02  0.12 -0.04  0.01 
3335 KOI-1218        -0.05  -0.14 -0.02 -0.13 -0.06 -0.02 -0.04 -0.07 -0.02 -0.04 -0.06 -0.21 -0.06 -0.06 -0.06 
3336 KOI-385          0.04   0.13  0.17  0.07  0.06  0.04  0.04  0.07  0.08  0.07  0.07  0.05  0.07  0.07 -0.04 
3337 KOI-3415        -0.36  -0.57 -0.30  0.23 -0.55  0.61  0.41 -0.74 -0.91 -0.40 -1.16 -0.84 -0.55 -0.49 -0.96 
3338 KOI-3340        -0.05   0.53 -0.05 -0.20 -0.08 -0.13  0.00 -0.00 -0.02  0.09 -0.08 -0.22 -0.04 -0.12 -0.12 
3339 KOI-3641        -0.06   0.47  0.04 -0.09 -0.12 -0.11 -0.04  0.06  0.01 -0.08 -0.05 -0.15 -0.06 -0.16 -0.02 
3340 KOI-118          0.03  -0.12  0.12 -0.00  0.03  0.06  0.01  0.07  0.04  0.01  0.04 -0.05  0.04 -0.01 -0.06 
3341 KOI-2755        -0.16  -0.03 -0.08 -0.20 -0.16 -0.12 -0.14 -0.15 -0.12 -0.13 -0.17 -0.30 -0.17 -0.19 -0.26 
3342 KOI-2194        -0.17   0.03  0.03 -0.18 -0.12 -0.05 -0.08 -0.13  0.04  0.01 -0.28 -0.50 -0.23 -0.18 -0.32 
3343 KOI-6102        -0.23   0.33  0.55  0.20  0.03 -0.65  0.14  0.46  0.26 -0.11  0.21 -0.08  0.24 -0.13  0.68 
3344 KOI-624         -0.04  -0.13 -0.08 -0.07 -0.03 -0.01  0.02  0.09  0.02 -0.01  0.06 -0.05  0.06 -0.05  0.07 
3345 KOI-1221         0.28   0.33  0.27  0.42  0.26  0.34  0.16  0.30  0.27  0.21  0.31  0.45  0.34  0.36  0.29 
3346 KOI-386          0.05   0.06  0.03 -0.06  0.05  0.00  0.02  0.10  0.09 -0.03  0.04  0.02  0.07  0.04  0.14 
3347 KOI-975         -0.02  -0.35  0.17 -0.13 -0.03 -0.12  0.03  0.04  0.10  0.07  0.04 -0.17  0.03 -0.06  0.07 
3348 KOI-2279         0.06   0.01  0.10 -0.04  0.03  0.04  0.05  0.01  0.07  0.03  0.07  0.01  0.05  0.03  0.07 
3349 KOI-302         -0.14   0.53  0.18 -0.10  0.09 -0.71  0.05  0.30  0.17  0.10  0.23 -0.05  0.25  0.07  0.44 
3350 KOI-1901         0.14   0.37  0.17  0.22  0.16  0.16  0.19  0.20  0.20  0.28  0.17  0.21  0.20  0.21  0.21 
3351 KOI-1861        -0.04  -0.13 -0.05 -0.07  0.01 -0.16 -0.02  0.12  0.11  0.08  0.14 -0.08  0.05 -0.03  0.20 
3352 KOI-3308         0.02   0.08  0.08 -0.05  0.03  0.03  0.02  0.07  0.05 -0.02  0.04 -0.11  0.02  0.01  0.00 
3353 KOI-301          0.02   0.12  0.05 -0.13 -0.09  0.07 -0.07 -0.02 -0.00 -0.02 -0.01 -0.23 -0.03 -0.16  0.01 
3354 KOI-2808        -0.34  -0.06  0.19 -0.09  0.09 -0.11  0.15 -0.54  0.35  0.55  0.11 -0.26  0.07 -0.10 -0.04 
3355 KOI-442         -0.05  -0.23 -0.04 -0.08 -0.07 -0.11 -0.05 -0.01 -0.08 -0.04 -0.06 -0.14 -0.05 -0.06 -0.17 
3356 KOI-2261        -0.07  -0.32 -0.10 -0.14 -0.04 -0.02  0.02  0.07  0.03  0.01  0.02 -0.06  0.04 -0.06  0.07 
3357 KOI-1206         0.01  -0.06  0.22 -0.09 -0.08 -0.02 -0.02  0.09  0.02  0.01  0.08 -0.12  0.07 -0.02  0.36 
3358 KOI-3002        -0.15  -0.60  0.02 -0.22 -0.25 -0.16 -0.18 -0.10 -0.02  0.04 -0.13 -0.26 -0.13 -0.32 -0.09 
3359 KOI-388          0.07   0.28  0.13  0.11  0.08  0.06  0.09  0.11  0.13  0.06  0.08  0.08  0.13  0.10  0.09 
3360 KOI-444         -0.13  -0.23 -0.07 -0.13 -0.14 -0.14 -0.14 -0.14 -0.14 -0.17 -0.16 -0.20 -0.16 -0.18 -0.13 
3361 KOI-149         -0.05  -0.40  0.09 -0.05  0.05 -0.08 -0.05  0.17  0.12 -0.16  0.03 -0.19  0.04 -0.03 -0.18 
3362 KOI-2289         0.18  -0.83  0.11 -0.04  0.12 -0.07  0.07  0.10  0.24  0.32  0.31  0.17  0.19  0.06  0.71 
3363 KOI-4423        -0.21   0.07  0.22 -0.09 -0.10 -0.22 -0.02 -0.06  0.03 -0.27 -0.10 -0.22 -0.04 -0.16 -0.21 
3364 KOI-1216        -0.03   0.09  0.05 -0.05 -0.04  0.01 -0.05 -0.02  0.03  0.09  0.01 -0.22 -0.03 -0.08 -0.08 
3365 KOI-1208        -0.15   0.21  0.26 -0.09 -0.08 -0.44 -0.05  0.07  0.11  0.20 -0.01 -0.26 -0.01 -0.13  0.05 
3366 KOI-2904         0.18   0.32  0.45  0.42  0.20  0.19  0.29  0.41  0.40  0.31  0.36  0.37  0.36  0.35  0.43 
3367 KOI-393         -0.26  -0.13  0.08 -0.10 -0.15 -0.40 -0.12 -0.10 -0.03  0.06 -0.12 -0.31 -0.13 -0.24 -0.23 
3368 KOI-3180         0.05  -0.04  0.35  0.04 -0.02  0.02  0.08  0.15  0.14 -0.01  0.16 -0.03  0.15  0.06  0.40 
3369 KOI-392          0.17   0.21  0.20  0.19  0.17  0.23  0.11  0.14  0.11  0.15  0.15  0.20  0.17  0.18  0.15 
3370 KOI-1336         0.00  -0.04  0.01 -0.05  0.09 -0.28 -0.04  0.01  0.06 -0.15  0.04 -0.01  0.01  0.03 -0.14 
3371 KOI-4887        -0.03  -0.23  0.04 -0.04 -0.05 -0.09 -0.03  0.06  0.02 -0.09 -0.01 -0.12  0.02  0.00  0.11 
3372 KOI-1222        -0.02   0.02  0.12  0.01 -0.00  0.04 -0.06  0.03  0.02 -0.04  0.05  0.12  0.07  0.06  0.33 
3373 KOI-280         -0.25   0.21 -0.22 -0.26 -0.28 -0.33 -0.27 -0.27 -0.24 -0.12 -0.30 -0.50 -0.28 -0.37 -0.37 
3374 KOI-1335         0.07   0.44  0.49  0.13  0.13 -0.54  0.27  0.26  0.20  0.21  0.19  0.08  0.24  0.13  0.19 
3375 KOI-2202         0.26   0.36  0.25  0.47  0.24  0.27  0.26  0.29  0.27  0.28  0.31  0.34  0.26  0.30  0.14 
3376 KOI-1344        -0.23  -0.15 -0.19 -0.36 -0.28 -0.26 -0.29 -0.26 -0.21 -0.07 -0.29 -0.55 -0.32 -0.40 -0.37 
3377 KOI-281         -0.34  -0.26  0.06 -0.31 -0.29 -0.15 -0.23 -0.27 -0.12 -0.19 -0.42 -0.90 -0.41 -0.39 -0.24 
3378 KOI-2866         0.10   0.08  0.21  0.20  0.14  0.15  0.13  0.21  0.31  0.31  0.21  0.01  0.18  0.14  0.11 
3379 KOI-144          0.52   0.31  0.54  0.40  0.25  0.34  0.26  0.30  0.26  0.23  0.25  0.29  0.29  0.28  0.02 
3380 KOI-3864         0.01  -0.17 -0.03  0.01 -0.00  0.00  0.06  0.14  0.07  0.08  0.05  0.07  0.10  0.01  0.01 
3381 KOI-3880        -0.02   0.06  0.29 -0.06  0.01 -0.18  0.10  0.10  0.09  0.10  0.10  0.02  0.12 -0.01  0.36 
3382 KOI-1864        -0.01   0.05  0.01 -0.07  0.06  0.06  0.02  0.03  0.06  0.03  0.04 -0.03  0.10  0.04  0.01 
3383 KOI-3678         0.09   0.06  0.13  0.08  0.07  0.09  0.13  0.09  0.09  0.07  0.10  0.11  0.08  0.10  0.11 
3384 KOI-551          0.08   0.12  0.07  0.25  0.10  0.02  0.11  0.19  0.07  0.10  0.06  0.13  0.09  0.13  0.08 
3385 KOI-3202        -0.13   0.12 -0.10 -0.11 -0.07 -0.12 -0.14 -0.03 -0.01 -0.11 -0.03 -0.07 -0.02 -0.05  0.12 
3386 KOI-2311         0.03   0.21 -0.01 -0.01  0.08  0.06  0.12  0.19  0.20  0.08  0.16  0.10  0.13  0.13  0.07 
3387 KOI-1619        -0.20  -0.37 -0.18 -0.29 -0.26 -0.25 -0.21 -0.23 -0.24 -0.25 -0.27 -0.35 -0.29 -0.31 -0.47 
3388 KOI-5048        -0.15   0.14 -0.09  0.02  0.02  0.07 -0.10  0.04  0.04 -0.03  0.06  0.17  0.08  0.12  0.16 
3389 KOI-3358        -0.15  -0.29  0.00 -0.27 -0.16 -0.15 -0.15 -0.16 -0.12 -0.17 -0.20 -0.31 -0.18 -0.19 -0.29 
3390 KOI-3928        -0.04  -0.91  0.10 -0.14 -0.05 -0.07 -0.05 -0.03  0.02 -0.12  0.00 -0.13 -0.01 -0.10 -0.06 
3391 KOI-3528        -0.43   0.38 -0.04 -0.11 -0.17 -0.23 -0.07 -0.13 -0.00  0.01 -0.14 -0.31 -0.15  0.01  0.22 
3392 KOI-1615         0.10   0.24  0.29  0.24  0.17  0.25  0.19  0.36  0.33  0.43  0.31  0.26  0.29  0.22  0.23 
3393 KOI-403          0.02   0.96  0.34  0.45  0.17 -0.12  0.50  0.21  0.46  0.37  0.20 -0.03  0.27  0.09  0.12 
3394 KOI-4774        -0.13  -0.23 -0.12 -0.10 -0.03 -0.05 -0.05 -0.04  0.00 -0.02 -0.02 -0.09 -0.02 -0.04  0.01 
3395 KOI-5057        -0.15   0.18 -0.00 -0.08 -0.01 -0.11 -0.21 -0.00 -0.01 -0.08 -0.01  0.07  0.04  0.03  0.22 
3396 KOI-2787        -0.26  -0.07 -0.12 -0.30 -0.20 -0.38 -0.15 -0.08  0.02 -0.71 -0.12 -0.36 -0.16 -0.27 -0.25 
3397 KOI-1738         0.15   0.20  0.16  0.28  0.14  0.18  0.18  0.17  0.18  0.16  0.18  0.24  0.19  0.18  0.09 
3398 KOI-3378        -0.34  -0.49 -0.20 -0.46 -0.37 -0.38 -0.33 -0.41 -0.31 -0.27 -0.41 -0.59 -0.43 -0.46 -0.45 
3399 KOI-1803        -0.04  -0.24 -0.14  0.04 -0.01  0.01  0.03  0.12  0.05  0.04  0.05 -0.01  0.05 -0.01  0.01 
3400 KOI-4452        -0.22  -0.05 -0.06 -0.32 -0.28 -0.25 -0.22 -0.25 -0.14 -0.30 -0.32 -0.61 -0.32 -0.36 -0.39 
3401 KOI-3168        -0.16  -0.28 -0.03 -0.33 -0.19 -0.21 -0.20 -0.12 -0.12 -0.19 -0.21 -0.40 -0.17 -0.25 -0.27 
3402 KOI-626         -0.19   0.04 -0.02 -0.14 -0.17 -0.44 -0.18 -0.15 -0.08 -0.20 -0.16 -0.37 -0.16 -0.21 -0.15 
3403 KOI-1338        -0.12   0.00 -0.05 -0.27 -0.16 -0.20 -0.16 -0.12 -0.09 -0.23 -0.20 -0.37 -0.21 -0.19 -0.27 
3404 KOI-1332        -0.24  -0.92 -0.16 -0.34 -0.22 -0.12 -0.25 -0.23 -0.19 -0.31 -0.28 -0.39 -0.27 -0.29 -0.28 
3405 KOI-2547        -0.09   0.22 -0.13 -0.13 -0.07 -0.10 -0.11 -0.05 -0.04 -0.03 -0.09 -0.25 -0.09 -0.14 -0.01 
3406 KOI-4288         0.06  -0.07  0.17  0.05  0.06 -0.01  0.07  0.10  0.10  0.04  0.07  0.03  0.09  0.09  0.11 
3407 KOI-3181         0.02   0.27  0.12  0.16  0.08  0.08  0.08  0.14  0.17  0.12  0.08  0.09  0.14  0.14  0.03 
3408 KOI-627          0.09   0.13  0.18  0.20  0.16 -0.27  0.17  0.19  0.15  0.14  0.16  0.20  0.18  0.18  0.10 
3409 KOI-4157         0.03   0.33  0.22 -0.15 -0.06 -0.08  0.06  0.13  0.06  0.19  0.05 -0.16  0.05 -0.05  0.18 
3410 KOI-2025        -0.26  -0.34  0.19 -0.26 -0.02  0.21  0.05  0.07 -0.09 -0.13 -0.00 -0.00  0.08 -0.04 -0.02 
3411 Kepler-350      -0.04   0.07 -0.01 -0.19 -0.05 -0.94 -0.01  0.08  0.01  0.18  0.14 -0.08  0.07 -0.09  0.08 
3412 KOI-628         -0.30  -0.09 -0.21 -0.48 -0.27 -0.27 -0.29 -0.35 -0.29 -0.28 -0.37 -0.61 -0.40 -0.42 -0.33 
3413 KOI-3811        -0.02   0.52  0.16  0.12 -0.05 -0.02  0.10  0.02  0.15  0.16 -0.03 -0.08 -0.05 -0.09 -0.08 
3414 KOI-629         -0.18   0.07 -0.15 -0.30 -0.23 -0.27 -0.28 -0.28 -0.13 -0.24 -0.28 -0.53 -0.27 -0.29 -0.43 
3415 KOI-1805        -0.08  -0.14  0.07 -0.15 -0.09 -0.13 -0.05 -0.02 -0.04 -0.07 -0.02 -0.18 -0.03 -0.13  0.09 
3416 KOI-2393        -0.17   0.13 -0.18 -0.05 -0.04 -0.09  0.01  0.01 -0.06 -0.04 -0.06 -0.06 -0.04 -0.12  0.14 
3417 KOI-1534         0.06   0.00  0.16 -0.01  0.07 -0.01  0.04  0.04  0.18  0.17  0.14 -0.09  0.10  0.01  0.13 
3418 KOI-3184         0.23   0.23  0.27  0.23  0.23  0.25  0.18  0.25  0.21  0.21  0.22  0.24  0.23  0.23  0.24 
3419 KOI-4367        -0.02   0.15  0.23  0.05 -0.04 -0.15  0.03  0.02  0.08  0.17  0.03 -0.17  0.00 -0.10  0.03 
3420 KOI-4004        -0.13   0.16 -0.10 -0.23 -0.14 -0.20 -0.06 -0.01  0.02 -0.03 -0.02 -0.16 -0.03 -0.20  0.01 
3421 KOI-2120        -0.13  -0.36 -0.15 -0.11 -0.12 -0.14 -0.08  0.01 -0.08 -0.12 -0.08 -0.16 -0.09 -0.14 -0.14 
3422 KOI-4639        -0.11   0.31  0.76  0.19  0.14  0.05  0.25  0.38  0.36 -0.04  0.31  0.07  0.34  0.13  0.38 
3423 KOI-633         -0.13  -0.10 -0.03 -0.21 -0.10 -0.11 -0.11 -0.08 -0.05 -0.03 -0.20 -0.37 -0.15 -0.21 -0.31 
3424 KOI-632         -0.01  -0.17  0.08 -0.03 -0.01  0.05  0.03  0.07  0.02  0.04  0.02 -0.04  0.05  0.00  0.02 
3425 KOI-232          0.09  -0.26  0.11 -0.05 -0.03 -0.02 -0.10 -0.08 -0.01 -0.29 -0.05 -0.07 -0.06 -0.09 -0.01 
3426 Kepler-122      -0.05   0.79  0.09 -0.13 -0.05 -0.06 -0.01 -0.04  0.02 -0.04 -0.04 -0.17 -0.03 -0.11  0.01 
3427 KOI-3823        -0.03  -0.07  0.03 -0.10 -0.01  0.00 -0.00  0.07  0.04  0.02  0.05 -0.02  0.02 -0.03  0.21 
3428 KOI-3936         0.09  -0.08  0.07  0.10  0.05  0.09  0.19  0.23  0.11  0.09  0.14  0.16  0.19  0.08  0.01 
3429 KOI-1665         0.25   0.53  0.27  0.42  0.29  0.34  0.36  0.32  0.27  0.28  0.31  0.42  0.34  0.37  0.32 
3430 KOI-4018        -0.18  -0.18 -0.13 -0.22 -0.16 -0.15 -0.13 -0.10 -0.05 -0.10 -0.05 -0.17 -0.09 -0.14 -0.01 
3431 KOI-2635        -0.17  -0.52  0.04 -0.24 -0.14 -0.21 -0.14 -0.08 -0.06 -0.20 -0.16 -0.33 -0.12 -0.16 -0.18 
3432 KOI-5107        -0.25   0.04 -0.13 -0.16 -0.11 -0.09 -0.23 -0.08 -0.05 -0.14 -0.11 -0.06 -0.02 -0.05  0.19 
3433 KOI-3770        -0.09   0.06  0.15 -0.07 -0.03 -0.11 -0.02  0.05  0.12  0.03 -0.00 -0.27  0.02 -0.07  0.19 
3434 KOI-5119        -0.09   0.19  0.18 -0.02 -0.03 -0.03 -0.12  0.08  0.03 -0.03  0.10  0.14  0.13  0.09  0.34 
3435 KOI-4546         0.07  -0.19  0.09  0.02  0.07 -0.01  0.06  0.01  0.14  0.11  0.06  0.02  0.07  0.08  0.14 
3436 KOI-2951        -0.20  -0.12 -0.11 -0.22 -0.21 -0.21 -0.19 -0.14 -0.13  0.05 -0.20 -0.36 -0.23 -0.32 -0.03 
3437 KOI-3421        -0.03   0.35  0.32  0.01  0.06 -0.06  0.10  0.12  0.19  0.14  0.11 -0.03  0.13  0.08  0.10 
3438 KOI-1666        -0.03   0.90  0.36  0.23  0.11 -0.04  0.09  0.19  0.33  0.19  0.13  0.01  0.17  0.06  0.13 
3439 KOI-635          0.05   0.34  0.08 -0.05  0.04  0.15  0.05  0.13  0.09 -0.13  0.11  0.04  0.10  0.08  0.13 
3440 KOI-161          0.35   0.27  0.28  0.50  0.31  0.37  0.32  0.35  0.32  0.31  0.32  0.38  0.37  0.35  0.17 
3441 KOI-639         -0.00   0.42  0.25  0.03  0.06 -0.02  0.04  0.11  0.12 -0.11  0.09 -0.03  0.10  0.06  0.10 
3442 KOI-3093        -0.02   0.11  0.00 -0.04  0.01  0.08  0.03  0.17  0.11  0.21  0.10 -0.06  0.06 -0.01  0.20 
3443 Kepler-130      -0.06  -0.44 -0.13 -0.17 -0.06 -0.06 -0.12 -0.11 -0.01 -0.08 -0.10 -0.25 -0.12 -0.12 -0.15 
3444 KOI-282         -0.15   0.08 -0.10 -0.25 -0.12 -0.22 -0.14 -0.11 -0.09 -0.18 -0.16 -0.29 -0.16 -0.19 -0.23 
3445 KOI-4331        -0.01  -0.04  0.16 -0.04  0.05 -0.03  0.06  0.11  0.13  0.07  0.12 -0.04  0.10  0.04  0.06 
3446 KOI-1822        -0.12   0.60 -0.11 -0.31 -0.17 -0.19 -0.15 -0.16 -0.16 -0.22 -0.15 -0.35 -0.19 -0.26 -0.14 
3447 KOI-640         -0.00  -0.07  0.02  0.05  0.07  0.15  0.09  0.10  0.10  0.12  0.10  0.07  0.10  0.10  0.04 
3448 KOI-2698         0.08   0.17  0.14  0.07  0.07  0.10  0.09  0.10  0.06  0.07  0.12  0.00  0.09  0.09  0.25 
3449 KOI-1563         0.05   0.19  0.10  0.09  0.03  0.12  0.03  0.12  0.04  0.05  0.08  0.10  0.07  0.01 -0.05 
3450 KOI-3474        -0.11  -0.41 -0.06 -0.09 -0.09 -0.22 -0.13 -0.05  0.01 -0.05 -0.08 -0.28 -0.12 -0.14  0.31 
3451 KOI-2158        -0.02  -0.03  0.16 -0.06  0.03  0.10 -0.02 -0.01  0.07  0.01 -0.09 -0.19 -0.09 -0.05 -0.18 
3452 KOI-2563         0.06  -0.30  0.31  0.12  0.05  0.18  0.07  0.18  0.17  0.19  0.20 -0.02  0.16  0.10  0.34 
3453 KOI-4246         0.06   0.01  0.15  0.13  0.09  0.06  0.16  0.23  0.18  0.20  0.21  0.17  0.21  0.16  0.26 
3454 KOI-1576         0.08   0.21  0.10  0.21  0.12  0.12  0.12  0.14  0.10  0.11  0.15  0.15  0.14  0.14  0.17 
3455 KOI-825          0.10   0.13 -0.02  0.31  0.22  0.25  0.22  0.24  0.19  0.19  0.18  0.17  0.19  0.24 -0.14 
3456 KOI-4713         0.11 -11.62  0.24  0.18  0.07 -0.07  0.24  0.07  0.40  0.48  0.21 -0.00  0.15  0.16  1.16 
3457 KOI-4411        -0.10  -0.02 -0.04 -0.24 -0.16 -0.31 -0.18 -0.12 -0.15 -0.34 -0.17 -0.37 -0.16 -0.26 -0.07 
3458 KOI-3239        -0.04  -0.18  0.10 -0.15 -0.09 -0.14 -0.05  0.04  0.01  0.01  0.04 -0.18  0.01 -0.10  0.11 
3459 KOI-2711         0.07   0.05  0.06 -0.07  0.02  0.01  0.00  0.05  0.04 -0.06  0.09 -0.03  0.08  0.02  0.11 
3460 KOI-1589        -0.17  -0.58  0.06 -0.00 -0.09 -0.26  0.02 -0.04  0.03 -0.03 -0.08 -0.23 -0.06 -0.11 -0.02 
3461 KOI-408          0.04   0.88 -0.53  0.20  0.29 -0.01  0.15  0.84  0.34  0.33  0.25 -0.43  0.26  0.87  0.11 
3462 KOI-644         -0.11   0.18  0.13 -0.12 -0.08 -0.05 -0.07 -0.06  0.06 -0.14 -0.14 -0.25 -0.11 -0.11 -0.18 
3463 KOI-2370        -0.27   0.89  0.04 -0.52 -0.13 -0.40 -0.07 -0.02 -0.13 -0.82 -0.13 -0.40 -0.09 -0.29  0.08 
3464 KOI-2555        -0.07   0.20  0.08 -0.31 -0.08 -0.13 -0.02 -0.06 -0.03 -0.08 -0.05 -0.25 -0.05 -0.09 -0.04 
3465 KOI-2011        -0.22  -0.21  0.21 -0.04 -0.09 -0.37  0.01  0.10  0.04 -0.94 -0.02 -0.24 -0.01 -0.17  0.04 
3466 KOI-2219         0.18   0.20  0.25  0.21  0.10  0.15  0.16  0.14  0.11  0.12  0.09  0.12  0.14  0.15 -0.07 
3467 KOI-1825        -0.01  -0.04  0.10 -0.06 -0.03 -0.05 -0.06  0.13  0.04 -0.03  0.08  0.02  0.06 -0.03  0.26 
3468 KOI-2440         0.24   0.33  0.26  0.39  0.24  0.27  0.25  0.26  0.25  0.23  0.26  0.35  0.26  0.30  0.20 
3469 KOI-1557        -0.18  -0.25 -0.19 -0.07 -0.04 -0.13 -0.00  0.06  0.00  0.01 -0.05 -0.04 -0.00 -0.05 -0.15 
3470 KOI-829          0.01  -0.11  0.17  0.02  0.05  0.06  0.00  0.05  0.04  0.00  0.03  0.00  0.02 -0.00  0.01 
3471 KOI-2556        -0.18  -0.33 -0.20 -0.30 -0.17 -0.14 -0.17 -0.23 -0.15 -0.14 -0.24 -0.36 -0.24 -0.23 -0.27 
3472 KOI-2690        -0.05  -0.02  0.02 -0.07 -0.04 -0.08  0.03  0.08  0.03 -0.03  0.06 -0.03  0.05 -0.04  0.14 
3473 KOI-645         -0.24  -0.26 -0.19 -0.24 -0.24 -0.20 -0.28 -0.23 -0.15 -0.26 -0.25 -0.25 -0.24 -0.24 -0.24 
3474 KOI-3039        -0.23  -0.11  0.02 -0.29 -0.21 -0.22 -0.23 -0.22 -0.08 -0.21 -0.28 -0.57 -0.30 -0.26  0.20 
3475 KOI-1567         0.04  -0.10  0.09 -0.07 -0.02  0.00 -0.13 -0.04  0.00 -0.05 -0.16 -0.27 -0.12 -0.11 -0.43 
3476 KOI-4907         0.03  -0.10  0.16  0.06  0.06  0.01  0.06  0.09  0.08  0.08  0.09  0.07  0.08  0.06  0.05 
3477 KOI-834          0.21   0.34  0.25  0.34  0.26  0.37  0.24  0.29  0.23  0.21  0.30  0.28  0.28  0.35  0.12 
3478 KOI-3791         0.12   0.32  0.30  0.11  0.13  0.23  0.17  0.10  0.26  0.08  0.10 -0.07  0.10  0.07  0.06 
3479 KOI-1601        -0.10  -0.14  0.10 -0.12 -0.06  0.06 -0.06 -0.08  0.03 -0.06 -0.14 -0.32 -0.16 -0.13 -0.25 
3480 KOI-2970        -0.04   0.43  0.04 -0.15 -0.05 -0.11 -0.06  0.05 -0.00 -0.14 -0.07 -0.33 -0.07 -0.11  0.07 
3481 KOI-142          0.17   0.30  0.21  0.27  0.15  0.20  0.17  0.17  0.18  0.17  0.21  0.28  0.20  0.20  0.11 
3482 KOI-2707        -0.11  -0.11 -0.08 -0.17 -0.09 -0.20 -0.18 -0.10 -0.10 -0.15 -0.12 -0.15 -0.14 -0.18 -0.03 
3483 Kepler-399      -0.15  -0.27 -0.16 -0.21 -0.18 -0.13 -0.13 -0.13 -0.09 -0.09 -0.18 -0.20 -0.17 -0.20 -0.09 
3484 KOI-4368        -0.01   0.07  0.23 -0.05 -0.06 -0.03  0.02  0.05  0.03 -0.11  0.05 -0.08  0.06 -0.01  0.21 
3485 KOI-409          0.11   0.18  0.12  0.12  0.15  0.20  0.14  0.14  0.19  0.14  0.16  0.18  0.16  0.18  0.24 
3486 KOI-647         -0.27   0.16 -0.20 -0.30 -0.30 -0.34 -0.26 -0.14 -0.20 -0.25 -0.42 -0.80 -0.41 -0.49 -0.41 
3487 KOI-2741        -0.00  -0.01  0.05 -0.04  0.04  0.06 -0.02  0.08  0.04  0.02  0.04 -0.06  0.05  0.01  0.05 
3488 KOI-257          0.13   0.33  0.10  0.05  0.12  0.04  0.14  0.15  0.21  0.12  0.18  0.14  0.17  0.15  0.18 
3489 KOI-1590         0.01  -0.43 -0.14  0.04 -0.03  0.02  0.25 -0.00  0.04 -0.02 -0.13 -0.02  0.02  0.01 -0.29 
3490 KOI-2854 E       0.14   0.47  0.14  0.04  0.07  0.04  0.03  0.13  0.12  0.15  0.14 -0.06  0.10  0.06  0.18 
3491 KOI-2854 W       0.09   0.20  0.03  0.04  0.07  0.11  0.07  0.10  0.09  0.01  0.07  0.10  0.08  0.05  0.21 
3492 KOI-2668        -0.20  -0.33 -0.15 -0.11 -0.10 -0.10 -0.09 -0.04 -0.06 -0.14 -0.08 -0.24 -0.10 -0.15  0.08 
3493 KOI-837          0.76   0.66  0.82  0.83  0.36  0.49  0.41  0.43  0.39  0.35  0.40  0.47  0.44  0.50  0.21 
3494 KOI-1621        -0.06   0.14  0.27  0.07  0.00 -0.01  0.10  0.12  0.16 -0.04  0.08 -0.08  0.09  0.03  0.15 
3495 KOI-4067         0.02   0.24  0.09 -0.01  0.04  0.07  0.10  0.12  0.05  0.04  0.07 -0.01  0.09  0.04  0.05 
3496 Kepler-338      -0.04   0.00  0.09 -0.10 -0.08 -0.07 -0.05 -0.00  0.03 -0.07 -0.02 -0.08 -0.00 -0.06  0.02 
3497 KOI-1930        -0.08  -0.43  0.05 -0.13 -0.10 -0.21 -0.09  0.00 -0.02 -0.10 -0.09 -0.16 -0.04 -0.09 -0.10 
3498 KOI-2332        -0.03  -0.07  0.20 -0.12 -0.02  0.07 -0.09 -0.08 -0.01 -0.07 -0.14 -0.25 -0.11 -0.08 -0.14 
3499 KOI-1962        -0.08  -0.26  0.12 -0.06 -0.06 -0.03 -0.05 -0.03 -0.04 -0.09 -0.06 -0.16 -0.06 -0.08 -0.18 
3500 KOI-649          0.08   0.13  0.42  0.34  0.14  0.08  0.21  0.33  0.24  0.08  0.25  0.23  0.26  0.22  0.26 
3501 KOI-2915        -0.10  -0.02 -0.03 -0.11 -0.05 -0.02 -0.04 -0.09 -0.03 -0.07 -0.09 -0.11 -0.08 -0.05 -0.08 
3502 KOI-2790         0.09  -0.24  0.33 -0.13 -0.11  0.00 -0.03 -0.13 -0.04 -0.11 -0.29 -0.37 -0.28 -0.21 -0.39 
3503 KOI-371         -0.08   0.24 -0.05 -0.05  0.01 -0.05 -0.10  0.04  0.03 -0.04  0.06  0.02  0.07  0.03  0.23 
3504 KOI-2369         0.06   0.04  0.18  0.11  0.04  0.10  0.07  0.08  0.03  0.08  0.08  0.04  0.09  0.05  0.00 
3505 KOI-2676        -0.09   0.32  0.30 -0.03 -0.06 -0.13 -0.03  0.10 -0.00 -0.08  0.05 -0.36  0.01 -0.12  0.18 
3506 KOI-2010        -0.18  -0.11  0.26  0.05 -0.01 -0.42  0.00  0.12  0.09  0.22  0.07 -0.19  0.09 -0.06  0.05 
3507 KOI-2752         0.05   0.52  0.35  0.13  0.13  0.03  0.16  0.19  0.25  0.23  0.18  0.14  0.20  0.19  0.15 
3508 KOI-2183         0.00  -0.04 -0.01 -0.06  0.05 -0.05  0.02  0.06  0.05  0.01  0.06  0.03  0.06  0.03 -0.10 
3509 KOI-505          0.20   0.07  0.17  0.18  0.10  0.14  0.12  0.11  0.15  0.13  0.16  0.17  0.17  0.13  0.07 
3510 Kepler-169       0.04   0.06  0.05  0.19  0.02  0.19  0.07  0.17  0.07  0.07  0.14  0.17  0.10  0.09 -0.03 
3511 KOI-555         -0.03  -0.07 -0.00 -0.00  0.02  0.07  0.00  0.01  0.05  0.03  0.03 -0.02  0.02  0.03 -0.02 
3512 KOI-4744         0.23   0.19  0.38  0.28  0.19  0.23  0.20  0.21  0.20  0.17  0.22  0.29  0.23  0.24  0.29 
3513 KOI-2358        -0.05   0.61  0.47  0.18  0.07 -0.10  0.17  0.22  0.19  0.12  0.20  0.06  0.24  0.12  0.12 
3514 KOI-1897        -0.08  -0.11 -0.03 -0.12 -0.11 -0.01 -0.09 -0.08 -0.09 -0.22 -0.12 -0.19 -0.11 -0.15 -0.16 
3515 KOI-2675        -0.05  -0.13 -0.05 -0.09 -0.05 -0.08 -0.03  0.09  0.04  0.01  0.08 -0.05  0.06 -0.08  0.12 
3516 KOI-3288        -0.05  -0.18 -0.08 -0.13 -0.03 -0.14 -0.00  0.02 -0.01 -0.03  0.02 -0.05  0.01 -0.05  0.05 
3517 KOI-650          0.02  -0.09  0.02  0.09  0.06  0.01  0.05  0.05  0.07  0.08  0.02  0.01  0.04  0.03 -0.10 
3518 KOI-1928         0.07   0.06  0.10  0.11  0.15  0.15  0.16  0.23  0.16  0.12  0.18  0.16  0.18  0.18  0.22 
3519 KOI-4686         0.18   0.33  0.28  0.34  0.23  0.28  0.24  0.32  0.25  0.19  0.26  0.40  0.29  0.33  0.15 
3520 KOI-4002         0.03   0.12  0.06  0.09  0.11  0.18  0.06  0.15  0.17  0.16  0.18  0.08  0.16  0.15  0.08 
3521 KOI-652         -0.03  -0.16 -0.04 -0.05  0.03  0.02  0.17  0.17  0.06  0.09  0.12 -0.00  0.07  0.04 -0.09 
3522 KOI-4913        -0.08   0.04  0.15 -0.18  0.05 -0.18  0.08  0.14  0.11 -0.51  0.13  0.09  0.13  0.02  0.13 
3523 KOI-3422         0.06   0.15  0.09 -0.01  0.03  0.00  0.05  0.14  0.09  0.09  0.15  0.08  0.12  0.04  0.20 
3524 KOI-4156         0.17   0.26  0.27  0.14  0.21  0.33  0.24  0.28  0.27  0.21  0.23  0.20  0.23  0.26  0.36 
3525 KOI-1060        -0.07  -8.50 -0.11 -0.29 -0.20 -0.10 -0.19 -0.27 -0.26 -1.07 -0.30 -0.31 -0.23 -0.32 -0.19 
3526 Kepler-758      -0.59   0.05  0.04 -0.25 -0.20  0.00  0.02 -0.16  0.00 -0.02 -0.21 -0.47 -0.17 -0.33 -0.42 
3527 KOI-2801        -0.05   0.03  0.10 -0.09  0.03  0.00 -0.00  0.11  0.13 -0.06  0.03 -0.18  0.05  0.02  0.06 
3528 KOI-1839        -0.06  -0.44 -0.17 -0.05 -0.00  0.03  0.04  0.13  0.15  0.13  0.03  0.04  0.08 -0.01 -0.04 
3529 KOI-2498        -0.06  -2.57  0.10 -0.21 -0.06 -0.10 -0.10 -0.11 -0.02 -0.08 -0.15 -0.25 -0.14 -0.13 -0.27 
3530 KOI-4633         0.06  -0.00  0.15  0.05  0.05 -0.00  0.07  0.06  0.09  0.07  0.13  0.07  0.11  0.09  0.17 
3531 KOI-654         -0.07  -0.14 -0.08 -0.19 -0.06 -0.07 -0.07 -0.01 -0.06 -0.00 -0.02 -0.09 -0.03 -0.08 -0.05 
3532 KOI-1052        -0.17   0.59 -0.12 -0.08 -0.07 -0.00 -0.08 -0.04 -0.07 -0.25 -0.05 -0.32 -0.07 -0.15 -0.33 
3533 KOI-3190        -0.09  -0.09 -0.07 -0.16 -0.10 -0.27 -0.16 -0.09 -0.03 -0.08 -0.10 -0.29 -0.11 -0.14 -0.11 
3534 KOI-655         -0.02   0.07  0.16 -0.04 -0.05 -0.10 -0.02  0.01  0.01 -0.06 -0.00 -0.15 -0.00 -0.07  0.03 
3535 KOI-2479        -0.10  -0.05 -0.07 -0.06 -0.03 -0.02 -0.07 -0.03 -0.03 -0.07 -0.02 -0.04  0.01 -0.03  0.08 
3536 KOI-2250        -0.09  -0.26 -0.20  0.15  0.03  0.13  0.08  0.21  0.09  0.10  0.08  0.10  0.13  0.09 -0.23 
3537 KOI-303         -0.17  -0.15  0.00 -0.18 -0.07  0.02 -0.11 -0.14 -0.03 -0.15 -0.22 -0.41 -0.22 -0.20 -0.36 
3538 KOI-2733        -0.14  -0.45 -0.26 -0.07 -0.10 -0.00 -0.01  0.08 -0.04 -0.06 -0.03 -0.01  0.00 -0.07 -0.06 
3539 KOI-2148         0.29   0.36  0.25  0.44  0.30  0.36  0.31  0.35  0.33  0.29  0.36  0.48  0.39  0.42  0.32 
3540 Kepler-363       0.28   0.30  0.26  0.47  0.32  0.37  0.29  0.38  0.31  0.28  0.36  0.42  0.36  0.41  0.27 
3541 KOI-1054        -0.77   0.26 -0.06 -1.05 -0.74 -1.07 -0.65 -0.46 -0.28 -0.66 -0.61 -1.53 -0.62 -0.77 -0.05 
3542 KOI-2167         0.01   0.03  0.05 -0.03  0.03  0.01 -0.02  0.15  0.07  0.12  0.12  0.03  0.09  0.03  0.16 
3543 KOI-2071         0.09  -0.04  0.06  0.15  0.11  0.12  0.13  0.11  0.12  0.11  0.12  0.13  0.12  0.14 -0.04 
3544 KOI-1684        -1.00  -0.05  0.21  0.05 -0.03 -0.35 -0.14 -0.39 -0.30  0.38 -0.16 -0.40 -0.05 -0.23 -0.25 
3545 KOI-1916         0.14   0.33  0.14  0.31  0.13  0.22  0.18  0.29  0.25  0.32  0.24  0.29  0.23  0.19  0.16 
3546 Kepler-336       0.12   0.27  0.07  0.26  0.11  0.27  0.20  0.28  0.31  0.39  0.22  0.28  0.22  0.15  0.21 
3547 KOI-2949         0.01  -0.00  0.04 -0.06  0.03 -0.00  0.01  0.08  0.01 -0.01  0.04 -0.06  0.06  0.06  0.03 
3548 KOI-3500         0.09   0.08  0.36  0.25  0.07  0.20  0.11  0.24  0.17  0.07  0.18  0.23  0.19  0.16  0.26 
3549 Kepler-132      -0.15  -0.09 -0.07 -0.21 -0.19 -0.32 -0.17 -0.19 -0.16 -0.14 -0.23 -0.37 -0.21 -0.25 -0.29 
3550 KOI-284         -0.16  -0.17 -0.06 -0.13 -0.12 -0.10 -0.09 -0.11 -0.02 -0.20 -0.17 -0.36 -0.16 -0.16 -0.24 
3551 KOI-4276        -0.01   0.13  0.36  0.06  0.01  0.01  0.10  0.19  0.24  0.09  0.17  0.01  0.18  0.08  0.30 
3552 KOI-304         -0.15  -0.24 -0.17 -0.25 -0.20 -0.26 -0.18 -0.12 -0.14 -0.34 -0.19 -0.29 -0.19 -0.25 -0.14 
3553 KOI-2001        -0.02  -0.27 -0.06 -0.04 -0.03 -0.06  0.06  0.07  0.01 -0.03  0.07 -0.03  0.05 -0.01  0.16 
3554 KOI-306         -0.03  -0.19 -0.03 -0.03  0.02  0.05  0.07  0.14  0.08  0.06  0.10  0.03  0.12  0.03  0.21 
3555 Kepler-203       0.01  -0.17  0.08 -0.00  0.06  0.05  0.03  0.09  0.05  0.10  0.10  0.01  0.07  0.03  0.15 
3556 KOI-659          0.02   0.36  0.12 -0.01 -0.05 -0.21  0.01  0.07  0.03 -0.10  0.03 -0.18  0.03 -0.05  0.05 
3557 KOI-2098        -0.21   0.91 -0.13 -0.16 -0.12  0.08 -0.17 -0.02 -0.03 -0.49 -0.13 -0.27 -0.08 -0.23 -0.22 
3558 KOI-3179        -0.04  -0.31 -0.03 -0.08 -0.01 -0.06  0.01  0.06  0.04  0.06  0.04 -0.08  0.02 -0.03  0.08 
3559 KOI-4123         0.05   0.03  0.33  0.12  0.04  0.02  0.13  0.25  0.19 -0.11  0.18  0.06  0.16  0.10  0.29 
3560 KOI-2398        -0.14   0.34 -0.22 -0.23 -0.27 -0.14 -0.30 -0.16 -0.17 -0.32 -0.24 -0.47 -0.25 -0.37 -0.34 
3561 KOI-2829        -0.01   0.21  0.01 -0.01 -0.01 -0.07  0.01  0.01  0.01 -0.04  0.00 -0.09 -0.00 -0.00 -0.03 
3562 Kepler-92        0.14   0.55  0.25  0.23  0.14  0.23  0.17  0.21  0.21  0.12  0.19  0.24  0.20  0.20  0.25 
3563 KOI-285          0.12   0.31  0.17  0.26  0.14  0.22  0.14  0.20  0.21  0.09  0.19  0.17  0.20  0.21  0.31 
3564 KOI-2252         0.08   0.48  0.42  0.16  0.07  0.10  0.17  0.22  0.29  0.18  0.18  0.06  0.18  0.13  0.24 
3565 KOI-3240         0.21   0.25  0.31  0.31  0.16  0.24  0.23  0.31  0.29  0.18  0.08  0.31  0.31  0.27  0.26 
3566 KOI-2636         0.04  -0.16 -0.01 -0.09  0.02 -0.02  0.01  0.07  0.03  0.09  0.07  0.02  0.06  0.02  0.08 
3567 KOI-1812         0.01   0.25  0.03  0.04  0.00 -0.21  0.02  0.06  0.03  0.10 -0.05 -0.12 -0.00  0.01  0.02 
3568 KOI-308         -0.05   0.33  0.34  0.08 -0.04 -0.14  0.03  0.18  0.05  0.07  0.07 -0.10  0.09 -0.08  0.01 
3569 KOI-2608        -0.23  -0.03  0.20 -0.28 -0.09 -0.41 -0.00  0.21  0.07 -0.11  0.03 -0.17  0.08 -0.12  0.08 
3570 KOI-415         -0.13  -0.41  0.08 -0.26 -0.08 -0.07 -0.07 -0.16  0.02 -0.06 -0.23 -0.49 -0.23 -0.17 -0.22 
3571 KOI-4302        -0.09   0.30  0.08 -0.11 -0.08 -0.24 -0.11 -0.02  0.04  0.02 -0.09 -0.35 -0.07 -0.11 -0.12 
3572 KOI-1688         0.08 -18.51  0.16  0.14  0.13  0.46  0.15  0.26  0.20  0.16  0.22  0.12  0.19  0.19  0.43 
3573 KOI-660         -0.18  -0.25 -0.05 -0.22 -0.11 -0.08 -0.19 -0.11 -0.09 -0.15 -0.16 -0.24 -0.13 -0.14 -0.13 
3574 KOI-307         -0.13  -0.80 -0.11 -0.36 -0.10 -0.28 -0.14 -0.11 -0.04 -0.15 -0.12 -0.28 -0.11 -0.16 -0.06 
3575 KOI-1613        -0.42  -1.31 -0.11 -0.36 -0.31 -0.46 -0.31 -0.24 -0.13 -0.12 -0.27 -0.61 -0.31 -0.33 -0.32 
3576 KOI-3436         0.10   0.11  0.08  0.18  0.10  0.16  0.17  0.22  0.15  0.18  0.20  0.22  0.21  0.17  0.06 
3577 KOI-219         -0.01   0.23  0.27  0.18  0.09 -0.00  0.15  0.25  0.19  0.00  0.13  0.09  0.18  0.14 -0.06 
3578 KOI-611          0.08  -0.83  0.21 -0.01  0.06 -0.00  0.13  0.13  0.10 -0.04  0.14  0.06  0.12  0.09 -0.01 
3579 KOI-2753         0.12   0.31  0.20  0.22  0.16  0.19  0.17  0.15  0.15  0.11  0.16  0.23  0.18  0.20  0.16 
3580 KOI-1128        -0.07  -0.09 -0.01 -0.13 -0.05 -0.05 -0.05 -0.07 -0.04 -0.03 -0.10 -0.11 -0.10 -0.10 -0.19 
3581 KOI-662          0.02   0.06  0.04 -0.15  0.01  0.06 -0.04  0.02  0.11 -0.02  0.00 -0.20  0.04 -0.01  0.03 
3582 KOI-3503        -0.31  -0.00 -0.21 -0.46 -0.42 -0.73 -0.39 -0.39 -0.33 -0.28 -0.49 -0.71 -0.44 -0.51 -0.62 
3583 KOI-661          0.00   0.14  0.11 -0.07 -0.01 -0.02  0.02  0.00  0.02  0.12  0.04 -0.04  0.04 -0.04  0.12 
3584 KOI-1121         0.07   0.09  0.04  0.09  0.05  0.12  0.05  0.07  0.09  0.09  0.12  0.02  0.06  0.04  0.05 
3585 KOI-1127         0.25   0.26  0.25  0.39  0.19  0.36  0.25  0.33  0.35  0.26  0.39  0.30  0.32  0.35  0.21 
3586 KOI-2857         0.15   0.13  0.25  0.20  0.21  0.24  0.22  0.29  0.32  0.35  0.30  0.23  0.29  0.27  0.33 
3587 KOI-2948         0.35   0.42  0.26  0.54  0.38  0.48  0.40  0.41  0.41  0.40  0.44  0.48  0.44  0.47  0.34 
3588 KOI-3456        -0.25  -0.88 -0.23 -0.37 -0.26 -0.30 -0.31 -0.29 -0.21 -0.23 -0.31 -0.45 -0.30 -0.33 -0.44 
3589 KOI-1230        -0.28   0.12 -0.06 -0.15 -0.13 -0.19 -0.24 -0.00 -0.08 -0.16 -0.03 -0.05  0.01 -0.07  0.26 
3590 KOI-2840         0.01  -0.79  0.11 -0.08  0.02  0.10 -0.01 -0.04  0.08  0.05 -0.06 -0.16 -0.06 -0.04 -0.04 
3591 Kepler-172       0.25   0.28  0.24  0.41  0.26  0.36  0.32  0.30  0.32  0.33  0.32  0.41  0.30  0.35  0.15 
3592 KOI-664          0.01   0.05  0.10 -0.03  0.02  0.02  0.05  0.01  0.03  0.07  0.01 -0.03  0.02  0.02 -0.06 
3593 Kepler-206       0.05  -0.10 -0.03 -0.01  0.04  0.11  0.01  0.04  0.06  0.04  0.03  0.05  0.02  0.04 -0.03 
3594 KOI-372         -0.10  -0.10 -0.09 -0.24 -0.10 -0.11 -0.10 -0.01 -0.05 -0.07 -0.04 -0.24 -0.08 -0.16  0.05 
3595 KOI-1241         0.24   0.59  0.28  0.55  0.33  0.46  0.24  0.37  0.34  0.28  0.39  0.56  0.42  0.47  0.25 
3596 KOI-2408        -0.19  -0.16 -0.24 -0.25 -0.11 -0.10 -0.12 -0.13 -0.09 -0.10 -0.16 -0.27 -0.15 -0.18 -0.19 
3597 KOI-511          0.19   0.68  0.09 -0.06  0.07  0.06  0.11  0.06  0.08 -0.17  0.09 -0.10  0.05  0.01  0.14 
3598 KOI-176         -0.12  -1.53  0.03 -0.29 -0.21 -0.08 -0.20 -0.15  0.04  0.16 -0.11 -0.39 -0.15 -0.34 -0.29 
3599 KOI-94           0.07   0.34  0.22  0.13  0.06  0.01  0.14  0.15  0.16  0.13  0.14  0.09  0.14  0.08  0.11 
3600 KOI-270         -0.08  -0.14  0.21 -0.07 -0.02  0.04 -0.02 -0.10  0.09 -0.07 -0.18 -0.40 -0.18 -0.14 -0.14 
3601 KOI-3117         0.00   0.03 -0.04  0.01 -0.02  0.05  0.02  0.08  0.01  0.03  0.07  0.02  0.04 -0.02  0.10 
3602 KOI-4657        -0.09  -0.20  0.04 -0.22 -0.10 -0.10 -0.08 -0.12 -0.07 -0.11 -0.07 -0.16 -0.08 -0.12 -0.12 
3603 KOI-3438        -0.09  -0.32  0.01 -0.18 -0.17 -0.30 -0.18 -0.13 -0.14 -0.27 -0.16 -0.32 -0.15 -0.22 -0.04 
3604 KOI-1239        -0.13   0.22 -0.07 -0.11 -0.11 -0.24 -0.07 -0.14 -0.10 -0.07 -0.14 -0.23 -0.10 -0.15 -0.23 
3605 KOI-3287        -0.09  -0.24 -0.01 -0.11 -0.12 -0.18 -0.11 -0.06 -0.12 -0.10 -0.17 -0.21 -0.12 -0.15 -0.17 
3606 KOI-857          0.14   0.07  0.07  0.19  0.16  0.18  0.13  0.23  0.22  0.23  0.23  0.21  0.22  0.22  0.12 
3607 KOI-1242        -0.05   0.17  0.09 -0.08 -0.01 -0.08 -0.03  0.01  0.04  0.03 -0.04 -0.12  0.00 -0.01 -0.04 
3608 KOI-2559         0.02  -0.04  0.04  0.08  0.10  0.16  0.07  0.07  0.07  0.10  0.11  0.08  0.10  0.12  0.05 
3609 KOI-3237         0.05  -0.39  0.05  0.04  0.06  0.03  0.13  0.20  0.13  0.16  0.15  0.10  0.14  0.09  0.21 
3610 KOI-2838         0.01   0.08  0.13 -0.07  0.04  0.07  0.03  0.10  0.10  0.01  0.07  0.03  0.09  0.04  0.04 
3611 KOI-1227         0.22   0.51 -0.65 -0.07 -0.42  0.27 -0.23 -0.38 -0.50  0.69  0.14  0.01 -0.39 -0.32 -0.17 
3612 KOI-2737         0.23   0.35  0.31  0.34  0.23  0.31  0.25  0.31  0.27  0.24  0.28  0.32  0.30  0.31  0.21 
3613 KOI-4159         0.12  -0.10  0.26  0.03  0.09  0.18  0.04  0.11  0.15  0.09  0.08  0.02  0.07  0.04  0.03 
3614 KOI-1692         0.23   0.31  0.25  0.39  0.21  0.28  0.31  0.29  0.26  0.25  0.29  0.39  0.30  0.32  0.23 
3615 KOI-612          0.02  -0.18  0.06 -0.06 -0.04 -0.04 -0.07 -0.01 -0.02 -0.00 -0.01 -0.07 -0.03 -0.08 -0.16 
3616 KOI-666          0.03   0.01  0.04  0.02  0.05  0.04  0.02  0.02  0.06  0.09  0.07  0.10  0.07  0.02  0.04 
3617 KOI-4651        -0.05   0.29 -0.01 -0.19 -0.05 -0.18 -0.11  0.01 -0.08 -0.05 -0.12 -0.14 -0.06 -0.11 -0.05 
3618 KOI-665          0.20   0.30  0.23  0.36  0.19  0.25  0.25  0.27  0.24  0.21  0.28  0.37  0.28  0.29  0.28 
3619 Kepler-207       0.17   0.21  0.30  0.39  0.22  0.29  0.22  0.27  0.27  0.22  0.27  0.38  0.27  0.29  0.20 
3620 KOI-561          0.06  -0.19  0.20 -0.21 -0.09 -0.05 -0.09 -0.13 -0.08 -0.10 -0.17 -0.26 -0.17 -0.21 -0.24 
3621 KOI-1240        -0.01   0.12  0.00  0.15  0.07  0.06  0.08  0.03  0.08  0.07  0.06  0.03  0.06  0.05  0.02 
3622 KOI-2092        -0.32  -0.32 -0.26 -0.37 -0.31 -0.33 -0.37 -0.39 -0.25 -0.39 -0.36 -0.47 -0.36 -0.42 -0.14 
3623 KOI-5324        -0.20  -0.04 -0.08 -0.20 -0.08 -0.11 -0.22 -0.16 -0.10 -0.16 -0.13 -0.20 -0.08 -0.08 -0.10 
3624 KOI-4072         0.08   0.13  0.22  0.10  0.11  0.11  0.14  0.10  0.11  0.12  0.11  0.14  0.12  0.12  0.19 
3625 KOI-2678        -0.08  -0.18 -0.07 -0.16 -0.07 -0.06 -0.02  0.07  0.00  0.04  0.04 -0.03  0.03 -0.11 -0.03 
3626 KOI-177         -0.04  -0.06 -0.03 -0.06 -0.05 -0.02 -0.04  0.01 -0.04 -0.12 -0.05 -0.12 -0.04 -0.06  0.01 
3627 KOI-1695         0.12   0.21  0.25  0.22  0.15  0.04  0.14  0.14  0.17  0.00  0.15  0.19  0.15  0.16  0.17 
3628 KOI-3980         0.07   0.17  0.22  0.16  0.09  0.10  0.15  0.16  0.12  0.08  0.06  0.09  0.10  0.12  0.01 
3629 KOI-1375        -0.28  -0.26  0.11 -0.07 -0.15 -0.50 -0.09 -0.10 -0.05 -0.05 -0.11 -0.46 -0.13 -0.23 -0.29 
3630 KOI-4850         0.00  -0.28  0.04 -0.04  0.01 -0.06  0.00 -0.02  0.05 -0.01 -0.03 -0.08 -0.01 -0.02  0.05 
3631 KOI-2086        -0.09  -0.09  0.07 -0.05 -0.03 -0.02 -0.06  0.01  0.02 -0.04 -0.08 -0.20 -0.03 -0.05 -0.13 
3632 Kepler-60       -0.02  -0.12  0.02 -0.09 -0.10 -0.07 -0.06 -0.03 -0.01 -0.16 -0.32 -0.15 -0.07 -0.09 -0.07 
3633 KOI-4871        -0.10  -0.08  0.07 -0.04 -0.03 -0.08 -0.04  0.01  0.05 -0.19 -0.06 -0.24 -0.07 -0.09 -0.00 
3634 KOI-4184         0.07  -0.26  0.08  0.04 -0.07  0.04 -0.03  0.02  0.00 -0.02 -0.03 -0.06 -0.03 -0.05 -0.23 
3635 KOI-864         -0.01   0.07  0.14 -0.06 -0.02 -0.02 -0.00 -0.04 -0.09 -0.10  0.01 -0.07 -0.04 -0.04  0.05 
3636 KOI-3244        -0.27   0.05 -0.13 -0.12 -0.10 -0.10 -0.25 -0.04 -0.02 -0.12 -0.04 -0.01  0.01 -0.03  0.29 
3637 KOI-4188         0.08   0.48 -0.08  0.16  0.27  0.34  0.16  0.23  0.34  0.24  0.34  0.11  0.32  0.29  0.31 
3638 KOI-4674         0.07  -0.05  0.16 -0.03  0.09  0.09  0.09  0.13  0.11  0.06  0.14  0.06  0.14  0.09  0.02 
3639 KOI-201          0.26   0.37  0.25  0.41  0.31  0.34  0.24  0.24  0.27  0.27  0.38  0.21  0.34  0.40  0.48 
3640 KOI-2571         0.15   0.11  0.14  0.33  0.16  0.27  0.17  0.36  0.26  0.20  0.23  0.24  0.23  0.21  0.08 
3641 KOI-163         -0.32  -0.69 -0.21 -0.42 -0.31 -0.36 -0.29 -0.33 -0.30 -0.28 -0.42 -0.57 -0.41 -0.41 -0.82 
3642 KOI-2220         0.08   0.18  0.02  0.11  0.17  0.21  0.11  0.15  0.19  0.15  0.14  0.11  0.13  0.18  0.15 
3643 KOI-1366         0.00  -0.05  0.00 -0.01 -0.00 -0.01 -0.04  0.01  0.01  0.03 -0.01 -0.06  0.02 -0.02  0.02 
3644 KOI-2925         0.05   0.11  0.08  0.08  0.08  0.07  0.08  0.06  0.09  0.09  0.12  0.11  0.10  0.09  0.04 
3645 KOI-1363         0.11  -0.56  0.21  0.10  0.17  0.10  0.17  0.07  0.13  0.12  0.16  0.19  0.16  0.19  0.24 
3646 KOI-2087         0.00  -0.26 -0.03 -0.10  0.02 -0.06  0.01  0.03  0.06  0.01  0.01 -0.01  0.02 -0.04  0.12 
3647 KOI-1628         0.14  -0.13  0.10  0.14  0.10 -0.06  0.12  0.23  0.23  0.29  0.23  0.22  0.25  0.20  0.09 
3648 KOI-1367        -0.22  -0.53 -0.27 -0.19 -0.14 -0.13 -0.12 -0.09 -0.06 -0.11 -0.12 -0.18 -0.13 -0.14 -0.22 
3649 KOI-4382        -0.05   0.36  0.07 -0.19 -0.05 -0.17 -0.03  0.04  0.08  0.07 -0.10 -0.31 -0.04 -0.10  0.03 
3650 KOI-2879        -0.10  -0.33 -0.05 -0.14 -0.13 -0.09 -0.08 -0.06 -0.09 -0.08 -0.07 -0.19 -0.09 -0.15 -0.01 
3651 KOI-670          0.07   0.10  0.22  0.07  0.09  0.16  0.11  0.07  0.12  0.12  0.11  0.06  0.12  0.09  0.13 
3652 KOI-671          0.01   0.09  0.06  0.06 -0.03 -0.10  0.04  0.01 -0.01 -0.22 -0.01  0.00  0.01  0.01 -0.06 
3653 KOI-2215        -0.24  -0.23 -0.16 -0.88  0.01 -0.12  0.02 -0.22  0.18  0.12  0.09 -0.23 -0.05 -0.09  0.15 
3654 KOI-3689        -0.02   0.33 -0.03 -0.03  0.03  0.00 -0.05  0.05  0.10 -0.07  0.05 -0.11  0.04 -0.01  0.07 
3655 KOI-312          0.01   0.55  0.29  0.06  0.05 -0.02  0.11  0.13  0.21  0.13  0.09  0.03  0.12  0.03  0.02 
3656 KOI-872          0.31   0.18  0.43  0.17  0.09  0.09  0.13  0.15  0.13  0.14  0.11  0.14  0.14  0.10  0.07 
3657 KOI-673         -0.03  -0.48  0.11 -0.16 -0.03 -0.03 -0.01  0.06  0.09  0.07  0.11 -0.05  0.09 -0.13  0.10 
3658 KOI-672          0.03   0.06  0.13  0.08  0.04  0.10  0.08  0.05  0.05  0.03  0.07  0.09  0.05  0.03 -0.02 
3659 KOI-2083        -0.04  -0.03  0.04 -0.13 -0.10  0.03 -0.05  0.08  0.06  0.12 -0.03 -0.17 -0.03 -0.16 -0.09 
3660 KOI-3907        -0.18   0.26  0.07 -0.46 -0.16 -0.91 -0.03 -0.05 -0.11 -0.23 -0.10 -0.28 -0.08 -0.23  0.22 
3661 Kepler-1542      0.04   0.01  0.16 -0.03  0.08  0.16  0.07  0.06  0.14  0.10  0.00 -0.08  0.01  0.03 -0.06 
3662 KOI-4032         0.08  -0.09  0.12 -0.01  0.09  0.13  0.07  0.07  0.13  0.09  0.04 -0.05  0.03  0.02 -0.01 
3663 KOI-3012        -0.34  -0.07  0.03 -0.45 -0.36 -0.25 -0.31 -0.35 -0.15 -0.22 -0.52 -0.90 -0.51 -0.46 -0.31 
3664 KOI-4473        -0.02   0.06  0.19  0.03 -0.05 -0.15 -0.00  0.08  0.05 -0.10 -0.03 -0.09  0.03  0.03  0.09 
3665 KOI-3083         0.25   0.39  0.31  0.35  0.27  0.25  0.29  0.25  0.27  0.27  0.29  0.32  0.28  0.34  0.23 
3666 KOI-3100         0.20   0.53  0.34  0.41  0.22  0.23  0.26  0.31  0.27  0.26  0.28  0.40  0.28  0.33  0.13 
3667 KOI-1379        -0.08  -0.17  0.02 -0.09 -0.10 -0.11 -0.07 -0.12 -0.12 -0.15 -0.12 -0.16 -0.13 -0.15 -0.11 
3668 KOI-1618         0.12   0.40  0.18 -0.03  0.11  0.10  0.13  0.21  0.20  0.11  0.16  0.02  0.16  0.16  0.22 
3669 KOI-5375        -0.28   0.12  0.04 -0.19 -0.22 -0.06 -0.00 -0.12 -0.14 -0.13 -0.17 -0.23 -0.10 -0.14  0.14 
3670 KOI-369         -0.12  -0.14 -0.01 -0.24 -0.13 -0.46 -0.08 -0.07  0.01  0.16 -0.09 -0.41 -0.08 -0.19 -0.03 
3671 KOI-238         -0.13   0.05 -0.04 -0.01 -0.07 -0.15 -0.02 -0.04 -0.08 -0.02 -0.07 -0.21 -0.04 -0.10 -0.05 
3672 KOI-987         -0.03  -0.13 -0.03 -0.07  0.03 -0.02  0.05  0.07  0.07  0.05  0.05 -0.03  0.05 -0.02  0.13 
3673 KOI-4136         0.06   0.07  0.12  0.10  0.06  0.07  0.09  0.14  0.11  0.04  0.07  0.07  0.10  0.10  0.15 
3674 KOI-2051        -0.08  -0.01  0.10 -0.16 -0.09 -0.08 -0.10 -0.05 -0.06 -0.08 -0.09 -0.24 -0.08 -0.11 -0.22 
3675 KOI-1961        -0.05  -0.13  0.11 -0.13 -0.08 -0.14 -0.00 -0.02 -0.06 -0.08 -0.05 -0.11 -0.06 -0.10  0.03 
3676 KOI-2916        -0.14   0.01 -0.12 -0.02 -0.01 -0.01  0.01  0.01  0.04  0.00 -0.03 -0.02  0.01  0.00  0.01 
3677 KOI-2561         0.07  -0.04  0.17  0.08  0.04  0.02  0.09  0.11  0.14  0.09  0.06 -0.05  0.06  0.07  0.12 
3678 KOI-2516         0.10   0.25  0.12  0.16  0.17  0.22  0.10  0.23  0.23  0.15  0.20  0.27  0.24  0.25  0.14 
3679 KOI-456          0.10   0.06  0.13  0.03  0.18  0.15  0.09  0.10  0.15  0.15  0.11  0.19  0.15  0.15  0.09 
3680 KOI-1979         0.06   0.02  0.07  0.11  0.16  0.22  0.10  0.21  0.19  0.16  0.13  0.09  0.15  0.15  0.16 
3681 KOI-5379        -0.13   0.19  0.03 -0.04 -0.01 -0.08 -0.14  0.06 -0.02 -0.07  0.00  0.00  0.03  0.03  0.66 
3682 KOI-1862         0.17   0.19  0.15  0.23  0.17  0.15  0.17  0.15  0.17  0.15  0.17  0.23  0.17  0.21  0.12 
3683 KOI-674          0.35   0.21  0.43  0.24  0.24  0.36  0.14  0.18  0.25  0.17  0.20  0.28  0.22  0.26  0.10 
3684 KOI-373         -0.25  -0.33 -0.16 -0.36 -0.31 -0.53 -0.27 -0.30 -0.27 -0.32 -0.35 -0.53 -0.35 -0.38 -0.35 
3685 KOI-1378        -0.18  -0.28 -0.12 -0.31 -0.17 -0.09 -0.24 -0.21 -0.08 -0.11 -0.31 -0.55 -0.29 -0.28 -0.32 
3686 KOI-4864        -0.21  -0.50 -0.13 -0.34 -0.28 -0.34 -0.26 -0.23 -0.15 -0.49 -0.24 -0.53 -0.26 -0.30 -0.23 
3687 KOI-4665         0.04   0.12  0.15  0.04  0.07  0.10  0.04  0.04  0.14  0.07 -0.03 -0.08 -0.01  0.01 -0.02 
3688 KOI-266         -0.03  -1.42  0.02 -0.08 -0.04 -0.18 -0.06 -0.02  0.03 -0.06 -0.02 -0.20 -0.02 -0.11 -0.01 
3689 KOI-3096        -0.07  -0.54  0.16 -0.08  0.03  0.17 -0.02  0.00  0.13  0.02 -0.11 -0.36 -0.12 -0.07 -0.10 
3690 KOI-313          0.01  -0.07  0.07 -0.09  0.01  0.02  0.05 -0.00  0.03  0.03  0.03 -0.01  0.03 -0.02 -0.08 
3691 KOI-884          0.12   0.33  0.08  0.39  0.21  0.26  0.12  0.23  0.23  0.21  0.24  0.32  0.22  0.24  0.10 
3692 KOI-1848        -0.07  -0.13 -0.00 -0.08 -0.12 -0.13 -0.12  0.03 -0.01  0.22 -0.02 -0.31 -0.07 -0.21 -0.02 
3693 KOI-2357         0.11  -0.95  0.26 -0.07  0.05  0.06 -0.01 -0.06  0.12  0.10 -0.03 -0.07 -0.04 -0.00 -0.01 
3694 KOI-5393        -0.12   0.06  0.01 -0.07  0.02  0.05 -0.14 -0.01  0.06 -0.02 -0.06  0.01  0.04  0.07  0.09 
3695 KOI-3193        -0.12   0.41 -0.09  0.13  0.07  0.01 -0.11  0.06  0.04 -0.05  0.04  0.22  0.12  0.08  0.44 
3696 KOI-1890         0.00   0.20  0.28  0.06  0.08  0.19  0.08  0.13  0.25  0.31  0.13 -0.00  0.15  0.08  0.19 
3697 KOI-457          0.08   0.09  0.02  0.32  0.16  0.18  0.14  0.22  0.21  0.19  0.17  0.21  0.22  0.21  0.04 
3698 KOI-679          0.14   0.32  0.32  0.26  0.15  0.15  0.20  0.16  0.17  0.08  0.19  0.23  0.19  0.20  0.22 
3699 KOI-678          0.02  -0.01  0.04  0.10  0.06  0.13  0.06  0.17  0.11  0.09  0.14  0.13  0.14  0.10  0.13 
3700 KOI-4663         0.13   0.34  0.10  0.27  0.17  0.23  0.21  0.23  0.28  0.17  0.21  0.30  0.25  0.27  0.22 
3701 Kepler-435      -0.02   0.10  0.26  0.06 -0.03 -0.06  0.05  0.19  0.10 -0.09  0.10 -0.14  0.09  0.00  0.20 
3702 KOI-150         -0.36  -0.28 -0.13 -0.40 -0.34 -0.32 -0.34 -0.41 -0.26 -0.25 -0.52 -0.75 -0.49 -0.49 -0.46 
3703 KOI-4160         0.12   0.10  0.14  0.16  0.12  0.12  0.16  0.22  0.17  0.19  0.21  0.24  0.20  0.16  0.16 
3704 KOI-3128        -0.08  -0.05  0.07 -0.07 -0.09 -0.12 -0.10  0.04  0.04 -0.06 -0.03 -0.33 -0.04 -0.15  0.16 
3705 Kepler-431      -0.09  -0.45  0.14 -0.08 -0.08 -0.09 -0.02  0.01  0.01 -0.11 -0.06 -0.26 -0.05 -0.10 -0.10 
3706 KOI-3097        -0.07   0.23  0.02 -0.07 -0.04 -0.10  0.01  0.08  0.04 -0.08 -0.03 -0.18 -0.01 -0.07 -0.11 
3707 KOI-2631        -0.31  -0.26 -0.12 -0.58 -0.33 -0.36 -0.34 -0.34 -0.17 -0.39 -0.46 -0.78 -0.44 -0.47 -0.48 
3708 KOI-683          0.16   0.10  0.18  0.12  0.12  0.03  0.14  0.14  0.11  0.04  0.19  0.12  0.13  0.15  0.15 
3709 KOI-1706         0.01   0.09  0.06  0.08  0.03  0.10  0.04  0.05  0.06  0.08  0.10  0.05  0.08  0.05 -0.03 
3710 KOI-568         -0.09  -0.22 -0.00 -0.08 -0.05  0.04 -0.03 -0.04  0.02 -0.01 -0.00 -0.01 -0.03 -0.04 -0.05 
3711 KOI-4614         0.07   0.14  0.21  0.05  0.04  0.04  0.11  0.16  0.04  0.04  0.06  0.04  0.11  0.10  0.15 
3712 KOI-1898        -0.06  -0.43  0.07 -0.17 -0.04 -0.04 -0.00 -0.00  0.02  0.06 -0.05 -0.14 -0.03 -0.07 -0.03 
3713 KOI-3943        -0.14   0.44  0.08 -0.03 -0.02 -0.19 -0.06  0.05  0.08  0.02 -0.02 -0.18 -0.01 -0.04 -0.05 
3714 KOI-315         -0.23  -0.38 -0.24 -0.23 -0.23 -0.22 -0.20 -0.17 -0.21 -0.19 -0.25 -0.31 -0.25 -0.28 -0.47 
3715 KOI-1528         0.00   0.00  0.06 -0.03 -0.04 -0.02 -0.02 -0.03 -0.04 -0.38 -0.00 -0.06 -0.01 -0.14 -0.05 
3716 KOI-2722        -0.02  -0.23 -0.04 -0.24 -0.04 -0.12 -0.11 -0.03  0.02 -0.28 -0.02 -0.22 -0.04 -0.10 -0.06 
3717 Kepler-402      -0.05   0.32  0.02 -0.19 -0.07 -0.17 -0.05 -0.04  0.02 -0.00 -0.03 -0.23 -0.06 -0.14 -0.02 
3718 KOI-892         -0.22  -0.07 -0.35 -0.15 -0.06 -0.17 -0.37 -0.13 -0.08 -0.17 -0.17 -0.12 -0.13 -0.09 -0.13 
3719 KOI-2585        -0.23  -1.00 -0.20 -0.51 -0.36 -0.22 -0.34 -0.32 -0.26 -0.10 -0.40 -0.61 -0.36 -0.44 -0.61 
3720 KOI-269         -0.10  -0.23  0.07 -0.14 -0.05 -0.17  0.03  0.07  0.12  0.24 -0.01 -0.22  0.02 -0.12  0.01 
3721 KOI-684         -0.07   0.10  0.08  0.04  0.02  0.13 -0.03  0.03  0.04 -0.02  0.05 -0.00  0.06  0.05  0.01 
3722 KOI-4561        -0.11  -0.02  0.16 -0.12 -0.06 -0.17 -0.02  0.06  0.01 -0.12 -0.02 -0.26  0.01 -0.05  0.08 
3723 KOI-1921        -0.09   0.52  0.32 -0.02  0.02 -0.12  0.04  0.13  0.07 -0.30  0.01  0.06  0.10 -0.10  0.04 
3724 KOI-4482        -0.09  -0.97  0.13 -0.10 -0.05 -0.23 -0.01  0.01  0.04  0.09 -0.01 -0.27  0.01 -0.11  0.07 
3725 KOI-3721        -0.97   0.03 -0.20 -0.23 -0.17 -0.21 -0.04 -0.36  0.08 -0.07 -0.28 -0.45 -0.20 -0.06 -0.19 
3726 KOI-4022        -0.06   0.13  0.13 -0.14 -0.11 -0.20 -0.11  0.02  0.04 -0.08 -0.10 -0.16 -0.05 -0.09 -0.21 
3727 KOI-1808         0.03   0.43  0.15 -0.09  0.02 -0.03  0.06  0.11  0.06 -0.10  0.04 -0.06  0.05 -0.01  0.22 
3728 KOI-685         -0.38   0.40  0.24 -0.34 -0.09 -0.38 -0.03  0.02  0.00 -0.01 -0.08 -0.19 -0.01 -0.20 -0.35 
3729 KOI-3023         0.08  -0.23  0.24 -0.09  0.03  0.03  0.02 -0.00  0.07  0.21  0.03 -0.25 -0.04 -0.11 -0.08 
3730 KOI-4725        -0.12  -0.39 -0.20  0.03 -0.02 -0.00 -0.08  0.07  0.03 -0.03 -0.05 -0.13 -0.04 -0.03 -0.72 
3731 KOI-2848         0.19   0.23  0.16  0.23  0.20  0.25  0.21  0.23  0.20  0.19  0.24  0.26  0.26  0.25  0.15 
3732 KOI-3787         0.06  -0.01 -0.01 -0.01  0.04  0.08  0.06  0.09  0.07  0.04  0.08  0.09  0.08  0.06  0.06 
3733 KOI-171          0.01   0.02  0.25  0.09  0.12  0.01  0.08  0.16  0.18  0.06  0.10 -0.00  0.14  0.11  0.08 
3734 KOI-1533        -0.16  -0.23 -0.10 -0.30 -0.22 -0.26 -0.21 -0.24 -0.18 -0.29 -0.29 -0.42 -0.25 -0.30 -0.23 
3735 KOI-4582        -0.18  -0.34 -0.11 -0.25 -0.19 -0.21 -0.18 -0.18 -0.16 -0.14 -0.23 -0.35 -0.23 -0.27 -0.28 
3736 KOI-1964        -0.01  -0.05  0.05 -0.01 -0.03 -0.06  0.04  0.04  0.03  0.04 -0.02 -0.05 -0.02 -0.07  0.09 
3737 KOI-2984         0.04   0.03  0.21  0.12  0.04  0.13  0.10  0.12  0.11  0.09  0.13  0.02  0.13  0.06  0.14 
3738 KOI-1818        -0.09  -0.25  0.01 -0.13 -0.08 -0.18 -0.05  0.02  0.01 -0.05 -0.00 -0.09 -0.01 -0.11  0.06 
3739 KOI-4257        -0.09  -0.17 -0.05 -0.06 -0.03 -0.10 -0.12 -0.03 -0.02 -0.05 -0.01 -0.06  0.01 -0.05  0.18 
3740 KOI-686         -0.01   0.08  0.11 -0.07  0.02  0.02  0.00 -0.01  0.05  0.03 -0.04 -0.20 -0.05 -0.06 -0.05 
3741 KOI-3236        -0.10   0.34  0.31 -0.11  0.11 -0.20  0.10  0.14  0.26 -0.15  0.12  0.01  0.17  0.13 -0.02 
3742 KOI-4109         0.26   0.25  0.23  0.27  0.25  0.31  0.24  0.24  0.26  0.25  0.24  0.20  0.26  0.27 -0.01 
3743 KOI-4773        -0.32   0.21  0.18 -0.22 -0.19 -0.26 -0.20 -0.13 -0.05 -0.11 -0.21 -0.51 -0.17 -0.28 -0.20 
3744 KOI-687          0.05  -0.06  0.06  0.01  0.01  0.08 -0.01  0.17  0.14  0.25  0.13  0.02  0.09 -0.01  0.18 
3745 KOI-459          0.07  -0.20  0.05  0.03  0.05  0.05  0.03 -0.00  0.10  0.14  0.08  0.02  0.05  0.06  0.13 
3746 KOI-92           0.08  -0.56  0.19  0.04  0.05  0.14  0.04  0.05  0.05  0.13  0.08  0.04  0.09  0.00  0.19 
3747 KOI-3214        -0.14  -0.19  0.06 -0.17 -0.13 -0.19 -0.11 -0.01 -0.00 -0.13 -0.07 -0.29 -0.07 -0.15 -0.01 
3748 KOI-2674        -0.02  -0.07  0.13 -0.07  0.00  0.01  0.01  0.05  0.07 -0.01  0.04 -0.04  0.05 -0.01  0.00 
3749 KOI-2352        -0.17  -0.07 -0.04 -0.18 -0.12 -0.57 -0.09 -0.04  0.10  0.07 -0.07 -0.35 -0.08 -0.17 -0.16 
3750 KOI-237          0.25   0.13  0.20  0.29  0.24  0.26  0.21  0.17  0.24  0.26  0.27  0.35  0.21  0.29  0.21 
3751 KOI-520         -0.04   0.05 -0.01  0.09  0.07  0.13  0.05  0.11  0.12  0.13  0.06  0.11  0.10  0.10 -0.09 
3752 KOI-517          0.16   0.15  0.20  0.11  0.14  0.05  0.15  0.16  0.13  0.12  0.20  0.10  0.16  0.14  0.29 
3753 KOI-519          0.02  -0.07  0.01  0.11  0.04  0.08  0.03  0.15  0.12 -0.02 -0.01 -0.04  0.07  0.02 -0.03 
3754 KOI-155         -0.14  -0.62 -0.02 -0.23 -0.06 -0.02 -0.11 -0.08  0.04 -0.09 -0.19 -0.37 -0.19 -0.20 -0.27 
3755 KOI-316          0.24   0.36  0.23  0.43  0.23  0.28  0.25  0.27  0.25  0.20  0.29  0.36  0.27  0.30  0.17 
3756 KOI-569         -0.24  -0.62 -0.28 -0.18 -0.17 -0.20 -0.19 -0.12 -0.15 -0.15 -0.23 -0.31 -0.19 -0.20 -0.45 
3757 KOI-2743        -0.12  -0.31 -0.07 -0.20 -0.07 -0.09 -0.09 -0.05 -0.07 -0.07 -0.09 -0.23 -0.10 -0.12 -0.11 
3758 KOI-3245        -0.06  -1.68 -0.00 -0.15 -0.09 -0.10 -0.03 -0.03 -0.02  0.03 -0.09 -0.21 -0.08 -0.13 -0.10 
3759 KOI-2486         0.05   0.02  0.20  0.01  0.09 -0.02  0.10  0.19  0.18  0.05  0.12 -0.09  0.14  0.10  0.18 
3760 KOI-2426         0.10   0.03  0.26  0.02  0.06  0.10  0.04 -0.00  0.07  0.04 -0.02 -0.09 -0.02  0.02 -0.06 
3761 KOI-4343        -0.34  -0.22 -0.19 -0.51 -0.43 -0.38 -0.34 -0.34 -0.25 -0.32 -0.45 -0.78 -0.41 -0.48 -0.49 
3762 KOI-1951        -0.09  -0.61 -0.04 -0.33 -0.16 -0.08 -0.16 -0.14  0.01 -0.04 -0.12 -0.34 -0.17 -0.22 -0.21 
3763 KOI-162          0.05   0.08  0.10  0.16  0.18  0.21  0.15  0.22  0.19  0.17  0.18  0.15  0.20  0.23  0.15 
3764 KOI-4656        -0.09   0.09  0.41  0.11  0.08  0.03  0.10  0.19  0.28  0.16  0.18 -0.12  0.20  0.03  0.30 
3765 KOI-4881        -0.03  -0.18  0.19  0.05 -0.01 -0.05 -0.03  0.12  0.09 -0.12 -0.00 -0.03  0.04 -0.03  0.25 
3766 KOI-317         -0.11  -0.77  0.36 -0.10  0.01 -0.40  0.14  0.25  0.08 -0.73  0.13 -0.15  0.11 -0.12  0.33 
3767 KOI-2073        -0.08  -0.16 -0.14  0.02  0.01  0.03  0.02  0.03  0.03  0.04  0.04 -0.03  0.01  0.02 -0.13 
3768 KOI-1019        -0.07   0.20 -0.04  0.08  0.09  0.13 -0.03  0.12  0.11  0.03  0.12  0.24  0.16  0.18  0.12 
3769 KOI-688          0.02   0.48 -0.03 -0.29  0.09  0.08 -0.15  0.13  0.26  0.24 -0.02 -0.48  0.04 -0.02  0.07 
3770 KOI-4634         0.08   0.16  0.23  0.12  0.14  0.02  0.16  0.20  0.24  0.23  0.20  0.14  0.19  0.15  0.19 
3771 KOI-3046         0.18   0.17  0.16  0.24  0.20  0.18  0.18  0.19  0.19  0.16  0.19  0.25  0.20  0.21  0.13 
3772 KOI-318          0.20   0.79  0.54  0.35  0.31  0.35  0.41  0.31  0.41  0.31  0.35  0.34  0.35  0.32  0.23 
3773 KOI-2781        -0.39  -0.36 -0.08 -0.43 -0.39 -0.31 -0.37 -0.34 -0.23 -0.36 -0.52 -0.83 -0.48 -0.52 -0.53 
3774 KOI-2105        -0.04   0.00 -0.03 -0.09 -0.02 -0.03 -0.08  0.01  0.05  0.07 -0.04 -0.12 -0.03 -0.07  0.01 
3775 KOI-1985         0.02  -0.38  0.04 -0.07 -0.02 -0.04 -0.06  0.02  0.01  0.01 -0.04 -0.10 -0.03 -0.07 -0.32 
3776 KOI-572         -0.03  -0.25  0.06 -0.08 -0.05 -0.13 -0.05  0.01 -0.05 -0.17 -0.06 -0.11 -0.04 -0.10 -0.09 
3777 KOI-907          0.01   0.09  0.17 -0.22 -0.11 -0.14 -0.17 -0.14 -0.03 -0.23 -0.12 -0.21 -0.12 -0.15 -0.12 
3778 KOI-1809         0.05  -0.10  0.02  0.05  0.01 -0.08  0.06  0.11  0.00  0.07  0.06  0.06  0.05  0.03  0.01 
3779 KOI-1726         0.59  -0.05  0.61  0.21  0.15  0.21  0.11  0.20  0.15  0.12  0.06  0.12  0.14  0.13 -0.31 
3780 KOI-2593         0.03   0.49  0.25  0.09  0.15  0.14  0.19  0.25  0.23  0.18  0.21  0.11  0.22  0.17  0.27 
3781 KOI-4037         0.01   0.50  0.13  0.06 -0.03 -0.05  0.04  0.06  0.18  0.17  0.08 -0.13  0.06  0.01  0.17 
3782 KOI-4426        -0.03   0.19  0.27 -0.01 -0.01 -0.08  0.03  0.14  0.14 -0.14  0.08 -0.16  0.11  0.04  0.17 
3783 KOI-4098        -0.02  -0.16  0.09 -0.10 -0.14 -0.09 -0.03  0.01 -0.05 -0.06 -0.09 -0.19 -0.07 -0.14 -0.07 
3784 KOI-1069         0.22   0.16  0.21  0.27  0.21  0.39  0.17  0.20  0.24  0.23  0.27  0.22  0.24  0.22 -0.10 
3785 KOI-3338        -0.20   0.31 -0.02 -0.29 -0.21 -0.35  0.07 -0.17 -0.03  0.26 -0.20 -0.44 -0.11 -0.32 -0.26 
3786 KOI-4834         0.28   0.46  0.25  0.47  0.33  0.44  0.23  0.35  0.35  0.29  0.41  0.49  0.40  0.44  0.29 
3787 KOI-4567        -0.21  -0.09  0.24 -0.04 -0.04 -0.18  0.02  0.00  0.04 -0.03  0.06 -0.21  0.01 -0.10  0.01 
3788 KOI-4435         0.13   0.24  0.35  0.08  0.06  0.02  0.12  0.22  0.17 -0.06  0.19  0.13  0.17  0.12  0.27 
3789 KOI-1137        -0.23  -0.26 -0.28 -0.23 -0.24 -0.20 -0.20 -0.14 -0.18 -0.27 -0.20 -0.35 -0.26 -0.24 -0.18 
3790 KOI-3301         0.15   0.28  0.23  0.30  0.19  0.25  0.20  0.23  0.23  0.19  0.21  0.30  0.23  0.28  0.26 
3791 Kepler-271      -0.24   0.07 -0.24 -0.23 -0.15 -0.19 -0.05 -0.19 -0.14 -0.06 -0.28 -0.38 -0.24 -0.27 -0.24 
3792 KOI-1150        -0.01   0.09  0.10  0.11  0.06  0.08  0.03  0.10  0.17  0.21  0.08  0.01  0.07  0.07  0.11 
3793 KOI-1820        -0.05  -0.12  0.06 -0.07 -0.07 -0.00  0.05  0.04 -0.05  0.02  0.07 -0.03  0.03 -0.05  0.12 
3794 KOI-4399        -0.21  -0.55 -0.28 -0.29 -0.19 -0.21 -0.09 -0.14 -0.12 -0.15 -0.12 -0.27 -0.15 -0.20 -0.04 
3795 KOI-574         -0.12  -0.21 -0.06 -0.09 -0.06 -0.09 -0.08 -0.04 -0.06 -0.04 -0.09 -0.14 -0.08 -0.11 -0.45 
3796 KOI-4763         0.07   0.11  0.21  0.13  0.12  0.16  0.08  0.15  0.15  0.11  0.12  0.12  0.14  0.15  0.22 
3797 KOI-573          0.02  -0.17  0.03  0.02  0.09  0.09  0.05  0.03  0.12  0.06  0.03  0.04  0.07  0.08  0.02 
3798 KOI-127          0.21   0.26  0.17  0.37  0.25  0.26  0.27  0.28  0.24  0.28  0.25  0.35  0.26  0.31  0.20 
3799 KOI-4407        -0.22  -0.03  0.05 -0.05 -0.09 -0.19 -0.03  0.01 -0.01 -0.04 -0.06 -0.30 -0.07 -0.21 -0.10 
3800 Kepler-79       -0.03   0.87  0.04 -0.08 -0.09  0.07  0.08  0.07  0.14  0.23 -0.04 -0.14  0.07 -0.09  0.15 
3801 KOI-152          0.06   0.15  0.33  0.08  0.04  0.05  0.15  0.13  0.07  0.07  0.16 -0.13  0.14  0.03  0.18 
3802 KOI-689         -0.43  -0.65 -0.18 -0.57 -0.38 -0.37 -0.43 -0.47 -0.39 -0.44 -0.57 -0.81 -0.55 -0.54 -0.47 
3803 KOI-2730        -0.01  -0.00  0.28 -0.07  0.04  0.14  0.03 -0.03  0.11  0.02 -0.07 -0.19 -0.09 -0.06 -0.01 
3804 KOI-4693        -0.15  -0.46  0.12 -0.28 -0.15 -0.12 -0.11 -0.15 -0.05 -0.05 -0.31 -0.59 -0.30 -0.26 -0.29 
3805 KOI-1148         0.10   0.30  0.18  0.07  0.13  0.15  0.12  0.16  0.13  0.20  0.19  0.09  0.16  0.16  0.13 
3806 KOI-102          0.13   0.13  0.09  0.20  0.17  0.18  0.19  0.18  0.16  0.17  0.16  0.21  0.17  0.20  0.15 
3807 KOI-4603         0.04   0.50  0.26  0.06  0.13  0.16  0.19  0.22  0.17  0.01  0.24  0.06  0.19  0.17  0.21 
3808 TYC 2810-1660-1 -0.03  -0.42 -0.02 -0.11 -0.08 -0.14 -0.06  0.03  0.01  0.05  0.02 -0.09 -0.04 -0.07  0.06 
3809 BD+43183         0.05   0.22  0.13 -0.05 -0.01 -0.19  0.06  0.13  0.13  0.17  0.09 -0.08  0.10 -0.04  0.07 
3810 KOI-3497         0.44   0.01  0.46  0.25  0.06  0.10  0.22  0.24  0.10  0.08  0.08  0.19  0.19  0.14  0.07 
3811 KOI-3251         0.05  -0.00  0.08  0.14  0.08 -0.01 -0.09  0.06  0.01  0.03  0.06  0.11  0.06  0.10  0.01 
3812 KOI-370         -0.14   0.30  0.26 -0.04 -0.09 -0.14  0.02  0.02  0.01  0.01 -0.01 -0.02 -0.02 -0.03  0.03 
3813 KOI-2389        -0.11  -0.09  0.02 -0.14 -0.11 -0.24 -0.09 -0.04 -0.08 -0.07 -0.10 -0.27 -0.08 -0.12 -0.14 
3814 KOI-4505        -0.02  -0.47  0.09 -0.20 -0.09 -0.28 -0.07 -0.01 -0.08 -0.03 -0.07 -0.20 -0.06 -0.11 -0.10 
3815 KOI-2016         0.42   0.90  0.31  0.50  0.36  0.35  0.42  0.33  0.37  0.24  0.37  0.48  0.40  0.56  0.29 
3816 KOI-691         -0.20  -1.94 -0.15 -0.37 -0.27 -0.49 -0.29 -0.25 -0.16 -0.21 -0.30 -0.55 -0.29 -0.33 -0.41 
3817 KOI-3315        -0.37  -0.60 -0.13 -0.41 -0.34 -0.27 -0.34 -0.39 -0.25 -0.34 -0.55 -0.74 -0.51 -0.45 -0.52 
3818 KOI-2022         0.04   0.08  0.12  0.05  0.03 -0.19  0.09  0.14  0.06  0.11  0.18  0.01  0.12  0.03  0.17 
3819 KOI-3111        -0.07  -0.14 -0.01 -0.10 -0.09 -0.23 -0.05 -0.01 -0.06  0.00 -0.04 -0.21 -0.07 -0.13  0.12 
3820 KOI-1792         0.03   0.06  0.07  0.03 -0.10  0.31  0.12 -0.02 -0.04  0.01 -0.07  0.02 -0.04 -0.06 -0.22 
3821 KOI-3890        -0.07  -0.03  0.16 -0.11 -0.02  0.05 -0.18 -0.08  0.07 -0.07 -0.15 -0.13 -0.11 -0.03 -0.08 
3822 KOI-692         -0.16   0.21  0.06  0.12  0.08  0.09  0.12  0.08  0.09  0.10  0.10  0.07  0.09  0.11 -0.06 
3823 KOI-1270         0.03  -0.00  0.11  0.03 -0.00 -0.03  0.02  0.05  0.03  0.03  0.06  0.02  0.05  0.00  0.04 
3824 KOI-2969         0.02   0.75  0.37  0.16  0.06  0.13  0.38  0.17  0.40  0.40  0.13  0.12  0.24  0.06  0.26 
3825 KOI-2488        -0.03  -0.10  0.02 -0.16 -0.06 -0.19 -0.07 -0.00  0.00  0.00 -0.05 -0.17 -0.03 -0.09  0.02 
3826 KOI-139          0.16   0.29  0.24  0.22  0.16  0.14  0.20  0.17  0.21  0.24  0.22  0.25  0.20  0.20  0.18 
3827 KOI-1275        -0.02  -0.24  0.07 -0.05  0.02 -0.05  0.00 -0.02 -0.03 -0.06 -0.01 -0.03  0.00 -0.00 -0.06 
3828 KOI-981         -0.40  -0.11 -0.25 -0.23 -0.20 -0.17 -0.36 -0.13 -0.16 -0.27 -0.22 -0.20 -0.15 -0.17  0.04 
3829 KOI-3946        -0.20   0.08  0.06 -0.21 -0.15 -0.39 -0.15 -0.11  0.03 -0.31 -0.15 -0.38 -0.13 -0.19 -0.20 
3830 KOI-4580        -0.22  -0.33 -0.10 -0.23 -0.22 -0.24 -0.22 -0.19 -0.15 -0.35 -0.25 -0.52 -0.23 -0.27 -0.31 
3831 KOI-579         -0.15  -0.09 -0.25  0.01  0.02 -0.02  0.06  0.07  0.06  0.03  0.04  0.02  0.05  0.00 -0.05 
3832 KOI-2503         0.05  -0.21 -0.05  0.14  0.13  0.25  0.18  0.16  0.17  0.15  0.13  0.13  0.16  0.15 -0.14 
3833 KOI-1754        -0.01   0.14  0.08 -0.14 -0.01 -0.25 -0.02  0.03  0.03  0.07  0.06 -0.12  0.03 -0.05  0.11 
3834 KOI-2111         0.01  -1.86  0.04 -0.05  0.02 -0.00 -0.00  0.09  0.05  0.08  0.09  0.03  0.09  0.01  0.11 
3835 KOI-4775         0.31   0.54  0.31  0.53  0.35  0.46  0.28  0.41  0.37  0.32  0.41  0.55  0.45  0.48  0.38 
3836 KOI-2414        -0.24  -0.11  0.09 -0.27 -0.22 -0.18 -0.22 -0.24 -0.13 -0.20 -0.37 -0.67 -0.36 -0.35 -0.34 
3837 KOI-1279        -0.06  -0.02 -0.01 -0.18 -0.06 -0.05 -0.07 -0.04 -0.05 -0.09 -0.06 -0.15 -0.08 -0.09 -0.13 
3838 KOI-1271        -0.26   0.07 -0.05 -0.23 -0.20 -0.44 -0.22 -0.16 -0.06 -0.05 -0.22 -0.49 -0.20 -0.31 -0.20 
3839 KOI-1278        -0.10  -1.79  0.09 -0.11 -0.14 -0.05 -0.06 -0.12 -0.00 -0.29 -0.19 -0.39 -0.27 -0.17 -0.14 
3840 Kepler-282      -0.12   0.06 -0.05 -0.24 -0.13 -0.02 -0.11 -0.19 -0.02 -0.30 -0.16 -0.47 -0.29 -0.20 -0.04 
3841 KOI-1891         0.03  -0.02 -0.04  0.15  0.10  0.18  0.10  0.13  0.13  0.12  0.13  0.18  0.12  0.14  0.07 
3842 KOI-4066        -0.02   0.21  0.37  0.13  0.06 -0.02  0.14  0.18  0.11 -0.10  0.10 -0.04  0.11  0.03  0.23 
3843 KOI-2758         0.20   0.41  0.33  0.25  0.22  0.27  0.14  0.30  0.27  0.21  0.29  0.31  0.33  0.29  0.24 
3844 KOI-1283        -0.20  -0.05 -0.04 -0.36 -0.20 -0.19 -0.18 -0.21 -0.07 -0.17 -0.25 -0.46 -0.24 -0.28 -0.24 
3845 KOI-105         -0.26  -0.61 -0.05 -0.42 -0.22 -0.16 -0.18 -0.28 -0.09 -0.26 -0.40 -0.69 -0.41 -0.35 -0.39 
3846 KOI-921          0.00  -0.01  0.00  0.01  0.09  0.16  0.04  0.14  0.12  0.12  0.12  0.06  0.11  0.10 -0.02 
3847 KOI-172         -0.11  -0.08  0.12 -0.19 -0.08  0.06 -0.08 -0.12  0.01 -0.14 -0.34 -0.45 -0.25 -0.20 -0.30 
3848 KOI-319          0.05   0.31  0.12  0.11  0.06  0.14  0.07  0.17  0.15 -0.01  0.14  0.15  0.16  0.13  0.22 
3849 KOI-374         -0.10   0.10 -0.05 -0.23 -0.14 -0.10 -0.12 -0.13 -0.03 -0.08 -0.18 -0.42 -0.18 -0.22 -0.32 
3850 KOI-1629         0.18   0.33  0.10  0.31  0.22  0.24  0.22  0.24  0.24  0.18  0.24  0.35  0.25  0.29  0.17 
3851 KOI-2749        -0.24  -0.37  0.22 -0.10 -0.06 -0.34 -0.05  0.15  0.12 -0.16 -0.02 -0.28  0.06 -0.06  0.07 
3852 KOI-2473         0.27  -0.24  0.27 -0.21 -0.07 -0.15 -0.10 -0.14 -0.12 -0.10 -0.10 -0.22 -0.13 -0.13 -0.18 
3853 KOI-3891        -0.03  -0.10  0.12 -0.17 -0.08 -0.06  0.11 -0.08 -0.03 -0.02 -0.09 -0.16 -0.01 -0.07  0.03 
3854 KOI-4301        -0.17   0.11 -0.08 -0.25 -0.26 -0.38 -0.20 -0.19 -0.20 -0.11 -0.23 -0.44 -0.19 -0.35 -0.27 
3855 KOI-1257         0.17   0.24  0.33  0.24  0.14  0.26  0.21  0.28  0.15  0.15  0.18  0.26  0.16  0.18  0.24 
3856 KOI-2017        -0.08  -0.35  0.03 -0.13 -0.13 -0.16 -0.02  0.03 -0.05 -0.03 -0.00 -0.08 -0.01 -0.13  0.08 
3857 KOI-1904         0.05  -0.28  0.16 -0.12 -0.04 -0.07 -0.02  0.02 -0.01 -0.02 -0.03 -0.06 -0.00 -0.04  0.00 
3858 KOI-4251        -0.06  -0.20 -0.05 -0.10 -0.07 -0.10 -0.05 -0.02 -0.02 -0.04  0.02 -0.08 -0.01 -0.09  0.12 
3859 KOI-2159         0.01  -0.24 -0.01 -0.04  0.03  0.08  0.01  0.08  0.03  0.00  0.09 -0.01  0.06  0.04  0.05 
3860 KOI-694          0.10   0.14  0.10  0.12  0.11  0.09  0.15  0.16  0.12  0.06  0.13  0.20  0.15  0.14  0.07 
3861 KOI-2039         0.07   0.06  0.09  0.11  0.15  0.14  0.10  0.17  0.19  0.16  0.19  0.14  0.18  0.13  0.21 
3862 KOI-1850        -0.01  -0.30  0.10 -0.01  0.01  0.00 -0.01  0.03  0.03  0.03  0.03 -0.08  0.02 -0.02  0.05 
3863 KOI-1276         0.04  -0.19 -0.10 -0.01  0.11  0.02  0.06  0.08  0.18  0.12  0.12  0.09  0.06  0.05 -0.20 
3864 KOI-695         -0.33  -0.62 -0.10 -0.46 -0.35 -0.34 -0.37 -0.42 -0.34 -0.33 -0.45 -0.61 -0.42 -0.44 -0.56 
3865 KOI-3052        -0.26  -0.55 -0.18 -0.30 -0.20 -0.19 -0.23 -0.20 -0.19 -0.23 -0.21 -0.33 -0.22 -0.27 -0.18 
3866 KOI-2956        -0.23   0.23  0.28  0.15 -0.02 -0.08  0.06  0.20  0.14 -0.17  0.09 -0.14  0.09 -0.03  0.17 
3867 KOI-3886         0.24   0.48  0.28  0.57  0.20  0.67  0.54  0.31  0.26  0.20  0.30  0.48  0.38  0.44  0.39 
3868 KOI-1274        -0.25  -0.44 -0.16 -0.38 -0.20 -0.24 -0.21 -0.21 -0.18 -0.21 -0.26 -0.40 -0.26 -0.27 -0.21 
3869 KOI-4811        -0.03   0.50  0.04 -0.07  0.00  0.95 -0.08  0.02  0.05 -0.08  0.00 -0.05  0.01  0.03  0.20 
3870 KOI-2659         0.06   0.35  0.10  0.28  0.15  0.18  0.05  0.18  0.17  0.11  0.18  0.31  0.22  0.23  0.23 
3871 KOI-464          0.11   0.21  0.18  0.15  0.12  0.16  0.14  0.17  0.18  0.12  0.24  0.16  0.18  0.17  0.21 
3872 KOI-3541        -0.15  -0.14 -0.01 -0.33 -0.24 -0.51 -0.17 -0.13 -0.13 -0.25 -0.17 -0.50 -0.19 -0.32 -0.08 
3873 KOI-2641        -0.01  -0.08  0.12 -0.06 -0.02  0.00  0.01 -0.00  0.06  0.12  0.04 -0.12 -0.01 -0.03 -0.11 
3874 KOI-465          0.01   0.29  0.20  0.13  0.03 -0.11  0.06  0.11  0.20  0.15  0.07 -0.06  0.08  0.03  0.20 
3875 KOI-697          0.00   0.20  0.10  0.03  0.09  0.07  0.12  0.10  0.11  0.10  0.07 -0.01  0.10  0.11  0.02 
3876 KOI-4269        -0.13   0.03 -0.13  0.01  0.03  0.09 -0.04  0.07  0.08  0.01  0.07  0.13  0.10  0.08  0.06 
3877 WASP-58         -0.15  -0.21 -0.12 -0.30 -0.19 -0.26 -0.18 -0.19 -0.15 -0.22 -0.25 -0.40 -0.23 -0.26 -0.28 
3878 KOI-3473        -0.05  -0.36 -0.04 -0.16 -0.11 -0.11 -0.07  0.02 -0.06 -0.04  0.01 -0.07  0.00 -0.12 -0.04 
3879 KOI-698         -0.06   0.03  0.09 -0.26  0.02 -0.04  0.05  0.01  0.16  0.04  0.08 -0.06  0.08 -0.04  0.02 
3880 KOI-2595        -0.07   0.20  0.13 -0.10 -0.03 -0.25 -0.01  0.14  0.21  0.13  0.11  0.08  0.09  0.00  0.06 
3881 KOI-2517        -0.17  -0.35 -0.03 -0.31 -0.20 -0.29 -0.07 -0.16 -0.15 -0.19 -0.14 -0.35 -0.20 -0.25 -0.09 
3882 KOI-700         -0.39   0.04 -0.28 -0.50 -0.40 -0.27 -0.36 -0.40 -0.34 -0.24 -0.54 -0.75 -0.49 -0.54 -0.60 
3883 Kepler-215      -0.36  -1.37 -0.19 -0.52 -0.43 -0.52 -0.38 -0.47 -0.37 -0.48 -0.52 -0.74 -0.52 -0.54 -0.53 
3884 KOI-1412         0.10   0.25  0.21  0.14  0.12  0.04  0.09  0.16  0.13  0.08  0.12  0.15  0.15  0.16  0.09 
3885 KOI-159         -0.01  -0.13  0.05 -0.13 -0.04 -0.09 -0.04 -0.02 -0.02  0.13 -0.02 -0.15 -0.02 -0.07  0.08 
3886 KOI-2038        -0.01   0.09  0.08 -0.05  0.01 -0.03  0.02 -0.00  0.02  0.00  0.05  0.01  0.05 -0.00  0.06 
3887 KOI-3227        -0.01   0.04  0.05 -0.02  0.01  0.06  0.03  0.03  0.05 -0.05  0.00  0.01  0.02  0.03 -0.07 
3888 KOI-4585        -0.17  -0.20  0.11 -0.21 -0.12 -0.05 -0.13 -0.06 -0.00 -0.25 -0.09 -0.47 -0.10 -0.21 -0.03 
3889 KOI-582         -0.01   0.00  0.03  0.02 -0.00 -0.00  0.06  0.09  0.03  0.06  0.08  0.04  0.09  0.04  0.00 
3890 KOI-2319        -0.04  -0.20  0.07 -0.09 -0.06 -0.04 -0.02 -0.04  0.04  0.04 -0.04 -0.18 -0.03 -0.09  0.02 
3891 KOI-3196        -0.03   0.02  0.11 -0.09 -0.03 -0.08  0.03  0.03  0.01 -0.04 -0.00 -0.16  0.02 -0.04  0.02 
3892 KOI-2530         0.04   0.08  0.16  0.10  0.04  0.08  0.08  0.10  0.10  0.02  0.10  0.10  0.12  0.08  0.15 
3893 KOI-2768        -0.14  -0.38 -0.07 -0.17 -0.16 -0.20 -0.16 -0.12 -0.14 -0.17 -0.09 -0.18 -0.14 -0.18  0.09 
3894 KOI-4014         0.10  -0.05 -0.02  0.04  0.06  0.14  0.03  0.09  0.04  0.03  0.08  0.03  0.07  0.04  0.10 
3895 KOI-134          0.27   0.65  0.44  0.48  0.27  0.11  0.37  0.42  0.33  0.16  0.37  0.47  0.36  0.37  0.40 
3896 KOI-1413        -0.14  -0.02 -0.04 -0.09 -0.07 -0.08 -0.12 -0.01 -0.02 -0.03 -0.03 -0.05 -0.01 -0.03  0.01 
3897 KOI-1616         0.13   0.08  0.14  0.09  0.14  0.22  0.18  0.19  0.20  0.16  0.21  0.24  0.19  0.19  0.19 
3898 KOI-2564        -0.21  -0.73  0.10 -0.16 -0.09 -0.23 -0.10 -0.07  0.04 -0.50 -0.05 -0.34 -0.08 -0.16 -0.01 
3899 KOI-2175        -0.03   0.02 -0.08  0.04  0.03  0.07  0.01  0.05  0.07  0.03  0.04  0.11  0.07  0.03  0.13 
3900 KOI-2833        -0.17  -0.02 -0.06 -0.22 -0.19 -0.56 -0.17 -0.18 -0.07 -0.39 -0.19 -0.40 -0.18 -0.27 -0.17 
3901 KOI-2367         0.10   0.33  0.30  0.27  0.15  0.13  0.23  0.20  0.24  0.18  0.19  0.22  0.23  0.24  0.16 
3902 KOI-2470         0.23   0.24  0.19  0.33  0.25  0.32  0.23  0.24  0.20  0.12  0.26  0.37  0.25  0.31  0.20 
3903 KOI-3008        -0.07  -0.51  0.03 -0.06 -0.10 -0.21 -0.06 -0.02 -0.02 -0.11 -0.02 -0.23 -0.06 -0.10 -0.02 
3904 KOI-2640        -0.32  -0.08 -0.18 -0.19 -0.18 -0.14 -0.31 -0.14 -0.12 -0.22 -0.20 -0.07 -0.10 -0.11  0.08 
3905 KOI-4060         0.10   0.07  0.10  0.20  0.12  0.20  0.06  0.12  0.18 -0.01  0.15  0.16  0.14  0.15  0.07 
3906 KOI-3249         0.08   0.05  0.11  0.02  0.03 -0.00  0.09  0.03  0.10  0.07  0.07  0.03  0.06  0.04  0.00 
3907 HAT-P-40         0.08   0.46  0.35  0.18  0.11  0.16  0.16  0.25  0.20  0.05  0.23  0.15  0.23  0.18  0.32 
3908 KOI-4839        -0.05  -0.10  0.09 -0.10 -0.09 -0.28 -0.05 -0.06 -0.02 -0.17 -0.05 -0.17 -0.04 -0.11 -0.06 
3909 KOI-4198        -0.46 -37.41 -0.10 -0.56 -0.35 -0.63 -0.28 -0.25 -0.17 -0.98 -0.35 -0.63 -0.33 -0.44 -0.35 
3910 KOI-3087         0.22   0.25  0.27  0.23  0.16  0.21  0.20  0.23  0.19  0.21  0.24  0.24  0.22  0.22  0.22 
3911 KOI-3425        -0.02   0.15  0.24 -0.09 -0.05 -0.13 -0.01  0.13  0.02 -0.17  0.01 -0.13  0.03 -0.05  0.05 
3912 KOI-2874        -0.06  -0.31 -0.04 -0.15 -0.10 -0.11 -0.07 -0.11 -0.07 -0.12 -0.09 -0.20 -0.11 -0.12 -0.21 
3913 KOI-323         -0.05  -0.15  0.02 -0.15 -0.10 -0.09  0.02  0.04 -0.00 -0.01 -0.01 -0.05  0.01 -0.10  0.11 
3914 KOI-703          0.08   0.67  0.45  0.27  0.18  0.07  0.27  0.35  0.35  0.29  0.36  0.20  0.34  0.27  0.41 
3915 KOI-2522         0.15   0.05  0.08  0.39  0.20  0.26  0.22  0.23  0.23  0.20  0.20  0.25  0.23  0.22 -0.01 
3916 KOI-584          0.17   0.27  0.16  0.30  0.18  0.18  0.21  0.20  0.19  0.19  0.23  0.29  0.23  0.25  0.09 
3917 Kepler-192       0.18   0.23  0.23  0.29  0.18  0.40  0.24  0.19  0.21  0.21  0.20  0.29  0.21  0.25  0.14 
3918 KOI-4222        -0.12  -0.30 -0.03 -0.20 -0.13 -0.26 -0.11 -0.07 -0.08 -0.44 -0.10 -0.17 -0.08 -0.15 -0.04 
3919 KOI-2443        -0.13  -0.47 -0.16 -0.34 -0.24 -0.34 -0.29 -0.28 -0.26 -0.09 -0.30 -0.44 -0.30 -0.31 -0.49 
3920 KOI-2281         0.06   0.03  0.05  0.15  0.11  0.18  0.09  0.14  0.14  0.13  0.11  0.15  0.14  0.15  0.09 
3921 KOI-2162        -0.39  -0.42 -0.35 -0.41 -0.40 -0.39 -0.46 -0.42 -0.32 -0.42 -0.42 -0.41 -0.40 -0.41 -0.41 
3922 KOI-4318        -0.12   0.69  0.15 -0.02 -0.09 -0.12  0.08  0.09  0.08 -0.02  0.02 -0.30  0.04 -0.15  0.24 
3923 KOI-704         -0.18  -0.25 -0.07 -0.23 -0.17 -0.19 -0.18 -0.10 -0.12 -0.19 -0.12 -0.26 -0.14 -0.22 -0.11 
3924 KOI-2657        -0.21  -0.39 -0.05 -0.32 -0.16 -0.14 -0.20 -0.22 -0.15 -0.19 -0.25 -0.39 -0.25 -0.26 -0.36 
3925 KOI-3114         0.11   0.40  0.48  0.24  0.14  0.10  0.17  0.32  0.26  0.09  0.22  0.10  0.23  0.23  0.36 
3926 KOI-3867         0.06   0.02 -0.01  0.04  0.07  0.02  0.05  0.05  0.04  0.03  0.03  0.07  0.06  0.07 -0.07 
3927 KOI-4215        -0.24  -0.21  0.08 -0.27 -0.15 -0.13 -0.21 -0.25 -0.07 -0.19 -0.31 -0.66 -0.33 -0.27 -0.24 
3928 KOI-2137        -0.14  -0.41  0.02 -0.25 -0.16 -0.21 -0.17 -0.17 -0.14 -0.21 -0.24 -0.30 -0.20 -0.23 -0.24 
3929 KOI-1411         0.25   0.27  0.25  0.30  0.23  0.33  0.24  0.23  0.26  0.22  0.25  0.27  0.26  0.29  0.16 
3930 KOI-4640        -0.09  -0.97  0.46  0.09 -0.02 -0.31  0.08  0.07  0.12  0.13  0.08 -0.25  0.05 -0.12  0.11 
3931 KOI-1922        -0.08   0.29 -0.23 -0.03 -0.04 -0.11 -0.00  0.01  0.02  0.04 -0.04 -0.13 -0.01 -0.09 -0.11 
3932 KOI-974         -0.08   0.08  0.14 -0.07 -0.07 -0.04 -0.03  0.03  0.05 -0.01  0.03 -0.19  0.02 -0.13  0.05 
3933 KOI-1835         0.05  -0.11  0.02  0.06  0.06  0.04  0.12  0.20  0.15  0.14  0.15  0.14  0.17  0.09  0.14 
3934 KOI-707          0.05   0.22  0.16  0.02  0.05  0.07  0.06  0.09  0.07 -0.07  0.08  0.06  0.10  0.09  0.16 
3935 Kepler-33        0.00   0.28  0.17  0.10  0.08  0.04  0.12  0.12  0.10  0.03  0.11  0.08  0.12  0.10  0.16 
3936 KOI-2079         0.23   0.32  0.18  0.37  0.25  0.34  0.26  0.31  0.26  0.28  0.30  0.33  0.30  0.31  0.14 
3937 KOI-2786        -0.16  -0.10  0.05 -0.15 -0.09 -0.23 -0.13 -0.04  0.04 -0.06 -0.07 -0.30 -0.08 -0.13 -0.08 
3938 KOI-941          0.25   0.48  0.27  0.50  0.29  0.41  0.31  0.43  0.33  0.33  0.43  0.38  0.38  0.35  0.38 
3939 Kepler-127       0.21   0.43  0.33  0.34  0.20  0.27  0.28  0.30  0.28  0.23  0.29  0.36  0.29  0.31  0.21 
3940 KOI-271          0.19   0.17  0.31  0.36  0.22  0.34  0.26  0.30  0.30  0.27  0.31  0.30  0.30  0.27  0.26 
3941 KOI-4637        -0.33   0.29  0.10 -0.14 -0.15 -0.08 -0.11 -0.04 -0.02 -0.27 -0.14 -0.46 -0.10 -0.23 -0.10 
3942 KOI-2029        -0.19  -0.26 -0.16 -0.28 -0.21 -0.24 -0.17 -0.10 -0.20 -0.16 -0.15 -0.28 -0.16 -0.27 -0.11 
3943 KOI-2694         0.12   0.44  0.04  0.54  0.27  0.22  0.23  0.24  0.27  0.21  0.23  0.35  0.27  0.29  0.08 
3944 KOI-2246        -0.18  -0.72 -0.17 -0.30 -0.21 -0.26 -0.21 -0.25 -0.15 -0.20 -0.24 -0.33 -0.25 -0.25 -0.21 
3945 KOI-119          0.24   0.46  0.27  0.45  0.22  0.32  0.25  0.34  0.27  0.21  0.29  0.40  0.30  0.38  0.24 
3946 KOI-110         -0.22   0.32  0.07 -0.21 -0.12 -0.29 -0.08 -0.10 -0.03  0.04 -0.11 -0.38 -0.12 -0.19 -0.19 
3947 KOI-1813        -0.04  -0.07  0.09 -0.13 -0.06 -0.10 -0.04 -0.00 -0.01 -0.09 -0.01 -0.08 -0.02 -0.09  0.05 
3948 KOI-2082         0.25   0.30  0.37  0.41  0.26  0.26  0.30  0.32  0.26  0.21  0.33  0.39  0.34  0.38  0.29 
3949 KOI-939          0.19   0.26  0.08  0.27  0.13  0.13  0.19  0.19  0.12  0.06  0.14  0.22  0.15  0.19  0.09 
3950 KOI-2717         0.03   0.18  0.05 -0.02  0.03 -0.09  0.03  0.06  0.06  0.07  0.07 -0.04  0.03 -0.00  0.13 
3951 KOI-1978         0.06  -0.08  0.02 -0.03  0.07  0.07  0.03  0.06  0.09  0.05  0.09  0.07  0.07  0.07  0.23 
3952 KOI-708         -0.13   0.23  0.09 -0.09 -0.10 -0.22 -0.06 -0.04  0.01 -0.09 -0.04 -0.23 -0.05 -0.15 -0.13 
3953 KOI-3132         0.21   0.72  0.72  0.49  0.28  0.44  0.38  0.45  0.37  0.22  0.42  0.52  0.44  0.45  0.33 
3954 KOI-49          -0.05  -0.04  0.14 -0.02 -0.06  0.08 -0.01 -0.01  0.09  0.17 -0.05 -0.20 -0.05 -0.12 -0.24 
3955 KOI-1806        -0.03  -0.10  0.03 -0.19 -0.03 -0.01 -0.01  0.06  0.12  0.05 -0.01 -0.34 -0.02 -0.06  0.06 
3956 KOI-165         -0.16  -0.44 -0.01 -0.25 -0.26 -0.16 -0.23 -0.16 -0.19 -0.19 -0.25 -0.30 -0.29 -0.29 -0.34 
3957 KOI-1886        -0.01   0.22  0.21  0.01 -0.02 -0.33  0.01  0.06  0.16  0.20  0.11 -0.10  0.09  0.02  0.16 
3958 KOI-709         -0.19  -0.39 -0.01 -0.34 -0.18 -0.15 -0.24 -0.22 -0.17 -0.22 -0.23 -0.34 -0.21 -0.25 -0.38 
3959 KOI-3165        -0.28   0.14  0.01 -0.23 -0.14 -0.28 -0.14 -0.11 -0.01 -0.11 -0.16 -0.41 -0.12 -0.21  0.32 
3960 KOI-3232        -0.00  -0.16  0.03 -0.01 -0.05  0.01  0.05  0.05  0.02  0.05  0.06  0.00  0.04  0.01  0.11 
3961 KOI-288          0.17   0.04  0.38  0.23  0.12  0.19  0.20  0.27  0.24  0.16  0.26  0.20  0.27  0.23  0.40 
3962 KOI-1819        -0.15  -0.13 -0.03 -0.18 -0.11 -0.08 -0.06  0.01 -0.03 -0.04 -0.01 -0.16 -0.03 -0.15  0.00 
3963 KOI-3229        -0.30  -0.47 -0.13 -0.40 -0.30 -0.20 -0.29 -0.34 -0.22 -0.18 -0.40 -0.63 -0.41 -0.39 -0.48 
3964 KOI-711          0.25   0.36  0.27  0.39  0.26  0.33  0.26  0.27  0.25  0.24  0.30  0.34  0.30  0.31  0.18 
3965 KOI-115         -0.07  -0.15 -0.06 -0.17 -0.09 -0.10 -0.06 -0.08 -0.06 -0.06 -0.09 -0.25 -0.11 -0.16 -0.04 
3966 KOI-710         -0.35   0.22  0.11 -0.12 -0.15 -0.31 -0.12  0.08 -0.08 -0.24 -0.02 -0.30 -0.03 -0.27 -0.04 
3967 Kepler-217      -0.23   0.03  0.14 -0.01 -0.11 -0.03 -0.01  0.08  0.06 -0.17  0.01 -0.17  0.00 -0.19 -0.03 
3968 KOI-2612         0.18   0.17  0.07  0.29  0.21  0.22  0.22  0.23  0.22  0.12  0.23  0.25  0.22  0.24  0.17 
3969 KOI-2884        -0.11  -0.12 -0.01 -0.11 -0.10 -0.05 -0.10  0.03 -0.01 -0.06 -0.02 -0.09 -0.03 -0.06 -0.03 
3970 KOI-1970         0.01   0.01 -0.05  0.06  0.05  0.07 -0.04  0.04  0.07  0.06 -0.00  0.11  0.02  0.00 -0.02 
3971 KOI-4430        -0.00  -0.12  0.02  0.09 -0.02  0.01  0.07  0.10  0.06  0.04  0.09  0.06  0.09  0.03  0.11 
3972 KOI-179          0.16   0.48  0.39  0.19  0.15  0.05  0.22  0.25  0.21  0.05  0.30  0.20  0.28  0.19  0.60 
3973 KOI-2049         0.02   0.35  0.13 -0.02  0.02  0.07  0.06  0.14  0.01  0.02  0.03 -0.00  0.06  0.07  0.16 
3974 KOI-712         -0.09  -0.09  0.01 -0.14 -0.09 -0.03 -0.01 -0.03 -0.08 -0.06 -0.08 -0.18 -0.07 -0.12 -0.02 
3975 KOI-1938        -0.24  -0.44 -0.21 -0.30 -0.22 -0.20 -0.28 -0.25 -0.23 -0.25 -0.24 -0.33 -0.26 -0.27 -0.25 
3976 KOI-2815        -0.04  -0.27 -0.07 -0.12 -0.06 -0.04 -0.06 -0.09 -0.09 -0.02 -0.04 -0.14 -0.06 -0.09 -0.09 
3977 Kepler-423       0.02  -0.15  0.06  0.05  0.04  0.16  0.10  0.04  0.08  0.15  0.03 -0.10  0.04  0.04  0.09 
3978 KOI-1854        -0.10   0.04 -0.02 -0.09 -0.03  0.01 -0.00 -0.00 -0.04 -0.02 -0.02 -0.06 -0.03 -0.04 -0.02 
3979 KOI-4822        -0.03  -0.05  0.03 -0.04 -0.03  0.00 -0.05  0.01  0.02 -0.05 -0.01 -0.15 -0.02 -0.05 -0.02 
3980 KOI-4617        -0.09  -0.63 -0.04 -0.20 -0.10 -0.16 -0.11 -0.07 -0.03 -0.04 -0.11 -0.33 -0.12 -0.15 -0.14 
3981 KOI-2831        -0.12  -0.15  0.04 -0.07 -0.11 -0.09 -0.10 -0.02 -0.02 -0.18 -0.07 -0.17 -0.05 -0.09  0.03 
3982 KOI-2706        -0.10   0.30  0.35  0.17  0.06  0.01  0.13  0.24  0.21  0.13  0.15  0.01  0.19  0.11  0.21 
3983 KOI-2769        -0.14   0.08 -0.04 -0.09 -0.11 -0.15 -0.15 -0.01 -0.06 -0.19 -0.08 -0.16 -0.06 -0.12 -0.03 
3984 KOI-2545         0.07   0.43  0.36  0.12  0.07  0.07  0.13  0.23  0.27  0.22  0.19  0.07  0.19  0.15  0.37 
3985 KOI-1751        -0.18  -0.35 -0.23 -0.13 -0.09 -0.06 -0.08 -0.02 -0.04 -0.07 -0.03 -0.15 -0.06 -0.09  0.05 
3986 KOI-1913         0.07   0.12  0.04  0.13  0.10  0.08  0.14  0.15  0.15  0.12  0.11  0.17  0.16  0.12  0.09 
3987 KOI-714         -0.05  -0.13 -0.01 -0.04  0.05  0.07  0.05  0.08  0.09  0.06  0.06 -0.02  0.07  0.05  0.07 
3988 KOI-2913         0.23   0.40  0.30  0.40  0.25  0.33  0.28  0.27  0.25  0.21  0.29  0.37  0.26  0.32  0.25 
3989 KOI-2273         0.12   0.16  0.23  0.29  0.20  0.19  0.21  0.30  0.25  0.20  0.25  0.27  0.24  0.25  0.32 
3990 KOI-2035        -0.09  -0.30 -0.04 -0.15 -0.05 -0.15 -0.01  0.07  0.05  0.01  0.04 -0.09  0.04 -0.08  0.18 
3991 KOI-2457        -0.30   0.09  0.14 -0.11 -0.05 -0.34  0.09  0.07  0.12 -0.16  0.01 -0.35  0.03 -0.12  0.12 
3992 KOI-3871        -0.01  -0.24  0.00 -0.08  0.02 -0.02  0.05  0.08  0.05  0.05  0.06  0.02  0.06  0.02  0.09 
3993 KOI-3162         0.06   0.24  0.23 -0.15 -0.07 -0.25  0.09  0.09  0.10  0.02  0.10 -0.04  0.09 -0.04  0.15 
3994 KOI-3465        -0.04   0.02  0.01 -0.08 -0.07  0.01 -0.02  0.03 -0.02 -0.04  0.01 -0.06  0.00 -0.07  0.25 
3995 KOI-3837        -0.17   0.04  0.00 -0.41 -0.07 -0.57 -0.04 -0.15  0.17  0.34 -0.07 -0.32 -0.06 -0.15 -0.09 
3996 KOI-1852        -0.34  -0.40 -0.07 -0.25 -0.08 -0.20 -0.11 -0.08  0.03 -0.12 -0.11 -0.34 -0.10 -0.20  0.05 
3997 KOI-1529        -0.14  -2.63  0.04 -0.40 -0.26 -0.22 -0.19 -0.25 -0.13 -0.32 -0.20 -0.42 -0.23 -0.29 -0.29 
3998 KOI-2943         0.26   0.42  0.28  0.48  0.26  0.29  0.29  0.29  0.26  0.22  0.31  0.37  0.28  0.37  0.24 
3999 KOI-135          0.22   0.53  0.31  0.49  0.28  0.34  0.35  0.37  0.31  0.31  0.35  0.48  0.35  0.39  0.28 
4000 KOI-4421         0.04  -0.24  0.06 -0.09  0.01  0.03 -0.00  0.06  0.04  0.05  0.04 -0.06  0.06  0.00  0.17 
4001 KOI-1715        -0.14  -0.20 -0.06 -0.27 -0.23 -0.14 -0.19 -0.23 -0.21 -0.20 -0.29 -0.38 -0.25 -0.34 -0.29 
4002 KOI-1958        -0.11   0.10 -0.13 -0.09 -0.04 -0.05 -0.04  0.03  0.06  0.02  0.08 -0.14  0.05 -0.07  0.08 
4003 KOI-716          0.05   0.24  0.22  0.21  0.14  0.10  0.11  0.22  0.18  0.10  0.18  0.11  0.17  0.17  0.17 
4004 KOI-1606         0.04   0.07  0.07  0.10  0.02 -0.01  0.03  0.06  0.05  0.04  0.06  0.06  0.04  0.04  0.10 
4005 KOI-717          0.23   0.22  0.21  0.24  0.25  0.31  0.24  0.21  0.26  0.24  0.24  0.30  0.26  0.28  0.14 
4006 KOI-4230        -0.23  -0.37 -0.10 -0.43 -0.33 -0.32 -0.31 -0.32 -0.22 -0.30 -0.34 -0.65 -0.33 -0.43 -0.36 
4007 KOI-3246         0.27  -0.01  0.26  0.21  0.02  0.10  0.13  0.21  0.10  0.08  0.05  0.14  0.14  0.10 -0.08 
4008 KOI-1955         0.03   0.60  0.30  0.09  0.05  0.07  0.13  0.16  0.18  0.16  0.18  0.06  0.15  0.03  0.31 
4009 Kepler-342       0.07   0.34  0.20  0.06  0.06  0.04  0.11  0.18  0.21  0.19  0.12  0.06  0.15  0.10  0.13 
4010 KOI-2135         0.06   0.38  0.20 -0.01  0.01 -0.11  0.04  0.06  0.12 -0.18  0.06 -0.05  0.05  0.03  0.21 
4011 KOI-2732         0.05  -0.06  0.10 -0.01  0.03 -0.03  0.04  0.10  0.14 -0.05  0.04  0.01  0.10  0.05  0.08 
4012 Kepler-403       0.06   0.10  0.26  0.08  0.01  0.03  0.07  0.15  0.10  0.07  0.09  0.02  0.09  0.02  0.12 
4013 KOI-4575        -0.09   0.07  0.33  0.01 -0.02  0.01  0.06  0.14  0.09 -0.10  0.08 -0.24  0.07 -0.06  0.21 
4014 KOI-718          0.28   0.40  0.28  0.39  0.32  0.27  0.37  0.36  0.31  0.33  0.34  0.38  0.33  0.38  0.31 
4015 Kepler-219       0.28   0.29  0.30  0.46  0.29  0.45  0.37  0.33  0.36  0.36  0.37  0.44  0.35  0.40  0.34 
4016 KOI-327         -0.02  -0.02  0.05 -0.09 -0.02 -0.14 -0.05 -0.01 -0.04 -0.07 -0.01 -0.12 -0.00 -0.07 -0.03 
4017 KOI-4383         0.01  -0.25  0.05 -0.13  0.02 -0.03 -0.03  0.02  0.00  0.01  0.05 -0.02  0.02 -0.03  0.18 
4018 KOI-1537        -0.19   0.12  0.00 -0.24 -0.15 -0.20 -0.15 -0.04 -0.09 -0.21 -0.13 -0.42 -0.10 -0.25 -0.10 
4019 KOI-2803         0.10   0.16  0.15  0.14  0.09  0.10  0.06  0.10  0.08  0.09  0.12  0.13  0.08  0.12  0.08 
4020 KOI-1779         0.14  -0.06  0.13  0.15  0.16 -0.00  0.23  0.26  0.21  0.28  0.26  0.26  0.29  0.19  0.26 
4021 KOI-721          0.03   0.22  0.10  0.13  0.06  0.11  0.06  0.15  0.08  0.08  0.10  0.15  0.12  0.10  0.15 
4022 KOI-720         -0.12  -0.23 -0.04 -0.21 -0.13 -0.18 -0.07 -0.01 -0.05 -0.05 -0.01 -0.07 -0.02 -0.12  0.02 
4023 KOI-722          0.12   0.66 -0.30  0.03  0.22  0.08  0.02  0.12  0.21  0.49  0.14 -0.07  0.15  0.03  0.09 
4024 KOI-4431        -0.10   0.01  0.15 -0.25 -0.21 -0.36 -0.17 -0.10 -0.08 -0.38 -0.12 -0.38 -0.10 -0.24 -0.14 
4025 KOI-1875        -0.11  -0.36  0.01 -0.28 -0.06 -0.08 -0.08 -0.15 -0.03 -0.05 -0.15 -0.37 -0.16 -0.17 -0.17 
4026 KOI-4647        -0.01   0.12 -0.01  0.16  0.11  0.17  0.05  0.16  0.16  0.12  0.19  0.28  0.20  0.21  0.28 
4027 KOI-528         -0.17  -0.54 -0.33 -0.20 -0.02  0.01 -0.04 -0.12 -0.02 -0.11 -0.13 -0.14 -0.10 -0.12 -0.15 
4028 KOI-2748        -0.15  -0.26  0.06 -0.19 -0.09 -0.02 -0.13 -0.06 -0.03 -0.11 -0.19 -0.30 -0.14 -0.16 -0.11 
4029 KOI-2832         0.03   0.05 -0.01  0.15  0.05  0.07  0.09  0.08  0.10  0.08  0.10  0.09  0.09  0.08 -0.02 
4030 KOI-2312        -0.50  -0.07 -0.12 -0.11 -0.23 -1.21 -0.14 -0.02  0.00 -0.35 -0.21 -0.43 -0.17 -0.29 -0.20 
4031 KOI-4146         0.10   0.01  0.07  0.15  0.10  0.19  0.17  0.28  0.19  0.18  0.24  0.21  0.24  0.17  0.14 
4032 KOI-4706        -0.22  -0.02 -0.10 -0.34 -0.24 -0.30 -0.16 -0.18 -0.10 -0.05 -0.25 -0.50 -0.22 -0.31 -0.28 
4033 KOI-3382         0.04   0.06  0.04  0.08  0.13  0.13  0.07  0.11  0.18  0.10  0.13  0.15  0.12  0.11 -0.09 
4034 KOI-723          0.13   0.03  0.11  0.24  0.16  0.30  0.25  0.29  0.26  0.24  0.27  0.29  0.27  0.26  0.20 
4035 KOI-1796        -0.04  -0.10  0.03 -0.13 -0.04 -0.11 -0.04 -0.00 -0.03 -0.00 -0.00 -0.12 -0.02 -0.11  0.00 
4036 KOI-2785        -0.01   0.02  0.06 -0.00 -0.01  0.01  0.02 -0.00  0.02 -0.02 -0.04 -0.02 -0.01  0.01 -0.05 
4037 KOI-4469        -0.03  -0.31 -0.12  0.16  0.02  0.06  0.07  0.07  0.07  0.07  0.07 -0.00  0.06  0.07 -0.20 
4038 WASP-113         0.20   0.32  0.27  0.33  0.23  0.26  0.26  0.29  0.27  0.20  0.28  0.35  0.29  0.32  0.31 
4039 KOI-1598        -0.20  -0.72 -0.04 -0.25 -0.17 -0.19 -0.18 -0.19 -0.12 -0.21 -0.16 -0.34 -0.21 -0.22 -0.05 
4040 Kepler-310      -0.22  -0.40 -0.25 -0.24 -0.19 -0.20 -0.14 -0.17 -0.17 -0.16 -0.22 -0.31 -0.24 -0.24 -0.27 
4041 KOI-1783         0.09   0.14  0.09  0.09  0.12  0.05  0.10  0.12  0.09  0.04  0.12  0.11  0.11  0.12  0.16 
4042 KOI-2002         0.01   0.11 -0.03 -0.04  0.00  0.07  0.03  0.13  0.09  0.22  0.07 -0.02  0.03 -0.05  0.08 
4043 KOI-1984         0.04   0.15  0.15  0.10  0.07  0.07  0.11  0.17  0.12  0.03  0.15  0.11  0.14  0.09  0.09 
4044 HAT-P-44         0.32   0.41  0.33  0.51  0.28  0.41  0.35  0.30  0.31  0.31  0.31  0.43  0.33  0.38  0.17 
4045 KOI-4292         0.06   0.02  0.24  0.01  0.06  0.18  0.07 -0.02  0.12  0.03 -0.06 -0.14 -0.05 -0.03 -0.14 
4046 KOI-2891         0.06  -0.06  0.21  0.03  0.03 -0.04  0.06  0.19  0.16  0.01  0.13 -0.00  0.15  0.08  0.25 
4047 KOI-1917        -0.08  -0.18 -0.05 -0.11 -0.11 -0.11 -0.09 -0.08 -0.07 -0.03 -0.08 -0.25 -0.09 -0.15 -0.06 
4048 KOI-2964        -0.25   0.14  0.02 -0.53 -0.36 -0.42 -0.30 -0.28 -0.27 -0.39 -0.35 -0.61 -0.35 -0.43 -0.59 
4049 KOI-1608        -0.03  -0.17 -0.09 -0.10 -0.02 -0.08 -0.09 -0.06  0.02 -0.17 -0.03 -0.11 -0.03 -0.06 -0.08 
4050 KOI-1888        -0.10   0.20  0.32 -0.00  0.07 -1.12  0.12  0.18  0.23  0.07  0.13  0.14  0.19  0.07  0.27 
4051 KOI-1909        -0.04  -0.14 -0.03 -0.12 -0.02 -0.06 -0.02  0.03 -0.01 -0.12 -0.01 -0.08 -0.00 -0.04 -0.01 
4052 Kepler-334       0.01  -0.25 -0.00 -0.04  0.00 -0.05  0.02  0.03  0.02 -0.01  0.02 -0.08  0.02 -0.04  0.05 
4053 KOI-1929        -0.05  -0.01  0.00 -0.11 -0.03  0.08 -0.04  0.04  0.05 -0.05 -0.00 -0.10  0.02 -0.02 -0.04 
4054 KOI-3195        -0.29  -1.79 -0.00 -0.40 -0.36 -0.42 -0.33 -0.25 -0.16 -0.45 -0.29 -0.68 -0.33 -0.44 -0.31 
4055 KOI-1784         0.03   0.30  0.11 -0.07 -0.01  0.10  0.05 -0.00  0.04  0.05  0.09 -0.04  0.04  0.05  0.30 
4056 KOI-3208        -0.07  -0.45 -0.14 -0.15 -0.08 -0.25 -0.12 -0.08 -0.05 -0.08 -0.10 -0.20 -0.13 -0.15 -0.08 
4057 KOI-991         -0.27  -0.57 -0.16 -0.29 -0.23 -0.25 -0.22 -0.22 -0.18 -0.23 -0.23 -0.35 -0.25 -0.27 -0.23 
4058 KOI-4613        -0.19  -0.40 -0.13 -0.34 -0.13 -0.12 -0.20 -0.14 -0.13 -0.08 -0.21 -0.32 -0.18 -0.19 -0.11 
4059 KOI-3218         0.05   0.01 -0.10 -0.07  0.03 -0.03  0.05  0.06  0.06  0.06  0.09  0.02  0.06  0.02  0.09 
4060 KOI-4070        -0.10  -0.05 -0.12  0.02  0.06  0.04  0.01  0.03  0.08  0.03  0.06  0.03  0.04  0.08  0.03 
4061 KOI-2342        -0.30  -0.13 -0.20 -0.50 -0.32 -0.42 -0.34 -0.30 -0.16 -0.02 -0.40 -0.67 -0.39 -0.46 -0.58 
4062 KOI-427         -0.05  -0.08 -0.14  0.00  0.06  0.02  0.02  0.03  0.11  0.03  0.03  0.04  0.07  0.05  0.17 
4063 KOI-3130        -0.30  -0.23 -0.23 -0.48 -0.41 -0.47 -0.35 -0.42 -0.41 -0.41 -0.51 -0.60 -0.48 -0.46 -0.93 
4064 KOI-5782        -0.16   0.15 -0.07 -0.01  0.06  0.10 -0.07  0.13  0.14  0.04  0.13  0.23  0.14  0.14  0.23 
4065 KOI-331         -0.03   0.01  0.01 -0.03  0.01  0.08 -0.07  0.01  0.05  0.01  0.01  0.03  0.05  0.03  0.09 
4066 KOI-2390        -0.04   0.13  0.19 -0.00 -0.03  0.05  0.04  0.13  0.09 -0.16  0.07 -0.09  0.08  0.03  0.33 
4067 KOI-732          0.19   0.28  0.19  0.34  0.22  0.27  0.22  0.21  0.21  0.21  0.23  0.22  0.24  0.26  0.06 
4068 KOI-4557         0.01  -0.00  0.08  0.04  0.01  0.03 -0.00  0.09  0.02 -0.01 -0.00 -0.03  0.04  0.03 -0.03 
4069 KOI-3608        -0.11   0.01 -0.11 -0.12 -0.08 -0.02 -0.12 -0.05 -0.06  0.06 -0.07 -0.17 -0.09 -0.13 -0.11 
4070 KOI-332          0.24   0.24  0.26  0.40  0.26  0.34  0.30  0.28  0.25  0.25  0.30  0.39  0.32  0.35  0.22 
4071 KOI-2153        -0.04  -0.42  0.05 -0.08 -0.06 -0.19 -0.08  0.03  0.01 -0.11 -0.02 -0.14 -0.00 -0.08  0.04 
4072 KOI-333         -0.06   0.49  0.16 -0.07  0.09 -0.02  0.04  0.19  0.20  0.16  0.15 -0.10  0.15  0.04  0.16 
4073 KOI-1905        -0.20  -0.49 -0.22 -0.25 -0.16 -0.13 -0.12 -0.10 -0.14 -0.13 -0.15 -0.23 -0.15 -0.19 -0.23 
4074 KOI-3216         0.09   0.09  0.14  0.11 -0.03  0.06 -0.06  0.18  0.25  0.16  0.10  0.05  0.07 -0.04 -0.44 
4075 KOI-3908        -0.05  -0.73 -0.12 -0.12 -0.03  0.01 -0.04  0.04  0.04 -0.07 -0.03 -0.08  0.01  0.00  0.11 
4076 KOI-1175        -0.08  -0.06 -0.02 -0.09 -0.02 -0.07 -0.06  0.06 -0.01 -0.14  0.02 -0.03  0.03 -0.02  0.13 
4077 KOI-1169         0.04  -0.03  0.06  0.09  0.08  0.14  0.08  0.07  0.09  0.11  0.06  0.02  0.07  0.08  0.02 
4078 KOI-1165        -0.13  -0.10 -0.10 -0.12 -0.12 -0.06 -0.10 -0.10 -0.07 -0.14 -0.10 -0.13 -0.11 -0.12 -0.09 
4079 KOI-3991        -0.17   0.01 -0.11 -0.20 -0.17 -0.28 -0.11 -0.04 -0.10 -0.04 -0.06 -0.23 -0.09 -0.20  0.00 
4080 KOI-4446        -0.22  -0.41  0.03 -0.31 -0.16 -0.09 -0.27 -0.23 -0.09 -0.19 -0.38 -0.54 -0.34 -0.29 -0.31 
4081 KOI-2147        -0.19  -0.01 -0.12 -0.21 -0.15 -0.04 -0.18 -0.08 -0.03  0.09 -0.18 -0.29 -0.20 -0.25 -0.25 
4082 KOI-2859        -0.11  -0.14 -0.01 -0.20 -0.10 -0.12 -0.08 -0.11 -0.09 -0.13 -0.15 -0.14 -0.15 -0.14 -0.24 
4083 KOI-4556        -0.21  -0.04 -0.08 -0.22 -0.15 -0.16 -0.15 -0.11 -0.10 -0.17 -0.13 -0.30 -0.14 -0.15  0.03 
4084 KOI-289         -0.23  -0.75 -0.18 -0.21 -0.23 -0.15 -0.15 -0.14  0.09 -0.24 -0.27 -0.29 -0.26 -0.25 -0.29 
4085 KOI-3224        -0.05  -0.17  0.01 -0.05 -0.05 -0.02 -0.01  0.00 -0.01  0.01  0.03 -0.06 -0.01 -0.04 -0.02 
4086 KOI-2583        -0.04  -0.09 -0.06 -0.00  0.01  0.03  0.04  0.04  0.05  0.08  0.02  0.05  0.04  0.05  0.04 
4087 KOI-1161         0.02  -0.38  0.25 -0.04 -0.11  0.07 -0.06 -0.03 -0.02 -0.01 -0.01 -0.11 -0.08 -0.10 -0.09 
4088 KOI-1168         0.09   0.37  0.39  0.06 -0.00  0.07  0.06  0.20  0.18  0.07  0.09 -0.00  0.11  0.01  0.09 
4089 KOI-2040        -0.08  -0.08 -0.05 -0.05 -0.03 -0.03 -0.02 -0.03 -0.01 -0.05 -0.06 -0.08 -0.06 -0.04 -0.17 
4090 KOI-474         -0.02  -0.32  0.07 -0.08 -0.04 -0.17 -0.00 -0.04 -0.01 -0.15  0.00 -0.05 -0.01 -0.10  0.06 
4091 Kepler-164       0.06   0.58  0.04  0.02  0.05  0.10  0.05  0.06  0.08  0.01  0.06  0.02  0.03 -0.01  0.14 
4092 KOI-2484        -0.26   0.04  0.03 -0.29 -0.23 -0.22 -0.21 -0.25 -0.09 -0.02 -0.36 -0.70 -0.36 -0.34 -0.37 
4093 KOI-3231        -0.08   0.10  0.04  0.12  0.08 -0.00  0.01  0.03  0.10  0.05  0.12 -0.10  0.04  0.09  0.35 
4094 KOI-4480         0.20   0.26  0.19  0.30  0.16  0.25  0.23  0.26  0.18  0.24  0.25  0.24  0.21  0.23  0.22 
4095 KOI-2961         0.06   0.38  0.14  0.05  0.06  0.03  0.28  0.11  0.21  0.19  0.08 -0.01  0.14  0.04  0.13 
4096 KOI-1163        -0.31  -0.85 -0.23 -0.28 -0.30 -0.22 -0.29 -0.28 -0.26 -0.35 -0.27 -0.44 -0.34 -0.35 -0.19 
4097 KOI-2208         0.06   0.06  0.04  0.07  0.09  0.16  0.03  0.08  0.09  0.11  0.09  0.09  0.07  0.12  0.06 
4098 KOI-338          0.30   0.38  0.25  0.53  0.29  0.33  0.33  0.36  0.30  0.31  0.35  0.41  0.36  0.37  0.09 
4099 KOI-4345        -0.10   0.02 -0.01 -0.09 -0.07  0.06 -0.05  0.04 -0.00 -0.01 -0.05 -0.16 -0.08 -0.12 -0.12 
4100 KOI-337          0.05   0.00  0.09 -0.02  0.05  0.02  0.08  0.03  0.10  0.11  0.04 -0.03  0.06  0.03 -0.05 
4101 KOI-263 B       -0.10  -0.24 -0.02 -0.20 -0.08 -0.16 -0.10 -0.09 -0.00 -0.06 -0.13 -0.25 -0.12 -0.14 -0.18 
4102 KOI-340          0.20   0.49  0.32  0.40  0.19  0.27  0.22  0.33  0.27  0.24  0.29  0.35  0.33  0.31  0.25 
4103 KOI-2300        -0.12  -0.30 -0.05 -0.24 -0.14 -0.23 -0.12 -0.14 -0.12 -0.13 -0.17 -0.22 -0.15 -0.21 -0.14 
4104 KOI-203          0.17   0.16  0.22  0.28  0.15  0.15  0.22  0.28  0.21  0.09  0.26  0.25  0.26  0.24  0.18 
4105 KOI-4765         0.10  -0.20  0.27  0.07  0.12 -0.03  0.14  0.20  0.17  0.09  0.17  0.01  0.14  0.15  0.11 
4106 KOI-1308        -0.02  -0.22  0.06 -0.05  0.05  0.12  0.03  0.02  0.12  0.05 -0.05 -0.21 -0.06 -0.02 -0.12 
4107 KOI-275          0.16   0.39  0.30  0.33  0.17  0.20  0.19  0.21  0.20  0.14  0.20  0.31  0.23  0.25  0.15 
4108 KOI-4892        -0.37   0.15 -0.06 -0.27 -0.38 -0.46 -0.31 -0.31 -0.28 -0.35 -0.44 -0.68 -0.37 -0.45 -0.27 
4109 KOI-3032         0.41   0.57  0.61  0.48  0.28  0.40  0.28  0.29  0.30  0.35  0.29  0.39  0.34  0.37  0.13 
4110 KOI-4204         0.13   0.15  0.08  0.21  0.15  0.13  0.14  0.17  0.13  0.14  0.16  0.19  0.17  0.18  0.12 
4111 KOI-339         -0.11  -0.06 -0.10 -0.21 -0.16 -0.32 -0.17 -0.07 -0.05 -0.07 -0.11 -0.25 -0.14 -0.19 -0.14 
4112 KOI-749          0.07  -0.02  0.16 -0.02  0.01  0.07  0.01  0.05  0.01 -0.03  0.09 -0.07  0.02 -0.03 -0.09 
4113 KOI-2149         0.11  -0.25  0.24  0.22  0.14 -0.01  0.21  0.24  0.27  0.24  0.25  0.26  0.25  0.20  0.16 
4114 KOI-4833        -0.07  -0.66  0.02 -0.26 -0.02 -0.03 -0.07  0.04  0.05 -0.03 -0.03 -0.27 -0.01 -0.06  0.00 
4115 KOI-1837        -0.02  -0.18 -0.01 -0.02  0.02  0.10  0.05  0.12  0.09  0.07  0.11  0.10  0.11  0.05  0.10 
4116 KOI-1797         0.10  -0.04  0.07  0.12 -0.00  0.12  0.18  0.20  0.09  0.09  0.16  0.15  0.16  0.11  0.10 
4117 KOI-598         -0.14  -0.26 -0.17 -0.11 -0.05  0.00 -0.06  0.03 -0.00 -0.06  0.01 -0.01  0.01 -0.02  0.07 
4118 KOI-2            0.01   0.29  0.35  0.02  0.10  0.13  0.19  0.35  0.28  0.07  0.24 -0.11  0.24  0.13  0.51 
4119 KOI-4366        -0.15  -0.01  0.02 -0.13 -0.15 -0.13 -0.21 -0.11 -0.15 -0.16 -0.13 -0.33 -0.16 -0.22 -0.29 
4120 KOI-211         -0.01  -0.23  0.00 -0.02 -0.02 -0.07 -0.03 -0.03  0.09  0.00  0.00 -0.15 -0.01 -0.05 -0.07 
4121 KOI-2046         0.15   0.13  0.34  0.11  0.20  0.28  0.19  0.21  0.23  0.18  0.13  0.10  0.15  0.17  0.19 
4122 KOI-4312        -0.11  -0.42  0.06 -0.23 -0.10  0.06 -0.11 -0.12  0.04 -0.05 -0.25 -0.49 -0.23 -0.18 -0.27 
4123 KOI-4335        -0.25  -0.29 -0.20 -0.33 -0.26 -0.21 -0.26 -0.28 -0.19 -0.18 -0.30 -0.42 -0.28 -0.32 -0.42 
4124 KOI-4024         0.05  -0.08  0.22 -0.16 -0.07 -0.04 -0.04 -0.01 -0.04 -0.04 -0.11 -0.18 -0.07 -0.12 -0.25 
4125 KOI-209          0.01   0.06  0.15  0.10 -0.00  0.00  0.03  0.09  0.15 -0.16  0.08 -0.04  0.07  0.01  0.02 
4126 KOI-1305         0.00   0.01  0.01  0.06  0.08  0.09  0.10  0.09  0.12  0.12  0.15  0.07  0.12  0.07  0.04 
4127 KOI-3            0.14   0.40  0.11  0.55  0.29  0.42  0.29  0.40  0.31  0.27  0.28  0.35  0.35  0.37  0.11 
4128 KOI-3889         0.14   0.24  0.17  0.20  0.16  0.19  0.16  0.17  0.19  0.17  0.18  0.16  0.17  0.20  0.08 
4129 KOI-1311         0.06   1.14  0.56  0.03  0.09  0.14 -0.03 -0.06  0.19  0.14  0.04  0.01  0.03  0.04  0.04 
4130 KOI-1639         0.08   0.39  0.37  0.21  0.06 -0.03  0.12  0.23  0.11 -0.01  0.13  0.01  0.17  0.05  1.05 
4131 KOI-2236        -0.19  -0.39 -0.15 -0.20 -0.07 -0.11 -0.10 -0.09 -0.01 -0.02 -0.04 -0.18 -0.08 -0.11 -0.18 
4132 KOI-1316         0.17   0.37  0.27  0.37  0.21  0.38  0.23  0.30  0.27  0.19  0.26  0.29  0.27  0.33  0.39 
4133 KOI-1989        -0.03  -0.03 -0.04 -0.04 -0.02 -0.02  0.01  0.04 -0.02 -0.07 -0.03 -0.02 -0.00 -0.02  0.05 
4134 KOI-752         -0.00  -0.02  0.08 -0.04  0.03  0.01 -0.01  0.04  0.04  0.02  0.06  0.04  0.03  0.01  0.09 
4135 KOI-3451        -0.03  -0.22  0.04 -0.16 -0.03 -0.18 -0.01  0.06  0.03  0.03  0.02 -0.12  0.01 -0.04  0.07 
4136 KOI-3925        -0.10  -0.47 -0.12 -0.07 -0.04 -0.05 -0.02  0.01  0.02 -0.05  0.01 -0.05  0.01 -0.05  0.13 
4137 KOI-3683        -0.15   0.24  0.17 -0.05 -0.04  0.01  0.02  0.04  0.05  0.05  0.01 -0.20  0.04 -0.08  0.00 
4138 KOI-4235        -0.05   0.49  0.33  0.02  0.01 -0.25  0.13  0.15  0.09  0.08  0.09 -0.13  0.10  0.01  0.06 
4139 KOI-2228        -0.61   0.01  0.41 -0.08 -0.08 -2.36 -0.04  0.06  0.15 -0.19 -0.04 -0.39 -0.01 -0.29  0.22 
4140 KOI-117          0.22   0.37  0.20  0.37  0.24  0.32  0.24  0.27  0.24  0.15  0.26  0.33  0.27  0.34  0.32 
4141 Kepler-107       0.20   0.50  0.26  0.42  0.22  0.28  0.29  0.28  0.25  0.21  0.26  0.36  0.27  0.34  0.23 
4142 KOI-3602        -0.13  -0.23 -0.27 -0.20 -0.04 -0.07 -0.06 -0.25  0.01  0.12 -0.17 -0.30 -0.20 -0.20 -0.52 
4143 KOI-756          0.08  -0.24  0.09  0.01  0.07  0.12  0.12  0.15  0.15  0.07  0.17 -0.04  0.12  0.07  0.09 
4144 KOI-2960         0.08  -0.13  0.11  0.08  0.06  0.05  0.06  0.08  0.08  0.14  0.09  0.10  0.09  0.09  0.09 
4145 KOI-341          0.06   0.00  0.08  0.06  0.03  0.09  0.10  0.11  0.09  0.13  0.12  0.08  0.12  0.05  0.14 
4146 KOI-2075         0.01   0.16  0.04 -0.04 -0.05 -0.08 -0.03  0.04  0.06 -0.19  0.03 -0.18  0.00 -0.09 -0.03 
4147 KOI-431         -0.25  -0.51 -0.15 -0.44 -0.24 -0.25 -0.25 -0.29 -0.24 -0.29 -0.31 -0.47 -0.33 -0.28 -0.14 
4148 KOI-1299        -0.16   0.13 -0.09 -0.03  0.00  0.05 -0.12  0.03  0.04 -0.02  0.05  0.15  0.09  0.06  0.15 
4149 KOI-1306        -0.24  -2.31 -0.21 -0.27 -0.26 -0.44 -0.27 -0.24 -0.23 -0.37 -0.35 -0.31 -0.31 -0.33 -0.04 
4150 KOI-3146         0.12   0.12  0.19  0.15  0.11  0.13  0.11  0.18  0.12  0.10  0.15  0.16  0.16  0.15  0.08 
4151 KOI-291          0.20   0.21  0.26  0.25  0.21  0.24  0.21  0.25  0.25  0.22  0.23  0.27  0.24  0.24  0.27 
4152 KOI-2623         0.02  -0.81  0.30  0.15  0.09  0.05  0.09  0.20  0.21  0.07  0.19  0.08  0.18  0.12  0.35 
4153 KOI-46           0.19   0.27  0.20  0.21  0.28  0.35  0.28  0.32  0.32  0.28  0.29  0.29  0.34  0.36  0.27 
4154 KOI-1963         0.30   0.41  0.10  0.02  0.15  0.02  0.12  0.21  0.44  0.04  0.15  0.46  0.19  0.29  0.32 
4155 KOI-2754        -0.09  -0.08  0.01 -0.11 -0.14 -0.13 -0.12 -0.03 -0.07  0.11 -0.13 -0.23 -0.13 -0.18 -0.15 
4156 KOI-757          0.32  -0.44  0.48 -0.03 -0.04 -0.07  0.01  0.06  0.09 -0.01  0.11  0.04  0.04 -0.03  0.38 
4157 KOI-601         -0.04  -0.67  0.10 -0.17  0.04 -0.18  0.03  0.02  0.14  0.13  0.06 -0.06  0.05 -0.01  0.29 
4158 KOI-1307        -0.00   0.00  0.17  0.04 -0.00  0.04  0.06  0.03  0.08  0.05  0.05 -0.05  0.06  0.04  0.05 
4159 KOI-4374        -0.04  -0.12  0.05 -0.06 -0.02 -0.00  0.02  0.02  0.05  0.04 -0.02 -0.06 -0.02 -0.03 -0.09 
4160 KOI-1931        -0.17  -0.19 -0.05 -0.21 -0.12 -0.23 -0.07 -0.07 -0.07 -0.10 -0.03 -0.19 -0.06 -0.15 -0.02 
4161 KOI-343         -0.01  -0.15 -0.09 -0.00  0.01  0.07 -0.02  0.01  0.04  0.08  0.02 -0.02  0.03  0.02 -0.02 
4162 Kepler-142      -0.05  -0.05  0.04  0.01  0.02 -0.01 -0.04  0.06 -0.02 -0.04 -0.03 -0.05 -0.05 -0.02 -0.15 
4163 KOI-112         -0.03  -0.07  0.00 -0.01 -0.05  0.06 -0.10  0.03  0.09  0.16  0.03 -0.07 -0.03 -0.09  0.04 
4164 KOI-759         -0.25  -0.49 -0.11 -0.30 -0.24 -0.27 -0.22 -0.24 -0.23 -0.25 -0.26 -0.40 -0.28 -0.30 -0.33 
4165 KOI-3060        -0.06   0.55  0.16 -0.13 -0.07 -0.06 -0.03  0.04  0.14  0.02  0.04 -0.14  0.01 -0.08  0.09 
4166 KOI-344         -0.23  -0.46 -0.06 -0.31 -0.25 -0.26 -0.22 -0.23 -0.26 -0.25 -0.26 -0.40 -0.27 -0.31 -0.19 
4167 KOI-479         -0.15  -0.20 -0.11 -0.21 -0.15 -0.05 -0.17 -0.15 -0.09 -0.13 -0.34 -0.23 -0.16 -0.17 -0.19 
4168 KOI-1645        -0.39  -0.60 -0.17 -0.43 -0.12 -0.12  0.16 -0.36  0.06 -0.02 -0.32 -0.43 -0.29 -0.14 -0.31 
4169 KOI-1800        -0.12   0.02 -0.08 -0.15 -0.09 -0.17 -0.03  0.08 -0.01 -0.03  0.01 -0.10  0.03 -0.12  0.10 
4170 KOI-1444        -0.00  -0.81  0.40  0.08  0.06 -0.05  0.03  0.18  0.20  0.06  0.15 -0.12  0.14 -0.01  0.26 
4171 Kepler-299       0.02   0.15  0.07  0.05  0.04  0.05  0.06  0.05  0.07  0.14  0.01  0.01  0.02  0.01 -0.05 
4172 KOI-124         -0.11  -0.02 -0.04 -0.17 -0.09 -0.21 -0.11 -0.09 -0.03 -0.06 -0.11 -0.27 -0.09 -0.11 -0.19 
4173 KOI-1889         0.00  -0.44  0.08 -0.13 -0.13 -0.11 -0.05  0.00  0.01 -0.11 -0.01 -0.08 -0.05 -0.12  0.27 
4174 KOI-2007         0.11   0.03  0.13  0.06  0.06  0.11  0.10  0.09  0.09  0.04  0.12  0.14  0.13  0.10  0.17 
4175 KOI-2977        -0.06   0.24  0.01 -0.12 -0.11 -0.07 -0.09 -0.01 -0.05 -0.21 -0.10 -0.19 -0.08 -0.08 -0.17 
4176 KOI-2885        -0.37  -0.14 -0.25 -0.46 -0.38 -0.33 -0.35 -0.37 -0.26 -0.32 -0.42 -0.65 -0.38 -0.44 -0.40 
4177 KOI-2533        -0.11  -0.05  0.01 -0.07 -0.01  0.02 -0.12  0.01  0.03 -0.06  0.01  0.03  0.03  0.01 -0.03 
4178 KOI-4287        -0.10   0.38  0.19 -0.09 -0.04 -0.34  0.00  0.03  0.06  0.04  0.00 -0.18  0.05 -0.05 -0.05 
4179 KOI-2442        -0.03  -0.04 -0.09  0.04  0.01  0.00  0.06  0.02  0.02  0.07  0.05 -0.00  0.03  0.06  0.12 
4180 KOI-2712         0.05   0.26  0.43  0.26  0.16  0.20  0.29  0.32  0.24  0.10  0.24  0.29  0.29  0.26  0.17 
4181 KOI-2805        -0.19  -0.12 -0.11 -0.31 -0.23 -0.22 -0.25 -0.20 -0.17 -0.27 -0.25 -0.37 -0.24 -0.28 -0.33 
4182 KOI-276         -0.04   0.03  0.04 -0.09 -0.05 -0.15 -0.05 -0.02 -0.03  0.00 -0.04 -0.04 -0.02 -0.05 -0.04 
4183 KOI-1863         0.51  -0.40  0.83 -0.16  0.30 -0.08  0.39 -0.28 -0.09 -0.07 -0.17 -0.24 -0.02  0.21  0.07 
4184 KOI-3371        -0.17  -0.05 -0.02 -0.15 -0.18 -0.02 -0.08  0.08 -0.05  0.01 -0.05 -0.18 -0.07 -0.19  0.03 
4185 KOI-2792         0.10   0.23  0.11  0.13  0.15  0.18  0.14  0.16  0.15  0.11  0.17  0.15  0.18  0.19  0.22 
4186 KOI-2333        -0.04   0.09 -0.02 -0.14 -0.12 -0.30 -0.07 -0.08 -0.04  0.00 -0.13 -0.27 -0.12 -0.17 -0.13 
4187 KOI-1647         0.17   0.15  0.20  0.25  0.19  0.13  0.17  0.21  0.21  0.20  0.21  0.30  0.23  0.23  0.12 
4188 KOI-1426        -0.10  -0.47 -0.17 -0.30 -0.16 -0.20 -0.15 -0.16 -0.16 -0.17 -0.18 -0.25 -0.19 -0.24 -0.07 
4189 KOI-1438         0.03  -0.04  0.08  0.01  0.06  0.09  0.08  0.11  0.11  0.03  0.14  0.11  0.15  0.15  0.18 
4190 KOI-2813        -0.51  -0.20 -0.40 -0.34 -0.39  0.20  0.04 -0.30 -0.28 -0.27 -0.46 -0.24 -0.33 -0.33 -0.51 
4191 KOI-481         -0.04  -0.17  0.09 -0.15 -0.11 -0.15 -0.18 -0.12 -0.08 -0.12 -0.10 -0.19 -0.13 -0.16 -0.14 
4192 KOI-2765        -0.03   0.20  0.25  0.03  0.06  0.00  0.09  0.16  0.16  0.11  0.11 -0.07  0.14  0.05  0.16 
4193 KOI-4653        -0.05  -0.07  0.11  0.01 -0.01 -0.11  0.02  0.07  0.03 -0.14  0.05 -0.08  0.05 -0.03  0.11 
4194 KOI-294          0.01  -0.03  0.08  0.05  0.08  0.01  0.07  0.10  0.11  0.14  0.10  0.07  0.09  0.05  0.14 
4195 KOI-2796        -0.05   0.11 -0.11 -0.14 -0.03 -0.03 -0.08 -0.04  0.05 -0.08 -0.06 -0.05 -0.04 -0.03 -0.09 
4196 KOI-3103         0.20   0.26  0.25  0.36  0.23  0.21  0.27  0.31  0.24  0.22  0.25  0.38  0.25  0.29  0.24 
4197 KOI-2672         0.04   0.01  0.08  0.03  0.03 -0.00  0.06  0.11  0.05  0.04  0.10  0.07  0.09  0.06  0.12 
4198 KOI-107          0.17   0.14  0.37  0.30  0.16  0.29  0.23  0.25  0.21  0.20  0.24  0.23  0.24  0.26  0.29 
4199 KOI-3346        -0.05   0.02  0.02 -0.11 -0.04 -0.11 -0.02 -0.02  0.01 -0.06 -0.02 -0.15 -0.02 -0.05 -0.03 
4200 KOI-1857        -0.04   0.03 -0.04 -0.11 -0.12 -0.08 -0.09  0.03  0.00  0.19 -0.05 -0.13 -0.07 -0.17 -0.09 
4201 KOI-4716         0.04   0.12  0.17  0.00 -0.03 -0.07  0.02  0.05  0.05  0.09  0.03  0.03  0.05 -0.01  0.06 
4202 KOI-246          0.10   0.03  0.03  0.10  0.15  0.17  0.10  0.18  0.19  0.11  0.13  0.14  0.13  0.16  0.15 
4203 KOI-1802         0.03  -0.02  0.01 -0.05 -0.03 -0.01  0.02  0.04 -0.02 -0.15  0.06  0.00  0.01 -0.05  0.16 
4204 KOI-241         -0.02  -0.44  0.21 -0.41 -0.24 -0.29 -0.22 -0.34 -0.23 -0.27 -0.53 -0.70 -0.48 -0.37 -0.95 
4205 Kepler-124      -0.16  -1.42  0.01 -0.45 -0.28 -0.21 -0.29 -0.35 -0.26 -0.30 -0.59 -0.68 -0.52 -0.40 -0.92 
4206 KOI-2168        -0.05  -0.14 -0.10 -0.14 -0.11 -0.17 -0.18 -0.03 -0.13 -0.25 -0.06 -0.28 -0.10 -0.14  0.15 
4207 KOI-2422        -0.14  -0.21 -0.11 -0.09 -0.06 -0.11 -0.04 -0.06 -0.01 -0.03 -0.09 -0.19 -0.06 -0.08 -0.02 
4208 KOI-2632        -0.15  -0.20  0.22 -0.10 -0.08 -0.32 -0.12  0.05  0.06 -0.29  0.02 -0.25  0.00 -0.13  0.14 
4209 Kepler-15        0.19   0.25  0.18  0.15  0.19  0.21  0.22  0.21  0.23  0.16  0.19  0.21  0.21  0.20  0.18 
4210 KOI-128          0.19   0.25  0.31  0.18  0.19  0.21  0.20  0.24  0.20  0.17  0.21  0.23  0.21  0.21  0.19 
4211 KOI-2366        -0.04   0.15  0.09  0.05  0.01  0.02  0.00  0.09  0.05 -0.05  0.05 -0.13  0.05 -0.02  0.01 
4212 KOI-330         -0.07   0.25  0.12 -0.09 -0.03  0.01 -0.01 -0.02  0.06  0.01 -0.01 -0.03  0.01 -0.03 -0.05 
4213 KOI-3782         0.12  -0.01  0.08  0.25  0.05  0.13  0.07  0.21  0.06  0.08  0.07  0.14  0.09  0.09 -0.01 
4214 KOI-2639        -0.04  -0.38  0.05 -0.15  0.07  0.25  0.06  0.02  0.21  0.13 -0.01 -0.24  0.02 -0.00  0.06 
4215 KOI-3015        -0.09  -0.26  0.08 -0.23 -0.06 -0.07 -0.04  0.02 -0.01 -0.03 -0.06 -0.26 -0.06 -0.15 -0.11 
4216 KOI-1428        -0.34  -0.23 -0.33 -0.13 -0.16 -0.13 -0.15 -0.15 -0.11 -0.10 -0.21 -0.17 -0.16 -0.18 -0.28 
4217 KOI-4036        -0.13  -0.50 -0.21 -0.04 -0.06 -0.05  0.02  0.05  0.00 -0.00  0.00 -0.02  0.01 -0.01 -0.08 
4218 KOI-1436         0.10   0.10  0.27  0.08  0.09  0.04  0.10  0.11  0.13  0.14  0.13  0.12  0.13  0.13  0.14 
4219 Kepler-301       0.07  -0.08  0.10  0.06  0.04  0.03  0.09  0.06  0.11  0.07  0.11  0.09  0.09  0.09  0.16 
4220 KOI-2143         0.05   0.08 -0.09  0.16  0.10  0.18  0.08  0.18  0.15  0.18  0.20  0.20  0.11  0.13  0.02 
4221 KOI-2195        -0.02   0.55 -0.16 -0.43 -0.14 -0.68 -0.17 -0.22 -0.04 -0.03 -0.09 -0.34 -0.11 -0.20 -0.23 
4222 KOI-349          0.24   0.39  0.21  0.38  0.22  0.30  0.28  0.27  0.18  0.22  0.26  0.42  0.27  0.30  0.14 
4223 KOI-350          0.02  -0.17  0.05  0.02  0.02 -0.01  0.01  0.06  0.03  0.07  0.05  0.02  0.04 -0.03  0.09 
4224 KOI-1623         0.04   0.04  0.14 -0.01  0.06  0.05  0.03  0.05  0.12 -0.01 -0.01 -0.13 -0.01 -0.01 -0.01 
4225 KOI-351          0.07   0.18  0.15  0.10  0.10  0.08  0.13  0.15  0.14  0.10  0.14  0.13  0.14  0.12  0.13 
4226 KOI-1992        -0.12   0.07 -0.04 -0.12 -0.08  0.00 -0.08 -0.16 -0.01 -0.44 -0.14 -0.29 -0.12 -0.16 -0.19 
4227 KOI-2047        -0.05  -0.13  0.16 -0.03 -0.04 -0.13  0.00 -0.03 -0.03  0.08  0.01 -0.24 -0.04 -0.10 -0.01 
4228 KOI-2771         0.05   0.33  0.09 -0.05 -0.05 -0.24 -0.03  0.04 -0.01 -0.02  0.04 -0.09  0.02 -0.09  0.10 
4229 KOI-2110        -0.19   0.41  0.49 -0.01  0.04  0.05  0.18  0.23  0.11  0.01  0.12 -0.10  0.19  0.11  0.10 
4230 KOI-5900        -0.05   0.24  0.11 -0.12 -0.13 -0.72 -0.07 -0.04 -0.01 -0.30 -0.04 -0.29 -0.06 -0.18 -0.14 
4231 KOI-2399        -0.18  -0.23 -0.16 -0.14 -0.10 -0.12 -0.20 -0.02 -0.11 -0.11 -0.10 -0.17 -0.17 -0.16  0.02 
4232 KOI-352         -0.04  -0.25 -0.01 -0.11 -0.05 -0.05 -0.03 -0.04 -0.01 -0.00 -0.28 -0.31 -0.03 -0.07 -0.10 
4233 KOI-2109        -0.07  -0.07  0.14  0.08 -0.03 -0.19  0.05  0.09  0.10 -0.10  0.05 -0.15  0.07  0.00  0.08 
4234 KOI-3419        -0.50  -0.17 -0.32 -0.31 -0.15 -0.41 -0.18 -0.30  0.08 -0.38 -0.42 -0.28 -0.30  0.03  0.11 
4235 KOI-168         -0.09  -0.18  0.04 -0.14 -0.12 -0.13 -0.14 -0.07 -0.08 -0.16 -0.12 -0.25 -0.11 -0.14 -0.17 
4236 KOI-1856        -0.10  -0.13 -0.08 -0.08 -0.05 -0.06 -0.06  0.01 -0.03 -0.04 -0.03 -0.15 -0.04 -0.07 -0.02 
4237 KOI-1655        -0.16  -0.20 -0.12 -0.17 -0.10 -0.12 -0.16 -0.13 -0.15 -0.19 -0.18 -0.24 -0.17 -0.19 -0.13 
4238 KOI-354         -0.04   0.01 -0.03 -0.10  0.05  0.01 -0.00  0.09  0.07 -0.06  0.04 -0.09  0.05  0.01  0.13 
4239 KOI-2365         0.15   0.31  0.22  0.24  0.16  0.21  0.20  0.24  0.17  0.14  0.18  0.28  0.21  0.22  0.19 
4240 KOI-2837        -0.44   0.09  0.18 -0.17 -0.08  0.11  0.02  0.10 -0.04 -0.37 -0.01 -0.31 -0.03 -0.19  0.06 
4241 KOI-3109        -0.16   0.57  0.39  0.04  0.01 -0.18  0.10  0.10  0.06 -0.63  0.09 -0.13  0.13 -0.07  0.34 
4242 KOI-295         -0.12  -0.02 -0.02 -0.29 -0.16 -0.24 -0.18 -0.16 -0.13 -0.13 -0.17 -0.32 -0.16 -0.25 -0.12 
4243 KOI-4792         0.07   0.25  0.14  0.04  0.07  0.00  0.08  0.11  0.04  0.02  0.06  0.02  0.08  0.05  0.14 
4244 KOI-356         -0.10  -0.22 -0.08 -0.08 -0.04 -0.06 -0.04 -0.04 -0.01  0.02 -0.05 -0.12 -0.05 -0.08 -0.02 
4245 KOI-1831         0.09   0.07  0.07  0.09  0.11  0.18  0.10  0.04  0.10  0.12  0.12  0.11  0.13  0.13 -0.00 
4246 KOI-4304         0.12   0.13  0.15  0.15  0.13  0.10  0.07  0.17  0.14  0.11  0.15  0.10  0.13  0.14  0.10 
4247 KOI-355          0.09   0.12  0.17  0.18  0.15  0.16  0.19  0.26  0.15  0.12  0.21  0.11  0.21  0.19  0.17 
4248 KOI-3363        -0.04  -0.07  0.04 -0.09  0.01  0.03 -0.01 -0.03  0.09  0.06 -0.06 -0.19 -0.05 -0.06 -0.14 
4249 KOI-167          0.08   0.18  0.16  0.05  0.05 -0.06  0.05  0.14  0.15  0.12  0.10 -0.03  0.12  0.04  0.14 
4250 KOI-1945         0.06   0.26  0.09  0.23  0.16  0.19  0.11  0.16  0.17  0.16  0.16  0.16  0.16  0.16 -0.18 
4251 KOI-1894        -0.10   0.17 -0.12  0.15  0.08  0.10 -0.04  0.12  0.12  0.08  0.17  0.25  0.17  0.17  0.16 
4252 KOI-1832        -0.06  -0.50 -0.02 -0.16 -0.04 -0.15 -0.08 -0.09 -0.02 -0.10 -0.08 -0.22 -0.10 -0.11  0.00 
4253 KOI-1841        -0.08  -0.20 -0.07 -0.11 -0.02  0.02 -0.01  0.04  0.04 -0.03 -0.00 -0.06  0.00 -0.02  0.01 
4254 KOI-2582         0.22   0.31  0.24  0.41  0.28  0.34  0.29  0.26  0.29  0.22  0.27  0.37  0.28  0.36  0.26 
4255 KOI-620         -0.07  -0.35  0.01 -0.32 -0.14 -0.27 -0.09 -0.08 -0.07 -0.10 -0.12 -0.20 -0.07 -0.18 -0.04 
4256 KOI-3403         0.00   0.08  0.12  0.10  0.06  0.01  0.06  0.12  0.12  0.01  0.09  0.05  0.10  0.08  0.13 
4257 KOI-1883         0.04   0.27 -0.02  0.04  0.02  0.03  0.05  0.04  0.06  0.08  0.09 -0.02  0.10  0.04  0.18 
4258 KOI-3892         0.19   0.50  0.16  0.31  0.19  0.18  0.24  0.21  0.23  0.34  0.17  0.30  0.22  0.22  0.10 
4259 KOI-1980         0.03  -0.04 -0.01  0.08  0.05  0.11  0.06  0.12  0.11  0.14  0.13  0.11  0.13  0.08  0.06 
4260 KOI-2173         0.01  -0.24 -0.11  0.12  0.04  0.09  0.17  0.17  0.10  0.09  0.07  0.17  0.15  0.09  0.14 
4261 KOI-2492        -0.21  -0.44  0.02 -0.37 -0.21 -0.07 -0.17 -0.24 -0.03 -0.16 -0.39 -0.62 -0.38 -0.32 -0.25 
4262 KOI-2260        -0.07  -0.05  0.21  0.01 -0.05 -0.05 -0.00  0.09  0.00 -0.26  0.04 -0.17  0.02 -0.05  0.18 
4263 KOI-296         -0.11  -0.32  0.01 -0.17 -0.13 -0.06 -0.15 -0.13 -0.08 -0.26 -0.18 -0.27 -0.16 -0.18 -0.33 
4264 KOI-2581         0.14   0.28  0.13  0.23  0.16  0.18  0.19  0.19  0.20  0.19  0.21  0.22  0.20  0.21  0.17 
4265 KOI-543         -0.05  -0.27  0.01 -0.14 -0.04 -0.05 -0.19 -0.02 -0.06 -0.03 -0.10 -0.16 -0.12 -0.12 -0.28 
4266 KOI-4062         0.03   0.02  0.14 -0.02 -0.00  0.03  0.01  0.04  0.05 -0.07  0.06 -0.07  0.04 -0.02  0.06 
4267 KOI-3875        -0.58  -1.59 -0.59 -0.51 -0.58 -0.49 -0.33 -0.69 -0.74 -1.83 -0.64 -0.54 -0.61 -0.58 -0.78 
4268 KOI-72          -0.15  -0.32  0.02 -0.18 -0.11  0.03 -0.12 -0.10 -0.08 -0.12 -0.18 -0.38 -0.19 -0.20 -0.20 
4269 KOI-297          0.06   0.36  0.26  0.11  0.10 -0.07  0.16  0.24  0.24  0.24  0.18  0.03  0.16  0.13  0.21 
4270 KOI-2026        -0.06   0.19 -0.07 -0.15 -0.09 -0.06 -0.06  0.01  0.00  0.00 -0.06 -0.24 -0.06 -0.17  0.08 
4271 KOI-2433        -0.04   0.38  0.10  0.12 -0.02 -0.15 -0.01  0.07 -0.02 -0.03 -0.03 -0.00  0.01 -0.07 -0.11 
4272 KOI-4011         0.12   0.02  0.05  0.20  0.13  0.25  0.17  0.18  0.21  0.16  0.20  0.20  0.18  0.21  0.26 
4273 KOI-4129         0.09   0.07  0.10  0.13  0.12  0.16  0.08  0.14  0.13  0.16  0.10  0.12  0.14  0.13  0.08 
4274 KOI-4021        -0.11   0.13  0.34  0.16 -0.01 -0.21  0.12  0.18  0.08 -0.17  0.08 -0.05  0.05 -0.03  0.02 
4275 KOI-2590        -0.00  -0.73  0.26 -0.11 -0.06 -0.22 -0.02  0.04  0.01 -0.34  0.04 -0.19  0.06 -0.09  0.29 
4276 KOI-2729        -0.24  -0.48  0.01 -0.36 -0.18 -0.10 -0.15 -0.26 -0.04 -0.04 -0.34 -0.52 -0.32 -0.27 -0.31 
4277 KOI-3194         0.08   0.42  0.51  0.29  0.16  0.11  0.23  0.24  0.25  0.16  0.24  0.20  0.25  0.20  0.25 
4278 Kepler-197      -0.28   0.03 -0.19 -0.40 -0.36 -0.48 -0.32 -0.35 -0.24 -0.16 -0.40 -0.64 -0.39 -0.45 -0.50 
4279 KOI-623         -0.24   0.16 -0.20 -0.40 -0.34 -0.50 -0.27 -0.33 -0.23 -0.24 -0.41 -0.57 -0.38 -0.45 -0.47 
4280 KOI-3017        -0.24  -0.18 -0.25 -0.34 -0.19 -0.23 -0.21 -0.20 -0.19 -0.25 -0.24 -0.34 -0.23 -0.29 -0.16 
4281 KOI-546          0.12   0.07  0.06  0.11  0.12  0.22 -0.04  0.09  0.18  0.13  0.15  0.13  0.11  0.12  0.14 
4282 KOI-2072        -0.11  -0.26  0.07 -0.20 -0.11 -0.16 -0.11 -0.09 -0.04 -0.16 -0.14 -0.35 -0.15 -0.17 -0.13 
4283 KOI-2407         0.08   0.12  0.15  0.18  0.11  0.09  0.15  0.24  0.18  0.12  0.18  0.15  0.17  0.16  0.24 
4284 KOI-2396        -0.01  -0.17  0.01 -0.01  0.01 -0.02  0.02  0.05  0.05  0.01  0.06  0.04  0.04  0.03  0.05 
4285 KOI-4457        -0.22   0.29 -0.02 -0.24 -0.19 -0.29 -0.18 -0.09 -0.03 -0.19 -0.14 -0.42 -0.13 -0.22 -0.23 
4286 KOI-360         -0.09  -0.27 -0.01 -0.17 -0.11 -0.04 -0.12 -0.12 -0.07  0.00 -0.12 -0.25 -0.11 -0.15 -0.13 
4287 KOI-141          0.19   0.38  0.18  0.48  0.17  0.36  0.22  0.28  0.28  0.30  0.21  0.30  0.25  0.23  0.09 
4288 KOI-2597        -0.13  -0.48 -0.09 -0.23 -0.22 -0.71 -0.15 -0.26 -0.16 -0.02 -0.33 -0.51 -0.28 -0.31 -0.32 
4289 KOI-2004         0.22   0.24  0.25  0.29  0.22  0.26  0.24  0.21  0.21  0.18  0.20  0.25  0.21  0.27  0.08 
4290 KOI-2714        -0.03  -0.38  0.11  0.05 -0.10 -0.09 -0.03  0.04  0.07 -0.24 -0.00 -0.21 -0.02 -0.07  0.08 
4291 Kepler-401       0.01   0.16  0.07 -0.07 -0.04 -0.00 -0.03  0.02  0.04  0.06 -0.02 -0.13 -0.00 -0.05 -0.06 
4292 KOI-1947         0.10   0.28  0.21  0.19  0.14  0.16  0.15  0.19  0.19  0.09  0.18  0.19  0.21  0.21  0.42 
4293 KOI-2372        -0.07  -0.03  0.07 -0.16 -0.12 -0.29 -0.16 -0.08 -0.07 -0.19 -0.09 -0.29 -0.09 -0.16 -0.18 
4294 KOI-3310         0.09   0.07  0.15  0.12  0.12  0.11  0.14  0.16  0.15  0.10  0.17  0.15  0.13  0.16  0.14 
4295 KOI-3167        -0.06  -0.14  0.00 -0.19 -0.11 -0.18 -0.08 -0.00 -0.03 -0.12 -0.04 -0.16 -0.06 -0.16  0.13 
4296 KOI-279          0.10   0.41  0.49  0.21  0.08  0.03  0.17  0.30  0.18  0.08  0.17  0.18  0.20  0.11  0.26 
4297 WASP-92          0.08   0.05  0.14  0.03  0.06  0.10  0.09  0.10  0.10  0.06  0.09  0.07  0.10  0.07  0.16 
4298 KOI-2541        -0.02   0.07  0.04  0.01  0.06  0.14 -0.03  0.05  0.09  0.03  0.09  0.13  0.11  0.09  0.13 
4299 KOI-2059         0.06  -0.07  0.09  0.19 -0.08  0.05  0.04  0.12  0.01  0.03 -0.04  0.01 -0.02 -0.05 -0.17 
4300 KOI-375          0.09   0.22  0.27  0.15  0.13  0.19  0.11  0.18  0.14  0.08  0.15  0.14  0.16  0.18  0.14 
4301 KOI-1474         0.05   0.45  0.37  0.25  0.14  0.15  0.22  0.29  0.29  0.05  0.23  0.13  0.24  0.18  0.23 
4302 KOI-3122         0.16   0.08  0.32  0.16  0.13  0.03  0.16  0.28  0.25  0.07  0.28  0.11  0.26  0.17  0.62 
4303 KOI-3009         0.12   0.08  0.11  0.17  0.09  0.16  0.13  0.19  0.16  0.05  0.15  0.18  0.17  0.08  0.18 
4304 KOI-4829        -0.04   0.33  0.08 -0.13 -0.07 -0.21 -0.07  0.00 -0.05 -0.06 -0.06 -0.22 -0.06 -0.08 -0.05 
4305 KOI-2331         0.05   0.11  0.11  0.12  0.05  0.11  0.07  0.09  0.03  0.06  0.06  0.08  0.07  0.07  0.04 
4306 KOI-361          0.04   0.12  0.08  0.01  0.03  0.06  0.10  0.05  0.01  0.06  0.09  0.06  0.07  0.05  0.14 
4307 KOI-2463         0.18   0.43  0.21  0.13  0.14  0.22  0.22  0.15  0.24  0.31  0.23  0.20  0.22  0.21  0.23 
4308 KOI-439          0.29   0.27  0.32  0.37  0.23  0.31  0.26  0.24  0.26  0.25  0.27  0.31  0.27  0.25  0.13 
4309 KOI-4329        -0.04   0.37  0.08  0.01  0.12  0.19  0.08  0.17  0.19  0.25  0.15  0.02  0.14  0.09  0.08 
4310 KOI-4605        -0.06   0.14  0.15 -0.10 -0.04 -0.09 -0.03  0.09  0.03 -0.08  0.02 -0.13  0.03 -0.03  0.08 
4311 KOI-4190         0.13   0.15  0.01  0.28  0.19  0.22  0.17  0.25  0.22  0.19  0.20  0.23  0.22  0.16  0.23 
4312 KOI-548         -0.03  -0.10 -0.01 -0.20 -0.05 -0.18 -0.09 -0.03 -0.01 -0.09 -0.06 -0.31 -0.06 -0.10 -0.13 
4313 KOI-3663        -0.07  -0.17 -0.06 -0.16 -0.06 -0.07 -0.08 -0.07 -0.03 -0.12 -0.03 -0.09 -0.08 -0.09  0.00 
4314 KOI-4245         0.07   0.56  0.32  0.17  0.14  0.21  0.19  0.23  0.20  0.11  0.23  0.24  0.25  0.20  0.32 
4315 BD+52_277A      -0.30   0.19  0.50  0.04  0.09 -0.25  0.16  0.21  0.20  0.05  0.14 -0.10  0.19 -0.00  0.23 
4316 HD 239643        0.03   0.07  0.15  0.01 -0.00 -0.02  0.03  0.06  0.02  0.05  0.04 -0.04  0.05  0.00  0.04 
4317 HD 203802       -0.01   0.27  0.19  0.01  0.08  0.09  0.11  0.13  0.18  0.24  0.13  0.01  0.14  0.13  0.16 
4318 HD 240051        0.10   0.03  0.11  0.03  0.11  0.09  0.13  0.19  0.17  0.18  0.19  0.13  0.18  0.12  0.29 
4319 HD 215714       -0.06   0.36  0.34  0.06  0.09 -0.27  0.20  0.19  0.19  0.02  0.17  0.06  0.18  0.09  0.18 


==> mrt/datafile5.txt <==
Title: Spectral Properties of Cool Stars: Extended Abundance 
       Analysis of Kepler Objects of Interest 
Authors: Brewer J.M., Fischer D.A. 
Table: Derived Stellar Properties
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---       ID     SPOCS identifier (1)
   6- 20 A15    ---       Name   Identifier
  22- 28 F7.4   mas       plx    ? Parallax from Gaia DR2
  30- 34 F5.3   mas     e_plx    ? Uncertainty in plx
  36- 40 F5.2   solRad    R      ? Radius (2)
  42- 46 F5.2   solRad    b_R    ? Lower boundary in R
  48- 52 F5.2   solRad    B_R    ? Upper boundary in R
  54- 57 F4.2   solMass   M      ? Mass (2)
  59- 62 F4.2   solMass   b_M    ? Lower boundary in M
  64- 67 F4.2   solMass   B_M    ? Upper boundary in M
  69- 73 F5.2   Gyr       Age    ? Age (2)
  75- 79 F5.2   Gyr       b_Age  ? Lower boundary in Age
  81- 85 F5.2   Gyr       B_Age  ? Upper boundary in Age
--------------------------------------------------------------------------------
Note (1): SPOCS ID numbers are shared with the Valenti & Fischer (2005) 
          [2005ApJ...622.1102F] and Brewer et al. (2016) [2016ApJS..225...32B] 
          catalogs for stars in common between those works and this. Stars new 
          to this catalog have an ID {>=} 3248.
Note (2): Stellar properties derived from Dartmouth Isochrone fitting with
          python isochrones package and pyMultiNest with K mangnitudes.
--------------------------------------------------------------------------------
2281 KOI-3248         2.7    0.023  1.14  1.12  1.16 0.96 0.95 0.97  8.40  8.01  8.73 
2361 KOI-4273        -1.31   0.5    1.81  1.69  1.95 1.34 1.29 1.39  3.48  3.29  3.76 
2393 KOI-3605         1.78   0.018  0.98  0.97  0.99 0.86 0.85 0.86 14.77 14.40 14.94 
2405 KOI-3197         3.54   0.035  1.12  1.10  1.13 1.16 1.15 1.18  1.08  0.61  1.60 
2430 KOI-1353         1.39   0.018  1.03  1.01  1.05 1.07 1.06 1.09  2.22  1.40  3.03 
2435 KOI-4323         0.93   0.015  1.74  1.70  1.78 1.33 1.32 1.35  3.06  2.96  3.14 
2445 KOI-3384         1.6    0.017  1.29  1.27  1.32 1.11 1.10 1.12  5.20  4.89  5.54 
2460 KOI-4409         2.2    0.028  1.28  1.25  1.30 1.12 1.10 1.13  5.36  4.96  5.76 
2464 KOI-4226         1.34   0.031  1.98  1.93  2.04 1.39 1.37 1.40  3.62  3.48  3.80 
2485 K2-58            5.47   0.043                                                    
2914 XO-1             6.09   0.023  0.95  0.94  0.96 0.96 0.95 0.97  4.65  3.76  5.58 
2962 TRES-4           1.91   0.026  1.73  1.61  1.87 1.38 1.34 1.43  2.75  2.64  2.89 
2980 KOI-104          5.18   0.022  0.78  0.76  0.78 0.81 0.79 0.82  7.89  4.73 10.84 
2981 KOI-263          3.67   0.024  1.95  1.92  1.98 1.16 1.14 1.20  4.77  4.23  5.20 
2982 KOI-10           0.95   0.014  1.63  1.60  1.67 1.22 1.19 1.26  4.16  3.59  4.54 
2983 KOI-82           9.25   0.019  0.76  0.75  0.77 0.79 0.77 0.80  7.77  4.20 11.27 
2986 KOI-274          2.49   0.025  1.72  1.68  1.75 1.27 1.20 1.29  3.81  3.64  4.80 
2987 KOI-22           1.35   0.013  1.33  1.31  1.35 1.08 1.07 1.10  6.78  6.19  7.39 
2988 KOI-42           6.75   0.022  1.53  1.51  1.56 1.28 1.27 1.29  3.07  2.94  3.20 
2989 KOI-701          3.29   0.013  0.70  0.70  0.71 0.68 0.68 0.69 14.41 13.46 14.84 
2997 KOI-245         15.6    0.029  0.80  0.79  0.81 0.80 0.78 0.81  7.87  6.10  9.61 
2998 KOI-180          2.59   0.019  0.91  0.90  0.93 0.96 0.95 0.97  3.88  2.60  5.15 
2999 KOI-367          5.35   0.024  1.03  1.02  1.05 0.99 0.98 1.00  6.55  5.69  7.32 
3000 KOI-122          2.22   0.029  1.46  1.43  1.49 1.06 1.04 1.07  8.96  8.48  9.47 
3001 KOI-1612        11.2    0.033  1.28  1.26  1.30 1.07 1.06 1.08  5.30  5.01  5.58 
3003 KOI-2169         3.98   0.029  0.90  0.88  0.91 0.88 0.87 0.89  9.33  7.74 10.95 
3006 KOI-7            2.02   0.024  1.58  1.55  1.62 1.10 1.09 1.11  7.41  7.10  7.77 
3007 KOI-299          2.83   0.024  0.95  0.93  0.96 0.94 0.92 0.95  7.11  5.80  8.40 
3011 KOI-1442         2.93   0.022  1.08  1.06  1.10 0.99 0.98 1.00  8.06  7.27  8.92 
3017 KOI-244          4.08   0.024  1.40  1.38  1.42 1.16 1.15 1.18  4.26  3.88  4.65 
3018 KOI-1            4.62   0.022  1.07  1.05  1.09 1.01 1.00 1.02  5.69  4.97  6.37 
3020 KOI-1431         2.09   0.015  0.99  0.97  1.01 0.93 0.92 0.94  9.18  8.01 10.35 
3022 KOI-292          2.47   0.022  1.00  0.99  1.02 0.92 0.91 0.93  7.20  6.43  7.88 
3024 Kepler-174       2.57   0.018  0.65  0.65  0.66 0.64 0.64 0.64 14.81 14.49 14.95 
3025 KOI-273          4.3    0.024  1.12  1.10  1.14 0.99 0.97 1.00  8.86  8.11  9.63 
3026 KOI-111          2.47   0.027  1.06  1.04  1.08 0.88 0.87 0.89  9.37  8.66 10.10 
3027 KOI-1781         6.48   0.019  0.78  0.77  0.79 0.80 0.78 0.81  9.92  6.56 12.86 
3031 KOI-70           3.51   0.022  0.91  0.90  0.93 0.92 0.90 0.93  6.92  5.46  8.33 
3032 KOI-98                         2.02  1.87  2.18 1.46 1.41 1.52  2.52  2.33  2.70 
3034 KOI-153          3.78   0.016  0.76  0.76  0.77 0.76 0.75 0.77 13.53 11.48 14.62 
3036 KOI-262          3.97   0.029  1.63  1.60  1.65 1.25 1.20 1.27  3.67  3.36  4.50 
3040 KOI-283          4.34   0.027  1.03  1.01  1.05 1.02 1.01 1.03  4.78  3.92  5.63 
3041 KOI-97           1.06   0.024  2.10  2.04  2.15 1.46 1.44 1.48  3.02  2.87  3.13 
3042 KOI-85           3.26   0.029  1.51  1.48  1.53 1.25 1.24 1.26  3.73  3.60  3.87 
3043 KOI-108          1.99   0.024  1.54  1.51  1.57 1.12 1.11 1.13  6.64  6.25  6.96 
3045 KOI-87           5.11   0.024  0.86  0.85  0.87 0.87 0.85 0.88  5.71  4.47  6.97 
3046 KOI-63           5.12   0.025  0.94  0.92  0.95 0.94 0.92 0.95  6.85  5.48  8.13 
3048 KOI-260          4.18   0.029  1.43  1.41  1.45 1.18 1.17 1.19  3.68  3.54  3.86 
3054 KOI-5            1.81   0.081  2.13  2.06  2.21 1.36 1.34 1.40  3.77  3.49  3.94 
3055 KOI-3158        27.4    0.029  0.76  0.75  0.76 0.71 0.71 0.71 14.89 14.70 14.97 
3058 KOI-123          2.08   0.023  1.38  1.36  1.41 1.08 1.07 1.10  6.35  5.89  6.85 
3059 KOI-84           4.55   0.02   0.90  0.89  0.91 0.90 0.89 0.92  6.23  4.96  7.46 
3064 KOI-277          1.87   0.021  1.70  1.67  1.73 1.14 1.12 1.16  4.77  4.31  5.14 
3065 KOI-41           3.25   0.019  1.57  1.55  1.60 1.11 1.10 1.12  6.94  6.67  7.24 
3067 KOI-69          10.4    0.024  0.96  0.94  0.97 0.90 0.89 0.91  7.88  7.01  8.71 
3068 KOI-75           2.33   0.022  2.62  2.58  2.67 1.28 1.23 1.31  3.83  3.48  4.45 
3072 KOI-103          3.25   0.025  0.90  0.88  0.91 0.92 0.91 0.94  5.20  3.81  6.54 
3074 KOI-321          2.72   0.025  1.11  1.10  1.13 0.98 0.97 0.99  9.22  8.39 10.02 
3078 KOI-2687         8.82   0.023  0.96  0.95  0.98 1.00 0.99 1.01  3.43  2.47  4.40 
3084 KOI-1925        14.6    0.021  0.92  0.91  0.94 0.88 0.87 0.89  9.78  8.39 11.17 
3091 KOI-1924         8.71   0.27   2.59  2.50  2.65 1.56 1.52 1.61  2.58  2.30  2.87 
3100 KOI-99           3.99   0.019  0.77  0.77  0.78 0.73 0.73 0.73 14.79 14.47 14.94 
3101 KOI-2720         4.65   0.027  1.59  1.56  1.61 1.13 1.10 1.13  5.05  4.84  5.54 
3103 KOI-364          5.99   0.026  1.45  1.43  1.47 1.09 1.08 1.12  7.40  6.64  7.82 
3105 KOI-64           1.08   0.014  2.58  2.53  2.63 1.28 1.24 1.33  4.57  4.05  5.02 
3110 KOI-174          3.17   0.023  0.74  0.74  0.75 0.71 0.71 0.72 14.81 14.49 14.95 
3111 KOI-17           1.67   0.015  1.32  1.30  1.34 1.06 1.04 1.09  8.20  6.89  8.87 
3113 KOI-265          2.52   0.021  1.31  1.29  1.34 1.17 1.16 1.18  4.02  3.72  4.30 
3114 KOI-261          8.11   0.026  0.96  0.95  0.98 1.01 1.00 1.03  2.99  2.01  3.95 
3117 KOI-305          4.77   0.024  0.77  0.76  0.78 0.81 0.80 0.83  6.57  3.39 10.09 
3118 KOI-365          6.38   0.029  0.88  0.87  0.89 0.86 0.84 0.87  8.22  6.95  9.47 
3123 KOI-137          2.28   0.017  0.95  0.94  0.97 0.89 0.88 0.91 10.89  9.52 12.27 
3130 KOI-148          3.23   0.019  0.88  0.86  0.89 0.86 0.85 0.87 10.59  8.54 12.57 
3131 KOI-18           1.08   0.02   1.79  1.75  1.83 1.37 1.36 1.39  2.88  2.80  2.97 
3133 KOI-116          2.22   0.03   1.06  1.04  1.08 1.02 1.01 1.03  4.46  3.72  5.18 
3239 HD 240429        9.7    0.025  1.05  1.04  1.07 1.04 1.03 1.05  4.20  3.58  4.81 
3240 HD 240430        9.69   0.026  1.14  1.13  1.16 1.06 1.05 1.07  5.70  5.17  6.21 
3248 WASP-57          2.48   0.036  1.05  1.03  1.07 1.02 1.01 1.03  5.20  4.34  6.02 
3249 WASP-74          6.67   0.051  1.56  1.53  1.59 1.27 1.26 1.28  3.86  3.74  3.99 
3250 WASP-37          2.52   0.049  1.07  1.05  1.09 0.94 0.93 0.95  7.16  6.59  7.72 
3251 HAT-P-41         2.84   0.037  1.73  1.69  1.77 1.41 1.40 1.43  2.34  2.25  2.43 
3252 COROT-28         1.28   0.024  2.39  2.34  2.44 1.25 1.20 1.28  5.50  5.12  6.20 
3253 HAT-P-27         4.99   0.036  0.94  0.92  0.96 0.90 0.89 0.91 10.58  9.06 12.09 
3254 WASP-103         1.14   0.17   1.78  1.68  1.88 1.32 1.29 1.36  3.72  3.48  3.93 
3255 WASP-52          5.69   0.043  0.90  0.87  0.92 0.86 0.85 0.88 12.61  9.30 14.34 
3256 WASP-114         1.88   0.061  1.34  1.25  1.43 1.19 1.17 1.22  3.80  3.33  4.07 
3257 BD+1290          9.2    0.058  1.43  1.40  1.45 1.07 1.07 1.07  6.12  5.87  6.38 
3258 HD 4552          9.12   0.056  1.50  1.47  1.52 1.19 1.17 1.22  4.33  3.99  4.91 
3259 HD 209622                      1.60  1.49  1.72 1.30 1.27 1.34  3.41  3.24  3.55 
3260 BD+15_4556       2.28   0.051 11.79 11.54 12.09 2.64 2.61 2.70  0.61  0.57  0.64 
3261 HAT-P-23         2.71   0.035  1.14  1.12  1.16 1.16 1.15 1.17  1.96  1.41  2.53 
3262 HAT-P-55         1.93   0.014  1.13  1.11  1.15 0.98 0.97 0.99  7.64  7.22  8.02 
3263 HAT-P-31         2.88   0.024  1.53  1.50  1.56 1.15 1.13 1.17  5.66  5.29  6.08 
3264 BD+28_4543S      1.48   0.04                                                     
3265 WASP-135         3.32   0.016  0.97  0.93  0.99 0.88 0.87 0.88 13.72 11.85 14.66 
3266 WASP-10          7.06   0.037  0.76  0.75  0.77 0.80 0.79 0.82  6.01  3.07  9.10 
3267 KELT-16          2.22   0.028  1.72  1.61  1.84 1.32 1.28 1.36  3.18  3.08  3.30 
3268 HAT-P-18         6.17   0.023  0.76  0.75  0.77 0.78 0.77 0.80  9.53  6.07 12.53 
3269 HAT-P-4          3.09   0.027  1.55  1.44  1.67 1.24 1.21 1.28  4.26  4.09  4.45 
3270 KELT-12          2.69   0.023  2.20  2.17  2.24 1.56 1.55 1.57  2.21  2.14  2.28 
3271 KOI-958          5.86   0.022  0.74  0.73  0.75 0.78 0.76 0.80  6.04  2.72  9.42 
3272 KOI-1010         0.986  0.016  1.64  1.60  1.68 1.24 1.19 1.27  3.99  3.67  4.80 
3273 KOI-984          4.27   0.024  1.10  1.09  1.12 0.90 0.90 0.91 14.78 14.45 14.94 
3274 KOI-4212         1.03   0.018  1.32  1.30  1.36 1.19 1.17 1.20  3.64  3.32  3.89 
3275 KOI-1002         1.29   0.52   0.97  0.94  1.00 0.86 0.85 0.87 13.97 12.30 14.72 
3276 KOI-2538         1.84   0.093  0.76  0.75  0.77 0.73 0.72 0.73 14.54 13.78 14.88 
3277 KOI-2534         1.17   0.027  1.21  1.17  1.24 1.12 1.11 1.13  3.72  3.18  4.20 
3278 KOI-3233         3.05   0.028  1.00  0.98  1.02 0.98 0.96 0.99  5.57  4.60  6.43 
3279 KOI-2403         1.76   0.026  1.24  1.21  1.27 1.16 1.14 1.17  3.46  3.04  3.83 
3280 KOI-2201         0.796  0.017  1.88  1.83  1.92 1.35 1.33 1.37  3.65  3.52  3.80 
3281 KOI-988          3.12   0.017  0.79  0.77  0.80 0.82 0.80 0.84  7.20  4.15 10.10 
3282 KOI-151          0.998  0.047  1.40  1.34  1.46 1.18 1.16 1.21  3.84  3.58  4.28 
3283 KOI-113         -1.62   0.63   1.77  1.64  1.90 1.13 1.08 1.19  7.71  6.24  9.03 
3284 KOI-3201         4.13   0.021  0.95  0.93  0.96 0.82 0.81 0.83 10.77  9.76 11.78 
3285 KOI-2053         1.38   0.021  1.49  1.46  1.53 1.17 1.15 1.19  4.95  4.54  5.35 
3286 KOI-2033                       0.77  0.75  0.78 0.75 0.74 0.77 12.30  8.48 14.26 
3287 KOI-1944         1.59   0.016  0.92  0.90  0.93 0.99 0.98 1.01  2.04  0.99  3.30 
3288 KOI-2603         1.31   0.025  1.81  1.77  1.85 1.32 1.26 1.34  3.32  3.20  4.04 
3289 KOI-440          2.23   0.018  0.83  0.81  0.84 0.82 0.81 0.84 10.70  8.15 13.09 
3290 KOI-166          2.87   0.016  0.78  0.77  0.79 0.74 0.73 0.75 13.21 11.45 14.39 
3291 KOI-379          0.801  0.017  2.75  2.67  2.81 1.58 1.55 1.66  2.35  2.06  2.65 
3292 KOI-2009         1.48   0.018  1.09  1.07  1.11 0.89 0.88 0.90  9.71  9.17 10.28 
3293 KOI-4581         1.44   0.014  1.21  1.19  1.24 1.06 1.04 1.07  6.26  5.80  6.78 
3294 KOI-3835         4.8    0.026  0.75  0.74  0.76 0.80 0.78 0.82  4.63  1.76  7.80 
3295 KOI-3681         2.49   0.026  1.31  1.28  1.33 1.20 1.19 1.21  3.16  2.88  3.46 
3296 KOI-3853         3.22   0.025  3.12  3.08  3.18 0.98 0.94 1.03 11.77  9.79 13.56 
3297 KOI-2979         1.45   0.016  1.29  1.27  1.32 1.05 1.04 1.07  5.79  5.47  6.07 
3298 KOI-986          1.57   0.018  0.97  0.95  0.99 0.93 0.92 0.94  8.85  7.35 10.18 
3299 KOI-2896         2.71   0.93   1.18  1.12  1.24 1.17 1.16 1.18  2.07  1.03  2.93 
3300 KOI-4659         1.89   0.017  0.94  0.93  0.96 0.92 0.91 0.94  6.70  5.50  7.78 
3301 KOI-1118         1.06   0.018  1.20  1.13  1.27 1.07 1.05 1.08  5.06  4.29  5.52 
3302 KOI-4298         1.08   0.015  1.54  1.51  1.57 1.03 1.02 1.05  6.28  5.94  6.55 
3303 KOI-1113         1.15   0.016  1.32  1.29  1.35 1.14 1.13 1.15  4.47  4.16  4.79 
3304 KOI-1116         1.8    0.014  1.08  1.06  1.10 0.99 0.98 1.00  6.85  6.13  7.57 
3305 KOI-2081         0.763  0.015  3.56  3.49  3.64 1.23 1.20 1.35  5.79  4.17  6.24 
3306 KOI-4400         1.52   0.015  1.08  1.06  1.10 1.02 1.01 1.03  5.32  4.62  6.03 
3307 KOI-1824         2.17   0.031  1.13  1.11  1.16 0.98 0.96 0.99  6.87  6.36  7.34 
3308 KOI-2807         0.923  0.018  1.50  1.46  1.54 1.29 1.27 1.30  2.94  2.75  3.11 
3309 KOI-2335         0.836  0.14   1.04  0.99  1.10 0.91 0.90 0.92  9.90  9.02 10.47 
3310 KOI-197          2.68   0.017  0.77  0.76  0.78 0.76 0.75 0.77 13.28 11.01 14.53 
3311 KOI-4144         1.16   0.02   1.01  0.99  1.03 1.02 1.01 1.04  3.17  2.16  4.07 
3312 KOI-1115         0.856  0.019  1.91  1.86  1.96 1.14 1.11 1.18  6.77  5.91  7.40 
3313 HAT-P-14         4.46   0.025  1.65  1.62  1.68 1.37 1.36 1.38  2.35  2.27  2.44 
3314 KOI-1878         1.44   0.021  1.42  1.39  1.45 1.22 1.21 1.23  3.72  3.53  3.88 
3315 KOI-3277         0.975  0.016  2.25  2.20  2.30 1.21 1.18 1.26  4.83  4.39  5.04 
3316 KOI-3203         1.69   0.028  1.81  1.78  1.84 1.32 1.31 1.33  2.86  2.78  2.92 
3317 KOI-3225         4.37   0.025  0.89  0.87  0.90 0.88 0.87 0.89  8.73  6.95 10.48 
3318 Kepler-24        0.836  0.024  1.13  1.10  1.17 1.10 1.09 1.12  3.05  2.28  3.74 
3319 KOI-490          2.9    0.017  0.76  0.75  0.77 0.76 0.75 0.77 12.95 10.42 14.41 
3320 KOI-1089         0.969  0.02   1.11  1.09  1.15 1.04 1.03 1.06  5.30  4.47  6.05 
3321 KOI-2863         1.44   0.015  1.13  1.12  1.16 0.90 0.89 0.91  9.91  9.40 10.42 
3322 KOI-3515         1.42   0.023  1.96  1.91  2.01 1.29 1.26 1.34  2.99  2.68  3.32 
3323 KOI-401          1.72   0.017  1.03  1.01  1.05 0.91 0.90 0.92 12.61 11.47 13.71 
3324 KOI-2278         1.05   0.019  1.48  1.45  1.51 1.07 1.06 1.09  5.94  5.40  6.22 
3325 KOI-3172                       1.81  1.68  1.95 1.21 1.18 1.28  4.83  4.14  5.30 
3326 KOI-2974         0.319  0.02   3.31  3.23  3.65 1.85 1.84 1.92  1.48  1.27  1.50 
3327 KOI-384          0.914  0.015  2.21  2.17  2.26 1.39 1.38 1.44  3.35  3.06  3.53 
3328 KOI-2740         0.804  0.021  1.99  1.96  2.02 1.30 1.30 1.31  2.95  2.87  3.05 
3329 KOI-1196         0.722  0.024  1.28  1.24  1.32 0.92 0.90 0.93  9.96  9.44 10.52 
3330 KOI-1845         2.32   0.019  0.81  0.80  0.82 0.80 0.80 0.82 12.48  9.90 14.19 
3331 KOI-3075         2.74   0.014  0.83  0.82  0.83 0.74 0.73 0.74 14.77 14.41 14.94 
3332 KOI-268          3.86   0.035  1.31  1.23  1.39 1.25 1.23 1.26  1.98  1.16  2.54 
3333 KOI-2043         1.13   0.018  1.20  1.17  1.23 1.03 1.02 1.04  6.80  6.30  7.32 
3334 KOI-3876         3.04   0.023  0.93  0.92  0.95 0.99 0.98 1.01  3.08  1.86  4.25 
3335 KOI-1218         2.0    0.019  1.06  1.04  1.08 0.93 0.92 0.94  9.39  8.84  9.88 
3336 KOI-385          2.26   0.017  0.93  0.91  0.94 0.91 0.90 0.92  7.92  6.52  9.26 
3337 KOI-3415         1.9    0.055  1.56  1.53  1.59 0.83 0.83 0.83 14.91 14.82 14.97 
3338 KOI-3340         0.741  0.066  1.63  1.55  1.71 1.19 1.17 1.24  4.26  3.78  4.59 
3339 KOI-3641         0.798  0.048  1.70  1.64  1.78 1.27 1.21 1.28  3.37  3.19  4.15 
3340 KOI-118          2.12   0.023  1.44  1.42  1.47 1.04 1.03 1.05  8.81  8.40  9.18 
3341 KOI-2755         3.37   0.02   0.99  0.97  1.00 0.94 0.93 0.96  5.98  5.18  6.73 
3342 KOI-2194         1.2    0.019  1.24  1.22  1.27 0.97 0.96 0.98  7.85  7.44  8.17 
3343 KOI-6102         1.56   0.024  2.98  2.92  3.04 1.83 1.81 1.85  1.42  1.40  1.47 
3344 KOI-624          1.99   0.017  0.93  0.92  0.95 0.95 0.94 0.96  5.29  3.98  6.53 
3345 KOI-1221         2.23   0.032  2.96  2.90  3.01 1.17 1.13 1.20  7.30  6.61  8.27 
3346 KOI-386          1.37   0.018  1.07  1.05  1.09 1.09 1.08 1.10  2.67  1.94  3.32 
3347 KOI-975          9.19   0.032  1.97  1.94  2.01 1.38 1.37 1.39  3.19  3.11  3.30 
3348 KOI-2279         1.19   0.018  1.24  1.22  1.27 1.07 1.06 1.08  6.05  5.60  6.57 
3349 KOI-302          1.43   0.029  1.91  1.86  1.95 1.52 1.50 1.54  1.86  1.78  1.94 
3350 KOI-1901         1.49   0.014  1.20  1.17  1.22 1.14 1.13 1.16  3.21  2.70  3.68 
3351 KOI-1861         1.33   0.017  1.06  1.04  1.08 1.10 1.09 1.11  1.99  1.26  2.67 
3352 KOI-3308         0.84   0.016  1.70  1.66  1.75 1.13 1.11 1.14  6.57  6.24  6.88 
3353 KOI-301          1.58   0.028  1.50  1.47  1.53 1.13 1.11 1.14  5.40  5.11  5.85 
3354 KOI-2808         0.375  0.076  1.60  1.52  1.69 1.38 1.36 1.41  1.99  1.80  2.12 
3355 KOI-442          1.26   0.017  1.10  1.08  1.13 1.00 0.99 1.01  6.43  5.81  6.99 
3356 KOI-2261         2.29   0.017  0.79  0.78  0.81 0.85 0.83 0.86  4.93  2.37  7.58 
3357 KOI-1206         0.609  0.018  2.95  2.88  3.03 1.52 1.39 1.55  2.66  2.44  3.63 
3358 KOI-3002         0.804  0.16   1.17  1.12  1.24 0.98 0.97 0.99  7.38  6.93  7.76 
3359 KOI-388          1.08   0.013  1.91  1.88  1.94 1.25 1.20 1.27  4.88  4.49  5.54 
3360 KOI-444          1.45   0.02   0.93  0.92  0.95 0.91 0.90 0.93  6.28  5.19  7.35 
3361 KOI-149          1.07   0.015  2.07  2.03  2.10 1.14 1.13 1.15  6.71  6.55  7.13 
3362 KOI-2289         1.34   0.013  1.38  1.35  1.40 1.13 1.10 1.15  5.63  5.13  6.44 
3363 KOI-4423         0.952  0.019  1.93  1.88  1.98 1.37 1.36 1.38  2.81  2.69  2.92 
3364 KOI-1216         1.05   0.017  1.70  1.66  1.74 1.15 1.15 1.17  5.23  4.78  5.55 
3365 KOI-1208         0.468  0.071  2.49  2.35  2.63 1.52 1.48 1.57  2.37  2.19  2.54 
3366 KOI-2904         1.33   0.053  1.89  1.82  1.97 1.41 1.38 1.43  3.04  2.93  3.15 
3367 KOI-393          1.01   0.015  1.53  1.50  1.57 1.16 1.14 1.18  4.04  3.97  4.58 
3368 KOI-3180         1.85   0.055  2.84  2.75  2.91 1.61 1.58 1.67  2.20  1.92  2.35 
3369 KOI-392          0.931  0.024  1.62  1.57  1.67 1.20 1.16 1.24  5.06  4.55  5.91 
3370 KOI-1336         1.0    0.025  0.99  0.97  1.02 1.00 0.99 1.02  4.36  2.97  5.67 
3371 KOI-4887         0.966  0.022  2.33  2.26  2.39 1.35 1.31 1.40  3.80  3.35  4.02 
3372 KOI-1222         1.24   0.024  3.68  3.61  3.76 1.33 1.28 1.38  4.30  3.84  4.83 
3373 KOI-280          4.66   0.021  1.07  1.06  1.09 0.97 0.95 0.98  5.93  5.38  6.48 
3374 KOI-1335         0.692  0.019  1.97  1.91  2.03 1.47 1.45 1.49  2.51  2.37  2.65 
3375 KOI-2202         1.99   0.02   0.85  0.84  0.87 0.91 0.89 0.93  4.58  2.30  6.80 
3376 KOI-1344         1.25   0.015  1.43  1.40  1.46 1.00 0.99 1.01  7.01  6.74  7.40 
3377 KOI-281          2.56   0.025  1.45  1.43  1.48 0.90 0.89 0.91 10.75 10.23 11.23 
3378 KOI-2866         0.56   0.042  1.74  1.66  1.83 1.37 1.34 1.40  2.87  2.77  2.97 
3379 KOI-144          3.23   0.02   0.81  0.80  0.82 0.80 0.80 0.81 12.89 10.57 14.40 
3380 KOI-3864         4.47   0.024  0.76  0.76  0.77 0.83 0.82 0.85  2.59  0.93  4.83 
3381 KOI-3880         4.41   0.024  1.25  1.23  1.28 1.17 1.15 1.18  3.20  2.84  3.58 
3382 KOI-1864         1.12   0.016  1.93  1.89  1.96 1.14 1.11 1.16  6.91  6.27  7.59 
3383 KOI-3678         2.83   0.021  0.92  0.91  0.94 0.91 0.89 0.92  8.30  6.81  9.67 
3384 KOI-551          0.924  0.025  1.07  1.04  1.10 0.99 0.98 1.00  6.94  5.89  7.87 
3385 KOI-3202         2.08   0.024  2.39  2.36  2.44 1.07 1.02 1.12  8.65  7.36 10.03 
3386 KOI-2311         2.15   0.023  1.35  1.33  1.37 1.00 0.99 1.01 10.34  9.87 10.80 
3387 KOI-1619         8.37   0.027  0.72  0.71  0.72 0.69 0.69 0.70 14.60 13.96 14.89 
3388 KOI-5048         0.627  0.015  4.69  4.59  4.81 1.33 1.26 1.41  4.35  3.62  5.18 
3389 KOI-3358         1.92   0.018  0.87  0.85  0.88 0.81 0.80 0.82 11.22  9.69 12.66 
3390 KOI-3928         1.47   0.012  1.34  1.32  1.37 1.15 1.13 1.16  4.32  3.89  4.63 
3391 KOI-3528         0.99   0.021  3.08  2.99  3.15 1.52 1.51 1.57  2.02  1.87  2.15 
3392 KOI-1615         3.41   0.022  1.33  1.31  1.35 1.20 1.19 1.21  3.50  3.24  3.77 
3393 KOI-403          0.911  0.017  1.47  1.44  1.51 1.32 1.31 1.34  2.23  2.01  2.44 
3394 KOI-4774         2.3    0.015  0.83  0.82  0.85 0.84 0.83 0.86  8.08  5.82 10.26 
3395 KOI-5057         0.837  0.02   5.09  4.97  5.22 1.36 1.31 1.45  3.98  3.27  4.46 
3396 KOI-2787         0.677  0.017  2.54  2.50  2.67 1.51 1.50 1.51  2.01  1.89  2.12 
3397 KOI-1738         2.77   0.017  0.89  0.88  0.90 0.86 0.84 0.87 11.68  9.85 13.36 
3398 KOI-3378         1.89   0.015  0.92  0.90  0.94 0.80 0.79 0.82 11.55 10.40 12.72 
3399 KOI-1803         4.09   0.014  0.75  0.74  0.76 0.78 0.76 0.80  8.02  4.48 11.38 
3400 KOI-4452         1.07   0.017  1.53  1.50  1.56 0.97 0.96 0.98  8.29  7.83  8.65 
3401 KOI-3168         4.43   0.023  1.64  1.62  1.67 1.10 1.10 1.10  5.53  5.33  5.78 
3402 KOI-626          1.31   0.021  1.25  1.22  1.28 1.04 1.03 1.05  5.70  5.39  6.04 
3403 KOI-1338         1.13   0.018  1.00  0.97  1.02 0.90 0.89 0.91  8.18  7.26  9.06 
3404 KOI-1332         0.809  0.023  1.04  1.01  1.08 0.90 0.89 0.91  8.97  8.16  9.68 
3405 KOI-2547         1.14   0.023  1.16  1.14  1.19 1.05 1.04 1.06  5.03  4.51  5.52 
3406 KOI-4288         2.0    0.024  1.43  1.40  1.46 1.10 1.09 1.12  6.48  6.05  6.89 
3407 KOI-3181         2.65   0.033  2.54  2.49  2.59 1.28 1.23 1.35  4.81  4.09  5.50 
3408 KOI-627          1.29   0.017  1.48  1.45  1.51 1.19 1.14 1.20  4.82  4.55  5.82 
3409 KOI-4157         1.76   0.023  1.28  1.25  1.30 1.18 1.17 1.19  3.09  2.74  3.46 
3410 KOI-2025         1.02   0.021  1.42  1.38  1.46 1.27 1.26 1.29  2.44  2.24  2.64 
3411 Kepler-350       1.02   0.021  1.43  1.39  1.47 1.25 1.24 1.27  2.85  2.66  3.00 
3412 KOI-628          1.54   0.016  0.98  0.97  1.00 0.85 0.84 0.86  9.98  9.08 10.89 
3413 KOI-3811         1.13   0.017  1.43  1.41  1.46 1.10 1.10 1.11  5.56  5.31  5.81 
3414 KOI-629          0.987  0.017  1.36  1.33  1.39 1.02 1.00 1.03  6.58  6.30  6.95 
3415 KOI-1805         1.96   0.019  0.88  0.86  0.89 0.92 0.91 0.94  4.34  2.73  5.90 
3416 KOI-2393         1.97   0.033  0.74  0.73  0.75 0.73 0.73 0.75 13.01 10.27 14.41 
3417 KOI-1534         1.1    0.016  1.45  1.42  1.48 1.21 1.20 1.23  3.83  3.65  4.10 
3418 KOI-3184         3.45   0.025  1.48  1.45  1.50 1.12 1.10 1.17  6.54  5.48  7.12 
3419 KOI-4367         0.831  0.018  1.58  1.54  1.62 1.24 1.20 1.27  3.62  3.38  4.47 
3420 KOI-4004         3.02   0.02   0.92  0.91  0.94 0.98 0.97 1.00  2.86  1.74  4.03 
3421 KOI-2120         3.19   0.016  0.74  0.73  0.75 0.78 0.76 0.80  6.11  2.86  9.21 
3422 KOI-4639         0.898  0.035  3.29  3.20  3.37 1.95 1.90 1.97  1.22  1.19  1.29 
3423 KOI-633          1.16   0.017  1.37  1.34  1.40 1.02 1.00 1.04  6.99  6.64  7.42 
3424 KOI-632          2.66   0.014  0.86  0.84  0.87 0.88 0.87 0.89  6.88  4.86  8.80 
3425 KOI-232          0.945  0.018  1.28  1.25  1.31 1.08 1.06 1.09  5.43  5.10  5.79 
3426 Kepler-122       0.945  0.018  1.34  1.30  1.37 1.07 1.06 1.09  6.09  5.74  6.41 
3427 KOI-3823         1.68   0.015  0.93  0.92  0.95 0.95 0.94 0.97  5.03  3.66  6.31 
3428 KOI-3936         3.6    0.015  0.79  0.78  0.80 0.82 0.80 0.83  8.46  5.53 11.11 
3429 KOI-1665         0.971  0.02   1.38  1.34  1.41 1.21 1.20 1.23  3.68  3.46  3.90 
3430 KOI-4018         1.34   0.025  0.86  0.84  0.88 0.88 0.87 0.90  5.80  3.68  7.84 
3431 KOI-2635         1.26   0.024  1.90  1.87  1.94 1.27 1.20 1.28  3.34  3.22  4.45 
3432 KOI-5107         0.336  0.015  7.25  7.02  7.50 1.49 1.45 1.52  2.91  2.66  3.16 
3433 KOI-3770         0.345  0.039  2.27  2.17  2.39 1.44 1.40 1.47  3.01  2.77  3.24 
3434 KOI-5119         0.606  0.033  6.52  6.28  6.76 1.46 1.45 1.53  3.34  2.85  3.39 
3435 KOI-4546         1.32   0.021  1.34  1.31  1.37 1.11 1.10 1.12  5.53  5.20  5.88 
3436 KOI-2951         1.57   0.19   0.97  0.92  1.02 0.87 0.86 0.89  9.27  7.49 10.57 
3437 KOI-3421         0.732  0.017  1.78  1.73  1.83 1.35 1.34 1.37  3.15  3.06  3.24 
3438 KOI-1666         0.694  0.021  1.34  1.30  1.38 1.30 1.28 1.31  1.53  1.10  1.90 
3439 KOI-635          1.76   0.017  1.14  1.12  1.16 1.14 1.13 1.15  2.19  1.61  2.73 
3440 KOI-161          3.54   0.015  0.82  0.81  0.83 0.83 0.82 0.85  9.79  6.96 12.25 
3441 KOI-639          1.28   0.018  1.26  1.23  1.29 1.17 1.16 1.18  3.18  2.79  3.60 
3442 KOI-3093         1.21   0.11   1.18  1.13  1.24 1.05 1.04 1.07  5.84  5.08  6.52 
3443 Kepler-130       3.13   0.023  1.14  1.12  1.15 1.04 1.03 1.05  4.72  4.29  5.14 
3444 KOI-282          3.13   0.023  1.15  1.14  1.18 0.99 0.98 1.00  6.66  6.21  7.07 
3445 KOI-4331                       1.62  1.50  1.76 1.32 1.29 1.37  2.83  2.70  2.94 
3446 KOI-1822         2.53   0.029  1.08  1.06  1.10 1.03 1.02 1.04  4.05  3.45  4.63 
3447 KOI-640                        0.88  0.85  0.91 0.85 0.84 0.87 11.28  7.35 13.82 
3448 KOI-2698         1.22   0.015  1.23  1.20  1.25 1.07 1.06 1.08  6.01  5.56  6.52 
3449 KOI-1563         1.12   0.034  0.81  0.80  0.83 0.80 0.79 0.81 12.87 10.03 14.39 
3450 KOI-3474        -3.02   0.53   1.31  1.22  1.40 1.04 1.02 1.06  6.18  5.73  6.58 
3451 KOI-2158         2.82   0.017  0.95  0.94  0.97 0.82 0.82 0.83 14.05 13.26 14.63 
3452 KOI-2563         0.64   0.016  2.09  2.04  2.14 1.41 1.39 1.43  3.32  3.17  3.45 
3453 KOI-4246         2.14   0.013  0.96  0.94  0.98 1.00 0.98 1.01  4.05  2.83  5.22 
3454 KOI-1576         1.71   0.016  0.97  0.95  0.99 0.91 0.90 0.93  9.54  8.27 10.75 
3455 KOI-825          1.49   0.024  0.79  0.78  0.80 0.79 0.78 0.80 12.41  9.32 14.27 
3456 KOI-4713         0.923  0.025  1.00  0.98  1.03 1.09 1.07 1.10  0.90  0.42  1.85 
3457 KOI-4411         1.56   0.014  1.13  1.11  1.15 1.02 1.01 1.03  5.28  4.77  5.76 
3458 KOI-3239         3.72   0.022  0.90  0.89  0.92 0.95 0.93 0.96  4.12  2.68  5.46 
3459 KOI-2711                       1.03  0.99  1.08 1.07 1.05 1.08  2.61  1.13  4.14 
3460 KOI-1589         0.693  0.7    1.02  0.99  1.05 1.08 1.07 1.10  1.15  0.50  2.28 
3461 KOI-408          1.09   0.021  0.96  0.95  0.98 1.08 1.06 1.09  0.43  0.30  0.71 
3462 KOI-644          1.42   0.019  1.38  1.35  1.40 1.03 1.02 1.05  6.84  6.39  7.18 
3463 KOI-2370         1.4    0.022  1.36  1.34  1.39 1.19 1.18 1.21  3.13  2.89  3.34 
3464 KOI-2555         1.83   0.024  1.16  1.14  1.19 1.09 1.08 1.11  3.67  3.19  4.14 
3465 KOI-2011         1.72   0.024  1.35  1.33  1.38 1.22 1.20 1.23  2.86  2.61  3.08 
3466 KOI-2219         2.41   0.02   0.79  0.77  0.80 0.79 0.78 0.81 11.39  6.75 13.97 
3467 KOI-1825         2.17   0.022  0.84  0.83  0.86 0.88 0.87 0.90  5.50  3.29  7.73 
3468 KOI-2440         1.13   0.018  1.39  1.36  1.43 1.04 1.03 1.06  9.21  8.67  9.73 
3469 KOI-1557         2.27   0.028  0.71  0.70  0.72 0.76 0.74 0.78  3.30  1.04  6.78 
3470 KOI-829          0.704  0.033  1.06  1.02  1.11 1.03 1.01 1.04  4.83  3.50  5.94 
3471 KOI-2556         1.77   0.018  0.87  0.86  0.89 0.84 0.82 0.85  9.01  7.62 10.38 
3472 KOI-2690         2.43   0.016  0.88  0.87  0.90 0.90 0.89 0.91  6.86  5.16  8.57 
3473 KOI-645          1.04   0.016  1.75  1.71  1.81 1.10 1.09 1.13  5.37  4.92  5.60 
3474 KOI-3039         0.98   0.017  1.58  1.55  1.61 1.00 0.98 1.00  7.53  7.22  8.03 
3475 KOI-1567         1.26   0.03   0.76  0.75  0.77 0.74 0.73 0.75 13.77 11.89 14.69 
3476 KOI-4907         1.18   0.017  1.28  1.25  1.31 1.10 1.09 1.11  5.30  4.96  5.65 
3477 KOI-834          0.527  0.022  1.75  1.68  1.82 1.19 1.15 1.27  6.02  4.95  6.79 
3478 KOI-3791         0.756  0.017  1.90  1.85  1.95 1.37 1.36 1.39  3.21  3.11  3.31 
3479 KOI-1601         0.702  0.02   1.65  1.61  1.70 1.03 1.01 1.05  7.14  6.67  7.62 
3480 KOI-2970         1.86   0.024  1.17  1.15  1.20 1.10 1.09 1.11  3.64  3.17  4.06 
3481 KOI-142          2.62   0.014  0.95  0.93  0.96 0.91 0.90 0.92  9.27  7.91 10.62 
3482 KOI-2707         0.734  0.11   1.05  1.00  1.11 0.91 0.89 0.92  9.63  8.67 10.27 
3483 Kepler-399       0.734  0.11   1.05  1.00  1.10 0.88 0.87 0.89 11.01 10.23 11.62 
3484 KOI-4368         0.929  0.014  2.44  2.38  2.49 1.39 1.35 1.44  3.47  3.09  3.77 
3485 KOI-409          1.19   0.018  1.10  1.08  1.13 1.05 1.04 1.07  4.94  4.20  5.65 
3486 KOI-647          1.1    0.015  1.50  1.47  1.53 0.99 0.98 1.01  7.23  6.87  7.53 
3487 KOI-2741         2.12   0.019  1.05  1.03  1.07 1.03 1.02 1.05  4.26  3.49  5.02 
3488 KOI-257          4.35   0.026  1.23  1.21  1.25 1.19 1.18 1.20  2.30  1.96  2.65 
3489 KOI-1590         1.37   0.16   0.75  0.74  0.77 0.77 0.75 0.79  9.99  4.52 13.55 
3490 KOI-2854 E       0.871  0.018                                                    
3491 KOI-2854 W       0.792  0.027                                                    
3492 KOI-2668         1.73   0.021  0.89  0.88  0.91 0.87 0.86 0.88  8.15  6.68  9.51 
3493 KOI-837          1.31   0.035  0.82  0.80  0.84 0.82 0.81 0.84 10.53  6.60 13.45 
3494 KOI-1621         1.77   0.026  2.00  1.97  2.05 1.37 1.34 1.38  3.52  3.40  3.73 
3495 KOI-4067         1.08   0.019  1.17  1.14  1.19 1.08 1.07 1.09  4.62  4.07  5.12 
3496 Kepler-338       1.78   0.022  1.82  1.78  1.85 1.15 1.13 1.17  6.00  5.71  6.34 
3497 KOI-1930         1.78   0.022  1.84  1.81  1.88 1.11 1.10 1.12  6.33  6.04  6.70 
3498 KOI-2332         1.43   0.017  2.01  1.98  2.05 0.89 0.88 0.90 12.86 12.39 13.96 
3499 KOI-1962         0.908  0.33   2.07  1.92  2.22 1.26 1.15 1.28  3.75  3.63  5.24 
3500 KOI-649          0.848  0.018  2.20  2.15  2.26 1.50 1.48 1.52  2.69  2.60  2.84 
3501 KOI-2915         2.03   0.016  0.94  0.93  0.96 0.91 0.90 0.93  7.20  6.07  8.22 
3502 KOI-2790                       0.77  0.75  0.78 0.74 0.73 0.75 13.19 10.43 14.50 
3503 KOI-371          1.34   0.029  3.41  3.34  3.49 1.32 1.28 1.37  4.32  3.85  4.75 
3504 KOI-2369         0.518  0.036  1.26  1.20  1.33 1.02 1.00 1.04  8.40  7.70  9.05 
3505 KOI-2676         0.709  0.02   2.55  2.48  2.62 1.57 1.53 1.58  2.25  2.21  2.45 
3506 KOI-2010         1.18   0.015  1.50  1.47  1.53 1.27 1.26 1.29  3.00  2.87  3.15 
3507 KOI-2752         2.54   0.26   1.43  1.35  1.52 1.21 1.19 1.24  4.01  3.80  4.20 
3508 KOI-2183         0.828  0.026  1.07  1.04  1.11 0.94 0.93 0.96  9.78  8.65 10.84 
3509 KOI-505          2.43   0.018  0.77  0.76  0.78 0.83 0.82 0.85  4.59  1.94  7.59 
3510 Kepler-169       2.43   0.018  0.79  0.78  0.79 0.78 0.77 0.79 12.73 10.11 14.31 
3511 KOI-555          1.44   0.023  0.88  0.86  0.90 0.83 0.82 0.84 12.96 10.97 14.34 
3512 KOI-4744         1.06   0.016  1.52  1.49  1.55 1.09 1.08 1.11  7.66  7.19  8.09 
3513 KOI-2358         0.918  0.017  1.76  1.72  1.81 1.33 1.32 1.35  3.54  3.40  3.70 
3514 KOI-1897         1.2    0.018  1.20  1.17  1.22 1.01 1.00 1.02  6.78  6.38  7.15 
3515 KOI-2675         3.31   0.025  0.93  0.91  0.94 1.00 0.98 1.01  2.52  1.39  3.66 
3516 KOI-3288         1.81   0.016  0.85  0.83  0.86 0.89 0.87 0.91  5.14  3.06  7.19 
3517 KOI-650          2.95   0.014  0.82  0.81  0.83 0.79 0.79 0.81 13.12 11.21 14.41 
3518 KOI-1928         1.51   0.014  1.14  1.12  1.16 1.04 1.03 1.05  6.28  5.66  6.87 
3519 KOI-4686         1.7    0.024  2.01  1.98  2.06 1.30 1.24 1.32  4.89  4.49  5.50 
3520 KOI-4002         1.37   0.025  0.85  0.83  0.87 0.85 0.83 0.86 10.06  7.02 12.65 
3521 KOI-652          1.98   0.029  1.13  1.08  1.15 0.86 0.85 0.88 14.72 14.38 14.93 
3522 KOI-4913         1.13   0.014  1.45  1.42  1.48 1.28 1.26 1.29  2.71  2.54  2.89 
3523 KOI-3422         1.98   0.019  1.07  1.06  1.09 1.04 1.03 1.05  4.90  4.18  5.62 
3524 KOI-4156         0.967  0.017  1.69  1.65  1.73 1.20 1.15 1.25  5.53  4.94  6.59 
3525 KOI-1060         0.637  0.019  1.55  1.50  1.60 1.22 1.20 1.24  3.30  3.08  3.47 
3526 Kepler-758       0.637  0.019  1.57  1.48  1.66 1.22 1.20 1.25  3.42  3.21  3.55 
3527 KOI-2801         3.82   0.026  1.53  1.50  1.55 1.14 1.12 1.15  5.90  5.49  6.25 
3528 KOI-1839         2.93   0.057  0.86  0.84  0.87 0.94 0.93 0.95  2.24  0.91  4.05 
3529 KOI-2498         2.27   0.019  0.83  0.82  0.84 0.77 0.77 0.78 13.86 12.46 14.68 
3530 KOI-4633         0.929  0.015  1.68  1.65  1.72 1.20 1.16 1.22  5.07  4.77  5.91 
3531 KOI-654          1.47   0.016  1.01  0.99  1.02 1.01 0.99 1.02  4.29  3.36  5.17 
3532 KOI-1052         0.753  0.028  1.03  1.00  1.07 1.02 1.00 1.04  4.10  2.73  5.20 
3533 KOI-3190         2.42   0.026  1.19  1.17  1.21 1.06 1.05 1.07  4.78  4.37  5.17 
3534 KOI-655          1.54   0.024  1.31  1.29  1.34 1.14 1.13 1.16  4.26  3.87  4.58 
3535 KOI-2479         1.25   0.023  2.32  2.27  2.37 1.13 1.09 1.21  7.07  5.40  8.16 
3536 KOI-2250         1.35   0.028  0.79  0.77  0.80 0.78 0.77 0.79 12.98 10.29 14.41 
3537 KOI-303          3.42   0.024  1.02  1.00  1.03 0.87 0.86 0.88 10.27  9.58 10.96 
3538 KOI-2733         1.76   0.36   0.74  0.73  0.75 0.74 0.73 0.75 13.55 11.24 14.63 
3539 KOI-2148         1.28   0.012  1.71  1.67  1.74 1.13 1.12 1.15  7.35  7.02  7.69 
3540 Kepler-363       1.28   0.012  1.72  1.69  1.75 1.13 1.11 1.14  7.60  7.26  7.96 
3541 KOI-1054         0.552  0.02   7.33  7.13  7.53 1.50 1.45 1.51  1.87  1.85  2.09 
3542 KOI-2167         0.817  0.03   0.97  0.94  1.00 1.01 0.99 1.02  3.49  1.82  5.16 
3543 KOI-2071         2.35   0.016  0.87  0.85  0.88 0.85 0.84 0.87 10.49  8.44 12.43 
3544 KOI-1684         1.09   0.025  1.77  1.73  1.81 1.38 1.36 1.39  2.50  2.40  2.58 
3545 KOI-1916         0.429  0.38   1.15  1.08  1.22 1.10 1.08 1.12  4.20  2.87  5.05 
3546 Kepler-336       0.429  0.38   1.16  1.09  1.23 1.06 1.05 1.08  5.75  4.62  6.54 
3547 KOI-2949         1.33   0.014  1.43  1.40  1.46 1.08 1.06 1.09  7.30  6.89  7.67 
3548 KOI-3500         0.888  0.02   2.19  2.13  2.25 1.41 1.39 1.44  3.47  3.24  3.59 
3549 Kepler-132       3.62   0.29   1.06  1.01  1.11 0.97 0.96 0.98  5.92  4.76  6.77 
3550 KOI-284          3.62   0.29   1.06  1.01  1.11 1.00 0.99 1.01  4.97  3.69  5.93 
3551 KOI-4276         0.97   0.024  2.55  2.47  2.62 1.57 1.54 1.60  2.40  2.24  2.64 
3552 KOI-304          2.93   0.025  0.94  0.92  0.95 0.96 0.95 0.97  3.75  2.78  4.69 
3553 KOI-2001         3.76   0.017  0.80  0.79  0.81 0.82 0.80 0.83  8.91  5.99 11.56 
3554 KOI-306          4.03   0.024  0.86  0.85  0.87 0.86 0.85 0.88  9.06  6.92 11.04 
3555 Kepler-203       1.39   0.019  1.07  1.04  1.09 1.05 1.04 1.06  4.06  3.26  4.83 
3556 KOI-659          1.24   0.015  1.30  1.27  1.32 1.21 1.20 1.22  2.56  2.26  2.83 
3557 KOI-2098         0.903  0.018  1.52  1.49  1.56 1.23 1.22 1.24  3.45  3.27  3.59 
3558 KOI-3179         3.68   0.027  0.95  0.93  0.96 0.99 0.97 1.00  3.80  2.69  4.92 
3559 KOI-4123         0.693  0.02   2.48  2.41  2.54 1.54 1.50 1.55  2.67  2.44  2.76 
3560 KOI-2398         0.941  0.014  1.66  1.63  1.70 1.13 1.12 1.16  4.68  4.27  4.86 
3561 KOI-2829         1.57   0.022  1.51  1.48  1.54 1.08 1.07 1.09  7.15  6.74  7.50 
3562 Kepler-92        2.06   0.023  1.84  1.80  1.87 1.31 1.30 1.32  4.10  3.96  4.23 
3563 KOI-285          2.06   0.023  1.84  1.80  1.87 1.30 1.28 1.32  4.23  4.07  4.43 
3564 KOI-2252         0.645  0.017  2.37  2.31  2.43 1.52 1.50 1.54  2.67  2.61  2.72 
3565 KOI-3240         1.3    0.027  2.67  2.61  2.71 1.64 1.63 1.65  2.22  2.16  2.25 
3566 KOI-2636         3.32   0.021  1.02  1.01  1.04 1.04 1.02 1.05  3.60  2.81  4.37 
3567 KOI-1812         1.18   0.015  1.31  1.28  1.34 1.10 1.09 1.11  5.43  5.13  5.75 
3568 KOI-308          1.89   0.057  1.51  1.47  1.55 1.21 1.19 1.23  4.24  3.92  4.55 
3569 KOI-2608         1.4    0.091  1.73  1.64  1.81 1.27 1.24 1.32  3.92  3.48  4.21 
3570 KOI-415          1.04   0.016  1.26  1.23  1.29 0.95 0.94 0.96  8.53  8.19  8.93 
3571 KOI-4302         0.993  0.018  1.55  1.51  1.58 1.17 1.15 1.18  4.37  4.18  4.62 
3572 KOI-1688         0.734  0.02   1.66  1.61  1.70 1.24 1.19 1.27  4.53  4.32  5.33 
3573 KOI-660          0.98   0.016  2.23  2.19  2.28 0.96 0.96 0.97  9.44  9.29  9.86 
3574 KOI-307          1.34   0.12   1.28  1.23  1.35 1.05 1.04 1.08  5.72  5.37  6.04 
3575 KOI-1613         4.6    0.95   1.10  1.04  1.17 1.01 0.99 1.02  4.76  3.57  5.61 
3576 KOI-3436         3.2    0.016  0.82  0.80  0.83 0.81 0.80 0.83 11.61  8.96 13.76 
3577 KOI-219          0.549  0.27   1.60  1.48  1.72 1.23 1.19 1.27  4.37  4.13  4.65 
3578 KOI-611          0.929  0.016  1.37  1.33  1.40 1.23 1.22 1.24  2.94  2.67  3.14 
3579 KOI-2753         1.3    0.019  1.34  1.31  1.37 1.07 1.05 1.09  7.47  6.71  7.98 
3580 KOI-1128         2.48   0.013  0.86  0.85  0.88 0.85 0.83 0.86  8.88  7.18 10.39 
3581 KOI-662          1.15   0.015  1.66  1.63  1.70 1.13 1.12 1.14  6.51  6.23  6.81 
3582 KOI-3503         1.1    0.016  1.29  1.27  1.32 0.93 0.92 0.94  8.60  8.22  8.97 
3583 KOI-661          1.43   0.015  1.03  1.01  1.05 1.04 1.03 1.05  3.48  2.63  4.34 
3584 KOI-1121         1.57   0.021  1.56  1.53  1.59 1.09 1.08 1.10  7.37  7.07  7.67 
3585 KOI-1127         0.413  0.034  1.71  1.61  1.81 1.14 1.10 1.21  7.24  5.80  8.11 
3586 KOI-2857         0.967  0.016  1.58  1.54  1.61 1.30 1.29 1.32  3.33  3.17  3.48 
3587 KOI-2948         2.45   0.028  1.68  1.65  1.71 1.12 1.11 1.14  7.49  7.15  7.86 
3588 KOI-3456         1.99   0.033  1.18  1.16  1.20 0.87 0.86 0.88 11.96 11.47 12.52 
3589 KOI-1230         0.733  0.025  6.72  6.53  6.91 1.56 1.49 1.62  2.46  2.22  2.95 
3590 KOI-2840         1.04   0.017  1.56  1.53  1.59 1.02 1.02 1.04  7.64  7.21  8.17 
3591 Kepler-172       1.18   0.026  1.09  1.06  1.12 1.00 0.99 1.01  7.77  6.77  8.66 
3592 KOI-664          1.65   0.014  1.12  1.10  1.14 0.97 0.96 0.98  8.65  7.97  9.33 
3593 Kepler-206       1.65   0.014  1.11  1.09  1.13 0.99 0.98 1.00  7.62  6.96  8.26 
3594 KOI-372          3.23   0.037  0.94  0.92  0.96 0.98 0.97 0.99  3.15  2.13  4.18 
3595 KOI-1241         1.07   0.028  4.42  4.32  4.54 1.33 1.25 1.38  4.87  4.21  5.85 
3596 KOI-2408         1.57   0.016  0.95  0.93  0.96 0.85 0.84 0.86 11.09 10.10 12.08 
3597 KOI-511          1.17   0.021  1.14  1.11  1.17 1.04 1.03 1.06  5.65  4.97  6.29 
3598 KOI-176          1.13   0.014  1.41  1.38  1.44 1.14 1.13 1.16  4.09  3.70  4.32 
3599 KOI-94           2.07   0.022  1.42  1.39  1.45 1.21 1.20 1.22  3.79  3.63  3.95 
3600 KOI-270                        1.04  0.98  1.10 0.91 0.90 0.92  8.83  7.48  9.57 
3601 KOI-3117         2.49   0.015  0.95  0.94  0.97 0.91 0.90 0.92  8.69  7.47  9.93 
3602 KOI-4657         2.69   0.02   0.93  0.92  0.95 0.82 0.81 0.83 14.04 13.19 14.65 
3603 KOI-3438         1.31   0.013  1.18  1.15  1.20 1.01 1.00 1.03  5.99  5.58  6.42 
3604 KOI-1239         0.969  0.033  0.96  0.93  0.99 0.95 0.94 0.97  5.06  3.33  6.57 
3605 KOI-3287         1.09   0.015  1.29  1.26  1.32 1.01 1.01 1.03  6.91  6.50  7.21 
3606 KOI-857          1.41   0.02   0.86  0.85  0.87 0.84 0.83 0.85 12.25  9.91 13.99 
3607 KOI-1242         1.07   0.019  1.34  1.31  1.38 1.14 1.13 1.16  4.43  4.01  4.75 
3608 KOI-2559         1.34   0.014  1.16  1.14  1.19 1.05 1.03 1.06  6.12  5.55  6.68 
3609 KOI-3237         3.1    0.021  1.02  1.01  1.04 1.03 1.02 1.04  4.25  3.43  5.09 
3610 KOI-2838         1.16   0.017  1.73  1.70  1.77 1.09 1.07 1.11  7.95  7.42  8.41 
3611 KOI-1227         1.12   0.021  1.30  1.27  1.33 0.97 0.95 0.98  7.51  7.14  7.87 
3612 KOI-2737         1.91   0.02   1.66  1.63  1.69 1.11 1.10 1.12  7.96  7.63  8.35 
3613 KOI-4159         1.6    0.025  0.89  0.88  0.90 0.83 0.82 0.83 14.34 13.34 14.82 
3614 KOI-1692         3.69   0.024  0.93  0.92  0.95 0.92 0.91 0.94  8.25  6.69  9.74 
3615 KOI-612          2.19   0.015  0.82  0.80  0.83 0.80 0.79 0.81 11.97  9.54 13.87 
3616 KOI-666          1.76   0.015  1.01  0.99  1.03 0.93 0.92 0.94  9.10  8.08 10.08 
3617 KOI-4651         1.78   0.02   1.00  0.98  1.02 0.90 0.89 0.91 10.02  9.15 10.75 
3618 KOI-665          1.11   0.013  1.79  1.76  1.83 1.32 1.30 1.33  4.07  3.90  4.22 
3619 Kepler-207       1.11   0.013  1.80  1.76  1.83 1.31 1.30 1.33  4.09  3.94  4.23 
3620 KOI-561          2.38   0.014  0.78  0.77  0.79 0.75 0.74 0.75 13.86 12.46 14.69 
3621 KOI-1240         1.25   0.018  1.03  1.00  1.05 0.90 0.89 0.92 11.64 10.49 12.79 
3622 KOI-2092         0.666  0.036  0.82  0.79  0.86 0.85 0.83 0.87  4.57  1.91  7.32 
3623 KOI-5324         0.548  0.016  4.35  4.23  4.47 1.27 1.08 1.32  4.49  4.09  7.82 
3624 KOI-4072         1.45   0.013  1.26  1.24  1.28 1.07 1.05 1.08  6.58  6.08  7.14 
3625 KOI-2678         5.71   0.023  0.83  0.81  0.84 0.88 0.87 0.90  4.60  2.54  6.58 
3626 KOI-177                        0.98  0.94  1.04 0.98 0.97 1.00  5.03  2.78  6.83 
3627 KOI-1695         1.15   0.016  1.39  1.37  1.42 1.13 1.11 1.15  5.60  5.22  6.25 
3628 KOI-3980         0.797  0.026  1.33  1.29  1.38 1.03 1.01 1.04  8.77  8.25  9.32 
3629 KOI-1375         0.992  0.018  1.59  1.55  1.62 1.21 1.19 1.22  3.92  3.80  3.97 
3630 KOI-4850         1.51   0.017  0.96  0.95  0.98 0.93 0.92 0.94  7.69  6.48  8.83 
3631 KOI-2086         0.947  0.018  1.50  1.47  1.53 1.09 1.08 1.10  6.20  5.79  6.72 
3632 Kepler-60        0.947  0.018  1.51  1.48  1.54 1.10 1.08 1.11  5.75  5.46  6.12 
3633 KOI-4871         1.33   0.037  1.40  1.36  1.44 1.21 1.20 1.22  3.17  2.96  3.35 
3634 KOI-4184                       0.75  0.74  0.77 0.75 0.74 0.77 11.79  7.27 14.14 
3635 KOI-864          0.937  0.032  0.91  0.88  0.94 0.87 0.85 0.88  9.97  7.63 11.91 
3636 KOI-3244         0.635  0.021  7.09  6.91  7.29 1.46 1.42 1.49  3.18  2.95  3.44 
3637 KOI-4188         2.1    0.021  1.11  1.10  1.12 1.20 1.19 1.21  0.35  0.28  0.54 
3638 KOI-4674         1.49   0.014  1.24  1.22  1.26 0.99 0.98 1.00 10.12  9.54 10.71 
3639 KOI-201          1.56   0.016  1.06  1.04  1.08 0.95 0.94 0.97 10.05  8.96 11.09 
3640 KOI-2571         1.11   0.031  1.41  1.37  1.44 0.94 0.94 0.94 14.80 14.60 14.93 
3641 KOI-163          1.73   0.086  0.77  0.77  0.79 0.72 0.72 0.73 14.82 14.52 14.95 
3642 KOI-2220         0.762  0.022  1.38  1.34  1.43 1.05 1.03 1.06  8.32  7.86  8.81 
3643 KOI-1366         0.998  0.024  0.90  0.87  0.92 0.89 0.87 0.90  8.25  5.90 10.57 
3644 KOI-2925         2.46   0.015  0.89  0.88  0.90 0.89 0.88 0.91  7.83  6.12  9.39 
3645 KOI-1363         0.531  0.033  1.14  1.09  1.19 0.98 0.97 1.00  9.22  8.16 10.15 
3646 KOI-2087         3.53   0.02   1.03  1.02  1.05 1.07 1.06 1.09  2.35  1.65  3.04 
3647 KOI-1628         1.23   0.022  1.66  1.63  1.69 1.35 1.33 1.36  2.88  2.74  3.02 
3648 KOI-1367         1.71   0.019  0.75  0.73  0.76 0.74 0.73 0.76 11.69  8.53 13.80 
3649 KOI-4382         0.79   0.016  1.46  1.42  1.49 1.20 1.19 1.22  3.68  3.53  3.86 
3650 KOI-2879                       0.89  0.84  0.93 0.86 0.84 0.87  9.36  5.78 11.84 
3651 KOI-670          1.0    0.017  1.73  1.69  1.77 1.08 1.06 1.10  8.39  7.81  8.87 
3652 KOI-671          1.26   0.015  1.31  1.28  1.33 1.11 1.10 1.12  5.23  4.92  5.54 
3653 KOI-2215         0.652  0.019  2.01  1.97  2.11 1.45 1.44 1.50  2.19  2.05  2.32 
3654 KOI-3689         0.981  0.017  1.38  1.35  1.41 1.10 1.09 1.12  5.96  5.62  6.37 
3655 KOI-312          2.35   0.024  1.51  1.48  1.53 1.24 1.23 1.25  3.66  3.52  3.80 
3656 KOI-872          1.26   0.028  0.85  0.83  0.86 0.83 0.82 0.84 11.81  8.85 13.88 
3657 KOI-673          1.25   0.014  1.37  1.34  1.39 1.20 1.19 1.21  3.50  3.26  3.77 
3658 KOI-672          1.7    0.017  0.94  0.92  0.96 0.93 0.91 0.94  7.37  5.98  8.72 
3659 KOI-2083         0.987  0.16   1.41  1.34  1.50 1.10 1.09 1.12  5.62  5.32  5.94 
3660 KOI-3907         1.7    0.025  1.46  1.43  1.49 1.25 1.23 1.26  2.82  2.56  3.00 
3661 Kepler-1542      2.48   0.024                                                    
3662 KOI-4032         2.48   0.024  1.19  1.17  1.21 0.94 0.93 0.96 11.51 10.79 12.19 
3663 KOI-3012         1.43   0.021  1.78  1.75  1.81 0.92 0.90 0.93 10.23  9.71 10.89 
3664 KOI-4473         0.749  0.023  2.17  2.12  2.25 1.31 1.28 1.36  3.98  3.64  4.23 
3665 KOI-3083         2.06   0.021  1.18  1.16  1.20 1.09 1.08 1.10  5.13  4.61  5.60 
3666 KOI-3100         0.988  0.013  1.80  1.76  1.83 1.33 1.32 1.35  3.80  3.65  3.95 
3667 KOI-1379         1.66   0.015  1.04  1.02  1.06 0.93 0.92 0.94  8.28  7.60  8.89 
3668 KOI-1618         2.47   0.03   1.57  1.55  1.60 1.26 1.25 1.27  3.78  3.64  3.96 
3669 KOI-5375         0.362  0.018  6.47  6.23  6.70 1.30 1.19 1.34  4.04  3.76  5.24 
3670 KOI-369          2.57   0.022  1.22  1.20  1.24 1.10 1.08 1.11  4.12  3.79  4.45 
3671 KOI-238          0.95   0.021  1.39  1.35  1.42 1.14 1.12 1.15  4.63  4.21  4.87 
3672 KOI-987          3.56   0.026  0.93  0.92  0.95 0.91 0.89 0.92  8.59  7.29  9.85 
3673 KOI-4136         0.769  0.018  2.02  1.98  2.06 1.25 1.19 1.27  4.91  4.45  5.69 
3674 KOI-2051         0.669  0.023  1.24  1.19  1.28 1.00 0.98 1.02  7.52  7.09  7.97 
3675 KOI-1961         2.44   0.03   1.16  1.14  1.17 0.86 0.85 0.87 13.85 13.27 14.39 
3676 KOI-2916         2.11   0.017  0.79  0.78  0.80 0.77 0.77 0.79 13.06 10.82 14.41 
3677 KOI-2561         1.1    0.02   1.44  1.41  1.47 1.14 1.13 1.16  5.35  5.04  5.71 
3678 KOI-2516         1.11   0.015  2.10  2.07  2.14 1.21 1.16 1.24  5.98  5.48  6.85 
3679 KOI-456          1.04   0.018  1.11  1.08  1.13 0.95 0.94 0.96 10.35  9.48 11.24 
3680 KOI-1979         1.75   0.062  1.31  1.27  1.35 1.03 1.02 1.04  8.78  8.26  9.31 
3681 KOI-5379         0.893  0.021  4.50  4.40  4.60 1.34 1.29 1.37  4.19  3.87  4.71 
3682 KOI-1862         1.79   0.019  1.00  0.98  1.02 0.96 0.95 0.98  7.15  6.05  8.24 
3683 KOI-674          0.911  0.015  2.72  2.67  2.78 1.03 1.00 1.05 11.44 10.38 12.70 
3684 KOI-373          2.63   0.021  0.95  0.94  0.97 0.89 0.88 0.90  7.00  6.17  7.89 
3685 KOI-1378         1.17   0.016  1.80  1.77  1.83 1.07 1.07 1.10  5.91  5.43  6.12 
3686 KOI-4864         0.886  0.014  2.44  2.39  2.50 1.21 1.17 1.28  4.21  3.27  4.46 
3687 KOI-4665         1.13   0.023  1.50  1.46  1.54 1.03 1.02 1.04  8.79  8.07  9.31 
3688 KOI-266          3.05   0.024  1.24  1.22  1.26 1.12 1.11 1.13  4.08  3.70  4.40 
3689 KOI-3096         1.13   0.015  1.70  1.68  1.73 1.00 0.98 1.00  8.29  7.88  8.71 
3690 KOI-313          3.27   0.02   0.88  0.86  0.89 0.83 0.82 0.84 12.90 11.24 14.23 
3691 KOI-884          1.48   0.031  0.83  0.82  0.84 0.82 0.81 0.83 12.66 10.08 14.33 
3692 KOI-1848         0.961  0.24   1.28  1.21  1.38 1.06 1.04 1.09  5.81  5.40  6.17 
3693 KOI-2357         0.584  0.037  1.13  1.07  1.19 0.96 0.94 0.97  8.91  8.32  9.50 
3694 KOI-5393         0.562  0.017  5.56  5.41  5.71 1.38 1.32 1.39  3.83  3.80  4.38 
3695 KOI-3193                       2.82  2.69  2.95 0.95 0.95 0.97 14.33 13.60 14.72 
3696 KOI-1890         0.698  0.49   1.80  1.68  1.94 1.30 1.26 1.35  3.94  3.59  4.26 
3697 KOI-457          2.27   0.016  0.80  0.79  0.81 0.85 0.84 0.87  4.76  2.20  7.43 
3698 KOI-679          1.43   0.018  1.53  1.50  1.56 1.11 1.10 1.14  6.93  6.34  7.28 
3699 KOI-678          3.2    0.018  0.81  0.79  0.82 0.85 0.84 0.87  5.59  3.05  8.20 
3700 KOI-4663         1.39   0.02   2.11  2.06  2.14 1.24 1.20 1.27  5.47  5.16  6.10 
3701 Kepler-435       0.676  0.017  2.29  2.24  2.35 1.48 1.45 1.50  2.78  2.72  3.06 
3702 KOI-150          1.92   0.016  0.89  0.88  0.90 0.76 0.76 0.77 14.42 13.67 14.83 
3703 KOI-4160         1.96   0.017  1.00  0.98  1.02 1.03 1.02 1.05  3.35  2.34  4.35 
3704 KOI-3128         0.855  0.016  2.18  2.13  2.23 1.34 1.27 1.38  3.27  3.15  3.98 
3705 Kepler-431       2.03   0.02   1.61  1.51  1.72 1.11 1.09 1.12  5.77  5.47  6.08 
3706 KOI-3097         2.03   0.02   1.68  1.65  1.70 1.13 1.12 1.14  6.12  5.79  6.39 
3707 KOI-2631         1.13   0.015  1.58  1.55  1.61 0.93 0.92 0.95  9.34  8.83  9.81 
3708 KOI-683          1.45   0.016  1.13  1.10  1.15 1.05 1.04 1.07  5.26  4.59  5.87 
3709 KOI-1706         2.12   0.019  0.85  0.84  0.87 0.82 0.81 0.84 12.49 10.35 14.08 
3710 KOI-568          1.77   0.017  0.90  0.89  0.92 0.83 0.82 0.84 13.08 11.64 14.20 
3711 KOI-4614         1.02   0.015  1.44  1.41  1.47 1.16 1.14 1.17  5.13  4.76  5.61 
3712 KOI-1898         1.73   0.013  1.21  1.19  1.23 0.99 0.98 1.00  8.16  7.72  8.74 
3713 KOI-3943         1.58   0.023  1.52  1.50  1.55 1.21 1.18 1.23  4.05  3.75  4.49 
3714 KOI-315          5.09   0.025  0.70  0.69  0.70 0.68 0.68 0.69 13.86 12.17 14.68 
3715 KOI-1528         1.95   0.016  0.88  0.87  0.89 0.82 0.81 0.83 14.01 12.86 14.73 
3716 KOI-2722         1.57   0.018  1.14  1.12  1.16 1.11 1.09 1.12  3.01  2.45  3.50 
3717 Kepler-402       1.57   0.018  1.15  1.13  1.17 1.09 1.08 1.10  3.52  3.06  3.95 
3718 KOI-892          1.55   0.022  0.76  0.74  0.77 0.77 0.75 0.80  8.44  4.43 11.85 
3719 KOI-2585         1.44   0.016  1.19  1.17  1.21 0.92 0.91 0.93  8.66  8.23  9.06 
3720 KOI-269          3.36   0.025  1.47  1.44  1.49 1.25 1.24 1.26  3.06  2.90  3.21 
3721 KOI-684          0.881  0.013  2.22  2.18  2.26 1.10 1.06 1.14  8.11  7.00  9.27 
3722 KOI-4561         0.634  0.027  2.08  1.99  2.15 1.25 1.20 1.31  4.55  3.93  5.04 
3723 KOI-1921         1.32   0.026  1.55  1.51  1.58 1.30 1.29 1.32  2.75  2.63  2.87 
3724 KOI-4482         1.89   0.022  1.29  1.26  1.31 1.15 1.14 1.16  3.78  3.43  4.14 
3725 KOI-3721         0.321  0.021  2.91  2.86  3.21 1.65 1.65 1.76  1.40  1.34  1.50 
3726 KOI-4022         0.919  0.013  2.11  2.06  2.15 1.19 1.17 1.22  4.89  4.64  5.09 
3727 KOI-1808         2.25   0.023  1.18  1.11  1.26 1.14 1.12 1.15  3.06  1.86  3.92 
3728 KOI-685          0.73   0.021  1.91  1.85  1.97 1.39 1.37 1.41  2.79  2.69  2.89 
3729 KOI-3023         1.46   0.025  1.26  1.23  1.28 1.18 1.17 1.19  2.56  2.22  2.93 
3730 KOI-4725         3.99   0.014  0.75  0.74  0.75 0.73 0.73 0.74 13.82 12.13 14.69 
3731 KOI-2848         2.23   0.021  1.39  1.36  1.42 1.04 1.03 1.06  9.26  8.73  9.80 
3732 KOI-3787         1.62   0.02   0.97  0.95  0.99 0.99 0.98 1.00  4.55  3.38  5.59 
3733 KOI-171          1.02   0.017  1.47  1.44  1.50 1.23 1.21 1.24  3.82  3.67  3.98 
3734 KOI-1533         1.38   0.014  1.02  1.00  1.04 0.93 0.92 0.94  6.71  5.98  7.36 
3735 KOI-4582         4.42   0.027  0.95  0.94  0.97 0.89 0.88 0.90  7.66  6.81  8.52 
3736 KOI-1964         7.35   0.1    1.03  1.02  1.05 0.90 0.89 0.91 11.47 10.80 12.31 
3737 KOI-2984         1.2    0.014  1.78  1.75  1.82 1.28 1.26 1.31  4.08  3.84  4.27 
3738 KOI-1818         1.71   0.017  0.88  0.87  0.90 0.92 0.91 0.94  4.87  3.16  6.54 
3739 KOI-4257         0.839  0.015  2.60  2.56  2.64 1.37 1.31 1.40  3.64  3.41  4.10 
3740 KOI-686          1.87   0.017  1.06  1.04  1.07 0.94 0.93 0.95  8.89  8.27  9.45 
3741 KOI-3236         1.8    0.029  1.50  1.47  1.53 1.29 1.28 1.30  2.87  2.71  3.02 
3742 KOI-4109         2.18   0.023  0.80  0.79  0.82 0.82 0.80 0.84  9.44  6.00 12.47 
3743 KOI-4773         0.804  0.015  2.17  2.11  2.25 1.35 1.32 1.40  2.66  2.57  2.96 
3744 KOI-687          3.03   0.25   1.01  0.98  1.06 1.06 1.05 1.07  2.22  0.95  3.77 
3745 KOI-459          1.14   0.02   1.19  1.16  1.22 1.03 1.01 1.04  7.17  6.55  7.82 
3746 KOI-92           3.62   0.025  1.10  1.08  1.12 1.06 1.05 1.07  4.28  3.66  4.90 
3747 KOI-3214                       1.70  1.59  1.81 1.12 1.11 1.14  5.57  5.24  5.86 
3748 KOI-2674         1.13   0.018  1.78  1.74  1.82 1.12 1.11 1.13  7.07  6.67  7.45 
3749 KOI-2352         3.71   0.024  1.48  1.46  1.50 1.23 1.22 1.25  3.18  3.01  3.34 
3750 KOI-237          1.21   0.018  1.15  1.13  1.18 1.04 1.03 1.06  6.50  5.81  7.19 
3751 KOI-520          1.87   0.021  0.82  0.81  0.83 0.81 0.80 0.82 12.04  9.26 13.97 
3752 KOI-517          1.68   0.016  0.95  0.93  0.96 0.90 0.89 0.92  9.56  8.15 11.03 
3753 KOI-519          0.734  0.025  1.25  1.21  1.30 1.02 1.01 1.04  8.16  7.51  8.80 
3754 KOI-155          1.16   0.015  1.62  1.59  1.65 1.10 1.07 1.10  5.52  5.29  5.99 
3755 KOI-316          2.53   0.027  1.11  1.09  1.13 0.98 0.97 1.00  9.08  8.24  9.89 
3756 KOI-569          2.11   0.021  0.75  0.74  0.76 0.73 0.73 0.75 12.59 10.09 14.26 
3757 KOI-2743         1.86   0.015  0.95  0.94  0.97 0.88 0.87 0.90  9.36  8.34 10.32 
3758 KOI-3245         1.95   0.026  1.38  1.35  1.41 1.11 1.09 1.12  5.08  4.91  5.32 
3759 KOI-2486         2.09   0.51   1.53  1.42  1.64 1.19 1.16 1.23  4.71  4.41  5.19 
3760 KOI-2426         1.82   0.015  0.96  0.94  0.98 0.84 0.84 0.85 14.13 13.45 14.68 
3761 KOI-4343         1.75   0.37   1.73  1.60  1.85 1.00 0.96 1.04  7.56  6.56  8.55 
3762 KOI-1951         1.22   0.038  1.34  1.30  1.38 1.05 1.03 1.06  5.99  5.72  6.27 
3763 KOI-162                        1.18  1.11  1.26 1.06 1.05 1.08  6.06  5.15  6.80 
3764 KOI-4656         0.701  0.018  2.02  1.97  2.08 1.53 1.51 1.55  2.02  1.95  2.08 
3765 KOI-4881         0.991  0.014  1.50  1.46  1.54 1.24 1.20 1.25  3.61  3.46  4.23 
3766 KOI-317          1.18   0.02   1.78  1.74  1.82 1.38 1.36 1.39  2.82  2.73  2.90 
3767 KOI-2073         1.42   0.03   0.76  0.74  0.77 0.77 0.75 0.78 10.99  6.74 13.65 
3768 KOI-1019         3.3    0.022  3.53  3.47  3.59 1.18 1.15 1.21  6.71  5.93  7.29 
3769 KOI-688          0.823  0.015  1.62  1.58  1.66 1.27 1.25 1.29  3.50  3.37  3.84 
3770 KOI-4634                       1.25  1.18  1.34 1.16 1.15 1.19  3.51  2.67  4.00 
3771 KOI-3046         1.71   0.013  1.21  1.20  1.24 0.99 0.98 1.00  9.92  9.23 10.59 
3772 KOI-318          1.54   0.025  1.74  1.71  1.78 1.43 1.42 1.45  2.20  2.10  2.31 
3773 KOI-2781         1.7    0.029  1.59  1.56  1.63 0.91 0.90 0.93 10.20  9.66 10.77 
3774 KOI-2105         1.41   0.017  1.04  1.02  1.06 1.04 1.02 1.05  3.73  2.87  4.52 
3775 KOI-1985         3.24   0.015  0.76  0.75  0.77 0.76 0.75 0.77 12.05  9.44 14.03 
3776 KOI-572          0.847  0.025  1.62  1.57  1.66 1.15 1.14 1.16  5.15  4.63  5.42 
3777 KOI-907          1.05   0.031  0.85  0.83  0.88 0.91 0.89 0.93  3.31  1.43  5.42 
3778 KOI-1809         2.57   0.023  1.02  1.00  1.04 0.99 0.98 1.00  5.96  5.11  6.82 
3779 KOI-1726         4.59   0.014  0.76  0.76  0.77 0.75 0.75 0.76 13.88 12.22 14.72 
3780 KOI-2593         2.34   0.019  1.55  1.52  1.57 1.26 1.25 1.27  3.89  3.74  4.03 
3781 KOI-4037         1.66   0.025  1.25  1.22  1.28 1.19 1.18 1.20  2.39  2.04  2.75 
3782 KOI-4426         0.806  0.015  2.00  1.96  2.04 1.35 1.33 1.37  3.59  3.50  3.79 
3783 KOI-4098         2.81   0.3    0.77  0.75  0.78 0.76 0.75 0.77 12.13  8.09 14.25 
3784 KOI-1069         1.23   0.025  0.89  0.88  0.91 0.85 0.84 0.86 12.82 10.68 14.31 
3785 KOI-3338         1.37   0.014  1.23  1.20  1.25 1.07 1.06 1.08  4.97  4.62  5.31 
3786 KOI-4834         1.24   0.015  2.66  2.62  2.71 1.17 1.14 1.21  7.17  6.40  7.84 
3787 KOI-4567         0.818  0.063  1.56  1.48  1.65 1.32 1.29 1.34  2.57  2.42  2.69 
3788 KOI-4435         0.797  0.012  2.04  1.99  2.08 1.41 1.39 1.42  3.27  3.18  3.40 
3789 KOI-1137        -1.41   0.38   0.84  0.80  0.88 0.86 0.84 0.88  5.41  2.40  8.50 
3790 KOI-3301         0.75   0.022  1.92  1.88  1.99 1.23 1.20 1.28  5.42  4.88  5.88 
3791 Kepler-271       2.44   0.023  0.87  0.86  0.89 0.84 0.83 0.85  8.80  7.40 10.08 
3792 KOI-1150         0.681  0.33   1.19  1.12  1.26 1.01 1.00 1.02  8.08  7.24  8.79 
3793 KOI-1820         2.47   0.016  0.86  0.84  0.87 0.86 0.84 0.87  8.75  6.63 10.77 
3794 KOI-4399         4.71   0.018  0.86  0.85  0.88 0.86 0.84 0.87  7.69  6.34  9.05 
3795 KOI-574          1.66   0.02   0.79  0.77  0.80 0.77 0.76 0.79 12.19  9.46 14.06 
3796 KOI-4763         0.742  0.017  1.97  1.93  2.02 1.27 1.21 1.30  4.66  4.35  5.55 
3797 KOI-573          1.0    0.023  1.09  1.06  1.12 0.96 0.95 0.97  9.13  8.17 10.06 
3798 KOI-127          1.54   0.017  1.05  1.03  1.07 0.96 0.95 0.97  9.30  8.23 10.29 
3799 KOI-4407         3.16   0.023  1.52  1.49  1.54 1.28 1.27 1.29  2.63  2.49  2.81 
3800 Kepler-79        0.951  0.016  1.43  1.39  1.46 1.21 1.19 1.22  3.77  3.58  4.04 
3801 KOI-152          0.951  0.016  1.40  1.36  1.43 1.25 1.24 1.26  2.75  2.52  2.95 
3802 KOI-689          2.18   0.015  0.81  0.80  0.81 0.73 0.72 0.73 14.73 14.34 14.93 
3803 KOI-2730         1.2    0.016  1.34  1.31  1.37 0.99 0.98 0.99  8.23  7.84  8.70 
3804 KOI-4693         1.33   0.015  1.45  1.42  1.47 0.96 0.95 0.97  8.51  8.20  8.98 
3805 KOI-1148         1.03   0.014  1.31  1.29  1.34 1.16 1.15 1.17  4.16  3.90  4.46 
3806 KOI-102          2.52   0.027  1.13  1.11  1.16 1.02 1.00 1.03  7.30  6.63  7.95 
3807 KOI-4603         0.966  0.017  1.59  1.55  1.63 1.26 1.24 1.27  4.04  3.88  4.20 
3808 TYC 2810-1660-1 11.1    0.06   0.91  0.90  0.92 1.00 0.99 1.01  1.03  0.48  1.83 
3809 BD+43183        11.1    0.051  1.17  1.15  1.19 1.17 1.16 1.18  2.03  1.59  2.44 
3810 KOI-3497         3.17   0.24   0.78  0.77  0.79 0.77 0.76 0.77 14.34 13.26 14.83 
3811 KOI-3251         2.11   0.027  1.31  1.28  1.33 1.08 1.06 1.09  6.39  5.96  6.92 
3812 KOI-370          1.74   0.025  1.97  1.93  2.01 1.19 1.17 1.22  5.00  4.76  5.24 
3813 KOI-2389         1.16   0.018  1.48  1.45  1.50 1.07 1.06 1.08  6.16  5.85  6.41 
3814 KOI-4505         1.15   0.015  1.33  1.30  1.35 1.11 1.10 1.12  4.91  4.69  5.14 
3815 KOI-2016         0.888  0.019  1.47  1.44  1.51 1.24 1.23 1.26  3.81  3.64  3.99 
3816 KOI-691          0.89   0.016  1.52  1.49  1.55 1.02 1.01 1.04  6.80  6.35  7.09 
3817 KOI-3315         1.55   0.015  0.96  0.95  0.98 0.78 0.78 0.79 13.88 12.98 14.58 
3818 KOI-2022         1.03   0.021  1.02  0.99  1.05 1.01 1.00 1.02  4.96  3.81  6.05 
3819 KOI-3111         2.21   0.022  1.11  1.10  1.13 1.01 1.00 1.02  5.88  5.33  6.41 
3820 KOI-1792         0.89   0.34   1.71  1.63  1.81 0.96 0.95 0.98 10.74  9.70 11.79 
3821 KOI-3890         0.535  0.014  6.24  6.09  6.39 1.30 1.26 1.33  4.12  3.87  4.48 
3822 KOI-692          1.55   0.018  1.15  1.13  1.17 0.96 0.94 0.97 10.59  9.88 11.30 
3823 KOI-1270         1.52   0.021  0.85  0.84  0.87 0.82 0.81 0.83 13.01 11.01 14.37 
3824 KOI-2969         1.34   0.72   1.99  1.88  2.09 1.36 1.32 1.39  3.90  3.69  4.19 
3825 KOI-2488         1.09   0.016  1.49  1.46  1.52 1.11 1.09 1.11  5.84  5.49  6.34 
3826 KOI-139          1.49   0.014  1.17  1.15  1.19 1.08 1.07 1.09  5.14  4.61  5.65 
3827 KOI-1275         1.53   0.016  1.20  1.18  1.22 1.02 1.01 1.03  7.29  6.82  7.83 
3828 KOI-981          1.7    0.024  5.33  5.23  5.43 1.02 1.00 1.06  8.65  7.71  9.33 
3829 KOI-3946         1.01   0.019  1.76  1.73  1.81 1.29 1.28 1.32  3.05  2.89  3.13 
3830 KOI-4580         1.35   0.02   1.76  1.71  1.79 1.13 1.09 1.15  5.02  4.52  5.41 
3831 KOI-579          2.28   0.015  0.79  0.78  0.80 0.84 0.83 0.86  4.62  2.18  7.29 
3832 KOI-2503         2.64   0.017  0.78  0.78  0.79 0.77 0.77 0.78 13.84 12.25 14.68 
3833 KOI-1754         1.55   0.015  1.18  1.16  1.20 1.16 1.14 1.17  2.38  1.89  2.87 
3834 KOI-2111         1.11   0.02   0.95  0.93  0.97 0.93 0.92 0.95  7.30  5.75  8.74 
3835 KOI-4775         1.35   0.018  2.28  2.24  2.33 1.16 1.14 1.20  7.18  6.27  7.75 
3836 KOI-2414         1.09   0.013  1.67  1.64  1.70 0.97 0.95 0.97  8.59  8.23  9.09 
3837 KOI-1279         1.51   0.015  1.08  1.06  1.11 0.95 0.94 0.96  8.15  7.62  8.65 
3838 KOI-1271         0.907  0.014  1.65  1.61  1.68 1.20 1.19 1.22  3.89  3.78  3.93 
3839 KOI-1278         0.719  0.024  1.10  1.06  1.13 0.92 0.91 0.93  8.50  7.77  9.20 
3840 Kepler-282       0.719  0.024  1.09  1.06  1.13 0.89 0.88 0.90  9.83  9.16 10.49 
3841 KOI-1891         1.37   0.027  0.81  0.80  0.82 0.79 0.79 0.80 13.24 10.94 14.48 
3842 KOI-4066         1.12   0.015  1.45  1.42  1.48 1.23 1.22 1.25  3.48  3.32  3.63 
3843 KOI-2758         1.43   0.024  3.71  3.64  3.78 1.49 1.36 1.57  3.18  2.70  4.38 
3844 KOI-1283         2.73   0.022  1.57  1.55  1.59 1.04 1.04 1.07  6.41  5.86  6.64 
3845 KOI-105          2.5    0.022  1.04  1.02  1.05 0.83 0.82 0.84 12.18 11.43 13.01 
3846 KOI-921          1.16   0.028  0.82  0.81  0.84 0.81 0.80 0.82 12.76 10.00 14.35 
3847 KOI-172          1.34   0.014  1.20  1.18  1.22 0.92 0.92 0.93  9.28  8.87  9.63 
3848 KOI-319          1.49   0.022  2.16  2.12  2.20 1.40 1.35 1.40  3.50  3.39  3.88 
3849 KOI-374          2.53   0.026  1.22  1.21  1.24 0.99 0.98 1.00  7.09  6.74  7.49 
3850 KOI-1629         1.3    0.016  1.34  1.31  1.36 1.11 1.08 1.13  6.21  5.55  7.15 
3851 KOI-2749         1.79   0.03   2.48  2.43  2.54 1.46 1.46 1.51  2.88  2.60  3.01 
3852 KOI-2473         1.2    0.032  0.74  0.72  0.75 0.78 0.76 0.80  5.43  1.95  9.63 
3853 KOI-3891         0.974  0.018  2.36  2.31  2.43 1.03 0.99 1.08 10.25  8.60 11.71 
3854 KOI-4301         1.78   0.015  1.21  1.18  1.23 1.00 0.99 1.01  6.49  6.06  6.90 
3855 KOI-1257        -0.336  0.25   1.59  1.50  1.71 0.97 0.94 1.00 12.98 11.50 14.11 
3856 KOI-2017         2.54   0.016  0.90  0.89  0.91 0.96 0.95 0.98  2.81  1.59  4.09 
3857 KOI-1904         3.51   0.016  0.77  0.76  0.78 0.81 0.79 0.83  5.79  2.80  8.74 
3858 KOI-4251         1.9    0.015  0.93  0.92  0.95 0.91 0.89 0.92  8.19  6.94  9.40 
3859 KOI-2159         1.82   0.015  1.03  1.01  1.05 0.99 0.97 1.00  6.24  5.35  7.14 
3860 KOI-694          1.54   0.019  0.99  0.97  1.01 0.98 0.97 1.00  5.72  4.56  6.82 
3861 KOI-2039         1.47   0.018  0.94  0.92  0.96 0.94 0.93 0.96  6.64  5.10  8.16 
3862 KOI-1850         1.01   0.018  1.33  1.30  1.36 1.05 1.04 1.06  7.49  7.00  7.95 
3863 KOI-1276         1.14   0.019  0.99  0.97  1.02 0.92 0.91 0.93  9.46  8.14 10.71 
3864 KOI-695          1.92   0.017  0.94  0.92  0.95 0.85 0.84 0.86  8.59  7.60  9.51 
3865 KOI-3052         1.85   0.014  1.15  1.13  1.16 0.83 0.82 0.83 14.70 14.31 14.92 
3866 KOI-2956         1.53   0.02   2.09  2.05  2.13 1.48 1.47 1.50  2.45  2.38  2.54 
3867 KOI-3886                      11.45 11.04 12.00 2.56 2.54 2.62  0.66  0.64  0.66 
3868 KOI-1274         2.84   0.017  0.84  0.83  0.84 0.76 0.76 0.77 14.38 13.54 14.83 
3869 KOI-4811         0.817  0.018  2.12  2.08  2.18 1.21 1.16 1.24  5.35  4.86  6.16 
3870 KOI-2659         0.906  0.019  3.70  3.62  3.78 1.26 1.20 1.33  5.41  4.52  6.34 
3871 KOI-464          1.58   0.024  0.93  0.91  0.95 0.90 0.89 0.92  9.23  7.35 10.95 
3872 KOI-3541         0.818  0.012  1.88  1.85  1.92 1.22 1.21 1.24  4.03  3.59  4.13 
3873 KOI-2641         0.986  0.018  1.60  1.57  1.64 1.07 1.06 1.09  7.52  7.06  7.93 
3874 KOI-465          0.836  0.02   1.46  1.42  1.51 1.17 1.15 1.19  4.91  4.46  5.32 
3875 KOI-697                        1.36  1.27  1.46 1.05 1.03 1.07  8.03  7.56  8.51 
3876 KOI-4269         0.94   0.017  3.19  3.13  3.25 1.13 1.09 1.19  7.56  6.25  8.62 
3877 WASP-58          3.41   0.021  1.17  1.16  1.19 0.95 0.94 0.96  7.96  7.62  8.31 
3878 KOI-3473         2.88   0.02   0.77  0.76  0.78 0.83 0.81 0.85  3.66  1.46  6.16 
3879 KOI-698          0.698  0.024  1.64  1.59  1.70 1.28 1.26 1.30  3.50  3.37  3.74 
3880 KOI-2595         1.11   0.018  1.58  1.54  1.61 1.29 1.28 1.30  3.14  3.03  3.26 
3881 KOI-2517         1.22   0.039  0.96  0.93  0.99 0.86 0.85 0.87 10.19  8.90 11.36 
3882 KOI-700          2.03   0.015  0.90  0.89  0.92 0.81 0.79 0.82 10.53  9.41 11.68 
3883 Kepler-215       2.03   0.015  0.90  0.89  0.92 0.79 0.78 0.80 11.51 10.44 12.58 
3884 KOI-1412         1.03   0.015  1.57  1.54  1.61 1.16 1.13 1.20  5.79  5.00  6.26 
3885 KOI-159          1.57   0.018  1.16  1.14  1.18 1.06 1.05 1.08  4.86  4.34  5.34 
3886 KOI-2038         1.28   0.023  0.90  0.88  0.92 0.90 0.89 0.92  7.29  5.24  9.25 
3887 KOI-3227         2.68   0.031  1.19  1.17  1.21 1.07 1.05 1.08  5.40  4.92  5.88 
3888 KOI-4585         0.85   0.013  1.90  1.86  1.95 1.27 1.20 1.28  3.40  3.22  4.48 
3889 KOI-582          1.65   0.022  0.81  0.79  0.83 0.83 0.81 0.85  8.88  5.44 11.99 
3890 KOI-2319         1.35   0.016  1.29  1.26  1.31 1.09 1.08 1.11  5.18  4.90  5.48 
3891 KOI-3196         3.05   0.021  1.30  1.28  1.32 1.13 1.12 1.14  4.56  4.27  4.83 
3892 KOI-2530         0.883  0.017  1.87  1.83  1.91 1.24 1.20 1.27  4.86  4.41  5.42 
3893 KOI-2768         1.2    0.022  0.82  0.80  0.84 0.81 0.80 0.83  9.29  6.56 11.71 
3894 KOI-4014         1.36   0.017  1.13  1.11  1.15 1.07 1.06 1.08  4.46  3.84  5.05 
3895 KOI-134          0.834  0.012  1.85  1.81  1.89 1.42 1.41 1.43  2.76  2.67  2.86 
3896 KOI-1413         0.559  0.024  2.42  2.33  2.51 1.14 1.06 1.26  6.77  4.67  8.68 
3897 KOI-1616         3.2    0.022  1.24  1.22  1.26 1.15 1.14 1.16  3.65  3.28  4.03 
3898 KOI-2564         0.644  0.016  2.04  1.99  2.10 1.33 1.30 1.35  3.08  2.93  3.18 
3899 KOI-2175         1.27   0.023  2.21  2.17  2.26 1.26 1.21 1.28  4.74  4.45  5.51 
3900 KOI-2833         2.08   0.026  1.28  1.25  1.30 1.07 1.06 1.08  4.90  4.60  5.18 
3901 KOI-2367         1.66   0.021  1.51  1.48  1.54 1.24 1.23 1.26  3.92  3.76  4.07 
3902 KOI-2470         1.38   0.025  1.29  1.26  1.31 1.10 1.08 1.12  5.95  5.51  6.72 
3903 KOI-3008         1.84   0.022  1.78  1.75  1.81 1.18 1.17 1.23  4.56  3.98  4.72 
3904 KOI-2640         0.419  0.015  7.42  7.20  7.64 1.35 1.34 1.40  3.73  3.34  3.82 
3905 KOI-4060         1.05   0.018  1.52  1.49  1.55 1.09 1.08 1.10  7.53  7.19  7.90 
3906 KOI-3249         2.1    0.024  1.28  1.26  1.30 1.12 1.11 1.13  4.80  4.48  5.11 
3907 HAT-P-40         2.12   0.03   2.13  2.09  2.17 1.45 1.43 1.47  3.14  3.00  3.23 
3908 KOI-4839         1.2    0.018  1.47  1.44  1.50 1.17 1.15 1.19  4.29  4.03  4.63 
3909 KOI-4198         1.21   0.023  2.01  1.96  2.05 1.19 1.16 1.20  4.06  4.00  4.34 
3910 KOI-3087         3.6    0.023  0.88  0.86  0.89 0.88 0.86 0.89  8.99  6.90 10.90 
3911 KOI-3425         1.05   0.017  2.17  2.12  2.23 1.34 1.30 1.37  3.76  3.42  4.02 
3912 KOI-2874         1.36   0.022  0.83  0.81  0.85 0.81 0.80 0.83 10.17  7.80 12.37 
3913 KOI-323          3.92   0.025  0.84  0.83  0.86 0.91 0.90 0.92  3.38  1.69  5.16 
3914 KOI-703          0.845  0.014  2.18  2.13  2.23 1.55 1.54 1.57  2.23  2.16  2.31 
3915 KOI-2522         3.2    0.016  0.80  0.79  0.81 0.79 0.78 0.81 12.27  9.55 14.16 
3916 KOI-584          1.51   0.016  1.05  1.03  1.07 0.92 0.91 0.93 11.80 10.71 12.84 
3917 Kepler-192       1.51   0.016  1.04  1.02  1.06 0.92 0.91 0.94 11.31 10.23 12.30 
3918 KOI-4222         1.45   0.017  1.23  1.20  1.25 0.96 0.95 0.97  9.00  8.61  9.46 
3919 KOI-2443         1.22   0.017  1.16  1.13  1.18 0.92 0.91 0.93  8.82  8.38  9.25 
3920 KOI-2281         2.62   0.017  0.81  0.80  0.82 0.81 0.80 0.83 10.31  7.46 12.92 
3921 KOI-2162         1.54   0.017  0.91  0.89  0.93 0.86 0.85 0.88  7.17  6.02  8.31 
3922 KOI-4318         1.67   0.019  1.35  1.32  1.37 1.24 1.23 1.25  2.48  2.24  2.71 
3923 KOI-704          2.53   0.013  0.79  0.78  0.80 0.82 0.80 0.83  6.62  4.31  8.82 
3924 KOI-2657                       0.83  0.79  0.87 0.83 0.81 0.85  7.56  3.96 10.77 
3925 KOI-3114         1.12   0.025  2.50  2.45  2.57 1.57 1.55 1.60  2.49  2.27  2.64 
3926 KOI-3867         1.13   0.024  0.96  0.94  0.98 0.93 0.91 0.94  8.06  6.41  9.63 
3927 KOI-4215         1.06   0.017  1.77  1.73  1.80 0.97 0.96 0.99  8.39  7.91  8.94 
3928 KOI-2137         2.36   0.016  0.84  0.83  0.85 0.78 0.77 0.79 13.05 11.51 14.28 
3929 KOI-1411         1.81   0.016  1.21  1.18  1.23 1.00 0.99 1.01  9.65  8.91 10.41 
3930 KOI-4640         0.785  0.018  1.77  1.72  1.82 1.38 1.36 1.39  2.70  2.62  2.78 
3931 KOI-1922         0.685  0.03   1.16  1.12  1.21 0.98 0.97 0.99  8.54  7.86  9.36 
3932 KOI-974          4.67   0.028  2.00  1.97  2.03 1.39 1.33 1.40  3.18  3.08  3.62 
3933 KOI-1835         2.02   0.045  0.95  0.94  0.97 0.85 0.85 0.86 14.85 14.60 14.96 
3934 KOI-707          0.798  0.015  1.74  1.70  1.79 1.17 1.16 1.22  5.73  4.90  6.08 
3935 Kepler-33        0.798  0.015  1.74  1.70  1.78 1.21 1.16 1.23  5.05  4.76  5.94 
3936 KOI-2079         2.73   0.026  1.02  1.00  1.04 0.93 0.92 0.94 11.06  9.85 12.22 
3937 KOI-2786         0.709  0.013  1.82  1.79  1.92 1.33 1.32 1.39  2.79  2.57  2.93 
3938 KOI-941          1.25   0.028  0.87  0.83  0.90 0.88 0.86 0.90  8.59  3.85 12.48 
3939 Kepler-127       2.81   0.021  1.44  1.42  1.47 1.26 1.25 1.27  3.36  3.21  3.52 
3940 KOI-271          2.81   0.021  1.44  1.42  1.47 1.26 1.25 1.27  3.35  3.17  3.53 
3941 KOI-4637         3.29   0.026  1.92  1.89  1.94 1.35 1.34 1.35  2.69  2.61  2.92 
3942 KOI-2029         3.93   0.022  0.76  0.75  0.77 0.80 0.79 0.82  4.90  2.21  7.33 
3943 KOI-2694         2.05   0.025  0.76  0.74  0.77 0.80 0.78 0.81  6.68  2.89 10.79 
3944 KOI-2246         1.42   0.015  0.96  0.94  0.98 0.89 0.88 0.90  7.61  6.67  8.51 
3945 KOI-119          0.775  0.088  2.72  2.60  2.88 1.52 1.46 1.61  2.95  2.40  3.43 
3946 KOI-110          1.78   0.022  1.28  1.26  1.31 1.11 1.10 1.12  4.24  3.97  4.50 
3947 KOI-1813         2.19   0.014  0.86  0.85  0.88 0.86 0.85 0.88  8.22  6.42  9.99 
3948 KOI-2082         0.906  0.019  1.46  1.42  1.50 1.23 1.22 1.25  3.94  3.77  4.11 
3949 KOI-939          0.946  0.022  1.05  1.02  1.08 0.94 0.92 0.95 10.30  8.97 11.48 
3950 KOI-2717         2.12   0.022  1.27  1.25  1.30 1.12 1.11 1.13  4.65  4.34  4.98 
3951 KOI-1978         0.988  0.027  0.91  0.89  0.94 0.92 0.91 0.94  6.38  4.14  8.38 
3952 KOI-708          0.813  0.015  1.64  1.61  1.68 1.20 1.18 1.24  4.27  3.86  4.49 
3953 KOI-3132         0.981  0.025  2.52  2.46  2.59 1.63 1.61 1.65  2.13  2.04  2.20 
3954 KOI-49           1.42   0.014  1.33  1.31  1.35 1.05 1.04 1.05  6.62  6.34  6.93 
3955 KOI-1806         1.18   0.015  1.32  1.29  1.35 1.13 1.11 1.14  4.58  4.27  4.84 
3956 KOI-165          1.49   0.35   0.77  0.75  0.78 0.73 0.73 0.74 13.83 11.93 14.70 
3957 KOI-1886         1.81   0.027  1.64  1.60  1.67 1.25 1.22 1.28  4.03  3.69  4.41 
3958 KOI-709          1.93   0.013  0.88  0.86  0.89 0.79 0.78 0.80 13.27 12.00 14.29 
3959 KOI-3165         3.45   0.021  1.89  1.84  1.92 1.32 1.30 1.35  2.84  2.66  2.97 
3960 KOI-3232         3.34   0.02   0.95  0.94  0.97 1.04 1.02 1.05  1.46  0.74  2.32 
3961 KOI-288          2.41   0.025  2.15  2.11  2.19 1.47 1.46 1.49  2.92  2.76  3.05 
3962 KOI-1819         2.4    0.013  0.84  0.82  0.85 0.89 0.87 0.90  4.36  2.52  6.23 
3963 KOI-3229         3.15   0.024                                                    
3964 KOI-711          1.49   0.015  1.11  1.09  1.13 0.98 0.97 0.99  9.31  8.53 10.18 
3965 KOI-115          2.15   0.026  1.06  1.04  1.08 1.01 1.00 1.03  4.64  4.00  5.24 
3966 KOI-710          0.876  0.013  1.93  1.90  1.97 1.40 1.38 1.41  2.64  2.53  2.72 
3967 Kepler-217       0.876  0.013  1.86  1.82  1.91 1.43 1.41 1.44  2.37  2.30  2.44 
3968 KOI-2612         4.1    0.025  1.07  1.05  1.09 0.94 0.92 0.95 11.18 10.17 12.21 
3969 KOI-2884         0.392  0.031  2.86  2.75  2.98 1.40 1.31 1.47  3.29  2.83  3.82 
3970 KOI-1970         0.969  0.029  0.90  0.87  0.93 0.91 0.90 0.93  6.37  3.91  8.73 
3971 KOI-4430         1.12   0.027  0.82  0.81  0.83 0.80 0.79 0.81 12.96 10.33 14.44 
3972 KOI-179          0.599  0.017  2.34  2.27  2.41 1.53 1.52 1.56  2.65  2.49  2.73 
3973 KOI-2049         0.989  0.015  1.44  1.41  1.47 1.09 1.08 1.11  6.69  6.30  7.06 
3974 KOI-712                        0.88  0.84  0.92 0.86 0.84 0.88  9.07  5.31 11.83 
3975 KOI-1938         2.38   0.024  0.77  0.76  0.78 0.74 0.73 0.75 13.35 11.38 14.50 
3976 KOI-2815         1.47   0.018  1.22  1.20  1.24 1.03 1.02 1.04  6.47  6.17  6.79 
3977 Kepler-423       1.29   0.022  1.01  0.98  1.03 0.96 0.95 0.97  7.33  6.18  8.37 
3978 KOI-1854         2.14   0.015  0.95  0.93  0.96 0.92 0.91 0.93  7.50  6.40  8.57 
3979 KOI-4822         1.04   0.014  1.73  1.70  1.76 1.09 1.08 1.11  6.88  6.51  7.25 
3980 KOI-4617         1.08   0.016  1.44  1.42  1.47 1.06 1.06 1.10  5.96  5.41  6.24 
3981 KOI-2831         1.24   0.019  2.31  2.26  2.35 1.13 1.11 1.15  6.12  5.73  6.43 
3982 KOI-2706         3.33   0.027  2.00  1.97  2.04 1.44 1.43 1.45  2.85  2.77  2.94 
3983 KOI-2769         0.835  0.013  2.05  2.01  2.10 1.11 1.10 1.12  6.22  5.73  6.59 
3984 KOI-2545         1.6    0.029  2.26  2.22  2.32 1.47 1.45 1.50  2.96  2.76  3.17 
3985 KOI-1751         2.03   0.023  0.78  0.77  0.79 0.80 0.78 0.82  8.18  5.00 11.17 
3986 KOI-1913         2.4    0.014  0.92  0.91  0.94 0.92 0.91 0.94  7.28  5.93  8.70 
3987 KOI-714          2.51   0.014  0.87  0.86  0.89 0.87 0.86 0.88  8.79  7.01 10.59 
3988 KOI-2913         1.42   0.033  1.69  1.66  1.73 1.21 1.14 1.25  5.56  5.02  6.90 
3989 KOI-2273         1.88   0.018  1.26  1.24  1.29 1.16 1.14 1.17  3.81  3.42  4.19 
3990 KOI-2035         2.88   0.021  0.88  0.87  0.90 0.94 0.92 0.95  3.93  2.42  5.46 
3991 KOI-2457         0.901  0.022  2.59  2.54  2.64 1.62 1.60 1.64  1.97  1.92  2.04 
3992 KOI-3871         5.15   0.26   0.83  0.81  0.86 0.83 0.82 0.85  9.75  5.83 12.94 
3993 KOI-3162         5.12   0.022  1.54  1.52  1.56 1.18 1.17 1.19  4.98  4.79  5.23 
3994 KOI-3465         3.09   0.014  0.84  0.83  0.86 0.85 0.83 0.86  8.79  6.73 10.71 
3995 KOI-3837         0.827  0.025  1.36  1.33  1.40 1.22 1.20 1.23  2.80  2.53  3.05 
3996 KOI-1852         1.22   0.023  1.46  1.43  1.50 1.23 1.22 1.24  3.08  2.91  3.24 
3997 KOI-1529         0.831  0.016  1.43  1.39  1.46 1.00 0.99 1.02  7.27  6.83  7.66 
3998 KOI-2943         0.934  0.016  1.66  1.62  1.70 1.22 1.16 1.25  5.26  4.84  6.44 
3999 KOI-135          0.965  0.014  1.46  1.42  1.49 1.23 1.22 1.25  3.92  3.74  4.09 
4000 KOI-4421         1.67   0.027  1.43  1.41  1.47 1.10 1.09 1.12  6.44  6.04  6.82 
4001 KOI-1715         1.97   0.019  1.18  1.16  1.21 0.93 0.92 0.94  8.94  8.50  9.30 
4002 KOI-1958         0.803  0.026  1.05  1.02  1.09 1.01 1.00 1.03  5.44  4.21  6.55 
4003 KOI-716          0.907  0.016  1.77  1.74  1.81 1.31 1.29 1.32  3.82  3.68  3.98 
4004 KOI-1606         1.86   0.014  0.92  0.90  0.93 0.87 0.86 0.88 11.21  9.65 12.71 
4005 KOI-717          1.65   0.013  1.26  1.24  1.28 0.99 0.98 1.01 10.67 10.00 11.37 
4006 KOI-4230         1.03   0.014  1.50  1.47  1.52 0.98 0.96 0.99  7.94  7.63  8.40 
4007 KOI-3246         6.55   0.029  0.74  0.73  0.75 0.76 0.75 0.78  9.27  5.46 12.36 
4008 KOI-1955         1.25   0.016  1.45  1.42  1.48 1.24 1.23 1.25  3.53  3.36  3.68 
4009 Kepler-342       1.25   0.016  1.46  1.43  1.49 1.24 1.22 1.25  3.61  3.47  3.75 
4010 KOI-2135         1.05   0.018  1.55  1.52  1.58 1.20 1.18 1.23  4.46  4.01  4.89 
4011 KOI-2732         1.16   0.023  1.92  1.88  1.96 1.30 1.27 1.31  4.06  3.88  4.26 
4012 Kepler-403       1.16   0.023  1.93  1.89  1.97 1.28 1.26 1.31  4.16  3.92  4.34 
4013 KOI-4575         0.85   0.014  2.28  2.23  2.33 1.47 1.45 1.49  2.79  2.72  3.03 
4014 KOI-718          1.24   0.017  1.23  1.21  1.26 1.14 1.13 1.15  4.11  3.68  4.53 
4015 Kepler-219       1.24   0.017  1.22  1.19  1.24 1.15 1.14 1.17  3.41  2.97  3.84 
4016 KOI-327          1.68   0.02   1.23  1.20  1.25 1.10 1.08 1.11  4.70  4.34  5.05 
4017 KOI-4383         1.58   0.019  0.95  0.94  0.97 1.01 0.99 1.02  2.70  1.61  3.86 
4018 KOI-1537         1.9    0.022  1.86  1.83  1.88 1.30 1.30 1.31  3.05  2.97  3.14 
4019 KOI-2803         3.48   0.023  1.01  0.99  1.03 0.94 0.93 0.95  8.56  7.61  9.58 
4020 KOI-1779         2.02   0.013  1.02  1.00  1.04 1.08 1.07 1.10  1.93  1.10  2.84 
4021 KOI-721          0.998  0.016  1.71  1.67  1.74 1.14 1.12 1.17  6.55  5.79  6.93 
4022 KOI-720          2.57   0.019  0.81  0.80  0.82 0.83 0.81 0.85  7.81  5.23 10.20 
4023 KOI-722          1.3    0.016  1.24  1.23  1.25 1.30 1.29 1.31  0.34  0.27  0.47 
4024 KOI-4431         1.35   0.021  1.88  1.85  1.91 1.31 1.30 1.31  3.03  2.94  3.12 
4025 KOI-1875         1.22   0.019  0.87  0.84  0.91 0.91 0.89 0.93  3.69  1.45  6.33 
4026 KOI-4647         0.806  0.013  2.75  2.70  2.80 1.17 1.13 1.25  6.81  5.45  7.81 
4027 KOI-528          1.37   0.02   0.91  0.90  0.93 0.84 0.82 0.85 11.74 10.29 13.07 
4028 KOI-2748         0.859  0.018  1.82  1.79  1.87 0.98 0.97 1.00  8.42  7.95  8.84 
4029 KOI-2832         2.54   0.014  0.80  0.79  0.81 0.80 0.79 0.82 10.96  8.02 13.33 
4030 KOI-2312         0.992  0.024  2.33  2.28  2.37 1.44 1.44 1.50  2.20  1.91  2.39 
4031 KOI-4146         3.04   0.014  0.79  0.78  0.80 0.86 0.84 0.87  3.42  1.44  5.78 
4032 KOI-4706                       1.28  1.20  1.36 0.99 0.98 1.01  7.01  6.57  7.44 
4033 KOI-3382         1.81   0.02   1.01  0.99  1.03 0.88 0.87 0.89 13.74 12.66 14.55 
4034 KOI-723          1.29   0.025  0.87  0.85  0.89 0.91 0.89 0.93  5.68  3.01  8.33 
4035 KOI-1796         2.49   0.027  1.10  1.08  1.12 1.06 1.05 1.08  3.91  3.30  4.50 
4036 KOI-2785         1.14   0.018  1.18  1.15  1.20 1.04 1.02 1.05  6.32  5.84  6.76 
4037 KOI-4469         2.46   0.017  0.77  0.76  0.77 0.77 0.76 0.78 12.04  9.01 14.07 
4038 WASP-113         2.27   0.023  1.66  1.53  1.79 1.28 1.24 1.33  4.10  3.87  4.28 
4039 KOI-1598         1.63   0.019  0.87  0.85  0.89 0.82 0.81 0.84  9.99  8.46 11.54 
4040 Kepler-310       1.63   0.019  0.87  0.86  0.89 0.81 0.80 0.82 10.91  9.47 12.26 
4041 KOI-1783         1.13   0.018  1.21  1.18  1.23 1.09 1.08 1.10  5.08  4.63  5.54 
4042 KOI-2002         1.79   0.092  1.09  1.05  1.13 1.08 1.07 1.10  3.10  2.02  4.06 
4043 KOI-1984         1.33   0.016  1.20  1.17  1.22 1.10 1.09 1.11  4.52  4.08  4.96 
4044 HAT-P-44         2.85   0.018  0.96  0.95  0.98 0.91 0.90 0.92 10.34  9.04 11.61 
4045 KOI-4292         2.45   0.018  1.06  1.05  1.08 0.91 0.90 0.92 10.36  9.89 10.77 
4046 KOI-2891         0.91   0.32   2.05  1.93  2.16 1.38 1.33 1.41  3.58  3.37  3.81 
4047 KOI-1917         1.42   0.014  1.14  1.12  1.16 1.01 1.00 1.02  6.10  5.60  6.58 
4048 KOI-2964         0.806  0.017  1.82  1.78  1.87 1.09 1.08 1.10  5.45  5.12  5.59 
4049 KOI-1608         1.26   0.015  1.19  1.16  1.21 1.04 1.03 1.05  5.96  5.56  6.36 
4050 KOI-1888         0.868  0.013  1.92  1.88  1.96 1.44 1.42 1.45  2.64  2.54  2.73 
4051 KOI-1909         2.32   0.024  1.04  1.02  1.06 1.03 1.02 1.05  3.97  3.14  4.74 
4052 Kepler-334       2.32   0.024  1.03  1.01  1.05 1.06 1.04 1.07  2.83  2.10  3.57 
4053 KOI-1929         1.45   0.02   1.89  1.86  1.93 1.12 1.09 1.14  7.08  6.67  7.71 
4054 KOI-3195         1.88   0.025  2.23  2.20  2.28 1.22 1.20 1.27  3.85  3.18  4.13 
4055 KOI-1784                       1.03  1.01  1.06 1.11 1.09 1.12  0.96  0.45  1.92 
4056 KOI-3208         3.32   0.022  1.00  0.99  1.02 1.00 0.99 1.02  3.89  3.17  4.60 
4057 KOI-991          2.19   0.023  0.90  0.88  0.91 0.82 0.81 0.83 10.88  9.59 12.13 
4058 KOI-4613         2.0    0.013  0.84  0.83  0.86 0.86 0.85 0.87  5.97  4.37  7.50 
4059 KOI-3218         3.0    0.019  1.09  1.07  1.10 1.09 1.08 1.11  2.76  2.16  3.34 
4060 KOI-4070         2.15   0.017  0.77  0.77  0.78 0.76 0.76 0.77 13.31 11.16 14.51 
4061 KOI-2342         1.72   0.1    1.26  1.20  1.32 0.90 0.89 0.92  9.83  9.37 10.32 
4062 KOI-427          1.55   0.017  0.85  0.83  0.87 0.87 0.86 0.89  7.07  4.63  9.48 
4063 KOI-3130         3.39   0.015  0.67  0.66  0.67 0.66 0.65 0.66 13.93 12.39 14.71 
4064 KOI-5782         1.78   0.025  3.75  3.69  3.82 1.33 1.23 1.38  4.33  3.89  5.63 
4065 KOI-331          0.979  0.016  2.14  2.10  2.17 1.21 1.16 1.25  5.43  4.75  6.38 
4066 KOI-2390         1.11   0.023  2.80  2.72  2.88 1.55 1.50 1.55  2.50  2.36  2.82 
4067 KOI-732          1.09   0.026  0.90  0.88  0.92 0.85 0.84 0.87 12.92 10.79 14.33 
4068 KOI-4557         0.973  0.016  1.64  1.60  1.68 1.13 1.12 1.15  6.37  6.07  6.65 
4069 KOI-3608         1.42   0.015  1.25  1.22  1.27 1.01 1.01 1.03  6.86  6.44  7.15 
4070 KOI-332          1.47   0.018  1.60  1.57  1.63 1.19 1.14 1.22  5.69  5.17  6.85 
4071 KOI-2153         1.09   0.012  1.39  1.36  1.41 1.12 1.11 1.13  5.35  5.09  5.65 
4072 KOI-333          1.3    0.013  1.29  1.27  1.32 1.18 1.17 1.19  3.33  3.02  3.66 
4073 KOI-1905         2.88   0.015  0.73  0.71  0.74 0.73 0.72 0.75 10.06  6.61 12.87 
4074 KOI-3216                       0.97  0.93  1.02 0.98 0.97 1.00  4.73  2.28  6.97 
4075 KOI-3908         1.94   0.021  1.95  1.91  1.99 1.16 1.11 1.18  6.11  5.65  6.95 
4076 KOI-1175         0.738  0.012  3.02  2.97  3.08 1.44 1.38 1.48  3.12  2.88  3.63 
4077 KOI-1169         1.96   0.012  1.08  1.07  1.10 0.96 0.95 0.97  9.14  8.47  9.85 
4078 KOI-1165         1.91   0.018  0.89  0.87  0.90 0.82 0.81 0.83 12.03 10.62 13.36 
4079 KOI-3991         3.06   0.11   0.85  0.84  0.87 0.93 0.91 0.94  2.36  0.96  4.23 
4080 KOI-4446         1.8    0.022  2.07  2.04  2.11 0.84 0.84 0.86 14.37 13.25 14.74 
4081 KOI-2147         0.89   0.045  1.29  1.24  1.34 0.93 0.92 0.95  9.55  8.88 10.17 
4082 KOI-2859         1.91   0.021  0.96  0.95  0.99 0.81 0.81 0.82 14.82 14.68 14.94 
4083 KOI-4556         1.81   0.023  2.19  2.17  2.20 0.99 0.99 0.99  8.56  8.35  8.75 
4084 KOI-289          1.51   0.024  1.68  1.64  1.71 1.12 1.09 1.14  4.91  4.70  5.31 
4085 KOI-3224         4.65   0.021  0.85  0.83  0.86 0.87 0.86 0.88  6.74  4.90  8.52 
4086 KOI-2583         2.9    0.021  0.99  0.97  1.01 0.93 0.92 0.94  8.44  7.37  9.51 
4087 KOI-1161         1.1    0.017  1.25  1.22  1.27 0.87 0.86 0.88 13.19 12.61 13.77 
4088 KOI-1168         0.552  0.015  2.40  2.35  2.46 1.47 1.43 1.50  2.85  2.75  3.19 
4089 KOI-2040         1.31   0.019  1.04  1.02  1.06 0.94 0.92 0.95  8.49  7.77  9.15 
4090 KOI-474          1.09   0.017  1.08  1.06  1.11 1.04 1.03 1.06  4.54  3.76  5.28 
4091 Kepler-164       1.09   0.017  1.06  1.04  1.08 1.10 1.09 1.11  2.06  1.37  2.72 
4092 KOI-2484         1.91   0.021  1.48  1.46  1.50 0.95 0.94 0.96  8.80  8.37  9.12 
4093 KOI-3231         1.77   0.032  1.77  1.74  1.81 1.33 1.32 1.34  3.31  3.22  3.41 
4094 KOI-4480         1.34   0.019  1.16  1.14  1.19 0.97 0.96 0.98 10.71  9.86 11.53 
4095 KOI-2961         2.0    0.029  1.26  1.23  1.28 1.12 1.11 1.14  4.52  4.14  4.89 
4096 KOI-1163         1.37   0.022  0.79  0.78  0.81 0.75 0.74 0.76 12.71 10.60 14.21 
4097 KOI-2208         2.51   0.024  1.17  1.15  1.19 1.04 1.03 1.06  6.19  5.66  6.72 
4098 KOI-338          3.29   0.014  0.82  0.81  0.84 0.84 0.83 0.85  9.17  6.42 11.69 
4099 KOI-4345         0.0135 0.33   1.25  1.16  1.33 0.99 0.96 1.01  8.00  7.52  8.59 
4100 KOI-337          1.25   0.016  1.22  1.20  1.24 1.01 0.99 1.02  8.54  7.95  9.14 
4101 KOI-263 B                                                                        
4102 KOI-340          1.3    0.014  1.87  1.84  1.91 1.21 1.18 1.25  5.99  5.25  6.36 
4103 KOI-2300         2.38   0.015  0.77  0.75  0.78 0.77 0.76 0.79  9.12  6.42 11.64 
4104 KOI-203          1.36   0.02   1.05  1.03  1.07 1.01 0.99 1.02  6.36  5.32  7.36 
4105 KOI-4765         1.23   0.014  1.39  1.36  1.42 1.20 1.19 1.21  3.93  3.71  4.11 
4106 KOI-1308         0.986  0.017  1.50  1.47  1.54 1.01 1.00 1.02  7.92  7.50  8.36 
4107 KOI-275          2.42   0.026  1.71  1.68  1.75 1.16 1.14 1.22  6.40  5.27  6.78 
4108 KOI-4892         0.534  0.014  2.63  2.57  2.71 1.31 1.27 1.31  3.05  2.93  3.26 
4109 KOI-3032         0.93   0.036  0.89  0.86  0.91 0.87 0.86 0.89 10.18  6.50 13.03 
4110 KOI-4204         1.06   0.017  1.29  1.26  1.32 1.11 1.09 1.12  5.64  5.28  6.11 
4111 KOI-339          0.552  0.31   1.11  1.05  1.18 1.03 1.02 1.04  4.85  3.69  5.61 
4112 KOI-749          0.992  0.027  0.91  0.89  0.92 0.84 0.83 0.85 13.67 11.94 14.62 
4113 KOI-2149         2.05   0.019  1.53  1.50  1.56 1.27 1.26 1.29  3.48  3.31  3.64 
4114 KOI-4833         1.12   0.015  1.58  1.55  1.61 1.04 1.02 1.05  8.61  7.94  9.08 
4115 KOI-1837         2.53   0.017  0.82  0.81  0.83 0.86 0.84 0.87  6.33  3.90  8.70 
4116 KOI-1797         4.6    0.024  0.77  0.76  0.78 0.80 0.78 0.81  8.39  5.10 11.43 
4117 KOI-598          1.5    0.021  0.84  0.82  0.86 0.83 0.81 0.85 10.44  7.99 12.85 
4118 KOI-2            2.9    0.021  2.09  2.06  2.13 1.49 1.47 1.50  2.58  2.49  2.70 
4119 KOI-4366         1.05   0.029  0.83  0.81  0.86 0.81 0.79 0.82 10.59  7.70 13.08 
4120 KOI-211          0.547  0.02   1.53  1.48  1.59 1.10 1.09 1.12  6.57  6.12  6.95 
4121 KOI-2046         1.41   0.013  1.65  1.62  1.68 1.06 1.05 1.08  8.98  8.56  9.40 
4122 KOI-4312         1.05   0.018  1.41  1.37  1.44 0.99 0.98 1.00  7.59  7.24  8.02 
4123 KOI-4335         1.27   0.018  1.04  1.02  1.07 0.91 0.90 0.92  8.21  7.54  8.88 
4124 KOI-4024         2.37   0.015  0.85  0.84  0.87 0.81 0.80 0.82 12.54 10.99 13.99 
4125 KOI-209          0.658  0.018  1.70  1.65  1.75 1.22 1.20 1.25  4.62  4.30  5.02 
4126 KOI-1305         1.18   0.023  0.88  0.86  0.90 0.86 0.84 0.87 10.77  8.23 12.97 
4127 KOI-3           26.5    0.023  0.79  0.78  0.80 0.81 0.79 0.82  9.44  5.96 12.24 
4128 KOI-3889         1.38   0.014  1.27  1.25  1.29 1.04 1.03 1.05  7.85  7.30  8.40 
4129 KOI-1311         1.57   0.015  1.11  1.11  1.12 1.20 1.19 1.20  0.30  0.26  0.38 
4130 KOI-1639         0.635  0.014  2.52  2.46  2.59 1.55 1.50 1.56  2.53  2.43  2.76 
4131 KOI-2236         0.779  0.034  0.92  0.89  0.95 0.89 0.87 0.90  8.28  6.11 10.07 
4132 KOI-1316         1.83   0.021  1.95  1.91  1.98 1.33 1.30 1.35  4.36  4.13  4.64 
4133 KOI-1989         2.05   0.014  1.00  0.99  1.02 0.96 0.95 0.97  7.00  6.11  7.91 
4134 KOI-752          0.895  0.025  0.97  0.94  1.00 0.92 0.90 0.93  8.94  7.06 10.58 
4135 KOI-3451         1.14   0.015  1.14  1.12  1.17 1.06 1.05 1.07  4.90  4.28  5.48 
4136 KOI-3925         2.01   0.016  0.84  0.83  0.86 0.87 0.85 0.88  6.74  4.52  8.98 
4137 KOI-3683         1.83   0.022  1.62  1.58  1.65 1.30 1.29 1.31  3.09  2.99  3.19 
4138 KOI-4235         1.15   0.016  1.51  1.48  1.54 1.26 1.24 1.27  3.44  3.30  3.58 
4139 KOI-2228         0.864  0.029  2.29  2.21  2.37 1.55 1.52 1.58  2.02  1.94  2.11 
4140 KOI-117          1.87   0.02   1.52  1.49  1.55 1.16 1.13 1.21  5.87  5.05  6.76 
4141 Kepler-107       1.87   0.02   1.52  1.49  1.55 1.17 1.13 1.21  5.78  5.04  6.57 
4142 KOI-3602         1.08   0.021  1.32  1.29  1.35 1.07 1.06 1.08  5.06  4.83  5.34 
4143 KOI-756          0.58   0.028  1.23  1.18  1.29 0.95 0.94 0.97 11.77 10.96 12.60 
4144 KOI-2960         1.6    0.012  1.23  1.21  1.25 1.08 1.07 1.09  5.41  5.00  5.84 
4145 KOI-341          2.39   0.017  0.91  0.90  0.93 0.94 0.93 0.95  5.30  3.82  6.76 
4146 KOI-2075         2.44   0.034  1.24  1.21  1.26 1.13 1.12 1.15  3.66  3.24  4.06 
4147 KOI-431          2.15   0.016  0.75  0.74  0.76 0.74 0.73 0.76 10.15  7.47 12.61 
4148 KOI-1299         1.15   0.028  4.17  4.09  4.28 1.29 1.20 1.36  4.83  4.07  6.06 
4149 KOI-1306         0.789  0.07   0.86  0.83  0.91 0.87 0.85 0.89  5.80  3.11  8.28 
4150 KOI-3146         0.868  0.019  1.67  1.63  1.72 1.09 1.07 1.10  8.15  7.66  8.63 
4151 KOI-291          1.5    0.044  1.66  1.61  1.71 1.12 1.10 1.13  7.53  7.10  8.01 
4152 KOI-2623         0.944  0.014  1.83  1.79  1.86 1.35 1.33 1.36  3.42  3.31  3.55 
4153 KOI-46           1.05   0.017  1.80  1.76  1.84 1.16 1.14 1.22  6.83  5.71  7.31 
4154 KOI-1963         0.552  0.077  1.64  1.54  1.75 1.24 1.19 1.28  4.52  4.19  5.17 
4155 KOI-2754         2.67   0.057  1.26  1.24  1.30 1.00 0.99 1.01  7.28  6.88  7.62 
4156 KOI-757          1.18   0.034  0.76  0.75  0.78 0.80 0.78 0.83  5.87  2.06 10.25 
4157 KOI-601          1.08   0.02   0.94  0.93  0.96 1.03 1.02 1.04  1.24  0.55  2.31 
4158 KOI-1307         1.17   0.021  0.96  0.94  0.98 0.92 0.90 0.93  8.51  6.91 10.07 
4159 KOI-4374         1.7    0.019  0.91  0.90  0.93 0.86 0.85 0.88 10.69  9.19 12.08 
4160 KOI-1931         1.59   0.024  0.82  0.81  0.84 0.88 0.86 0.90  3.85  1.84  6.13 
4161 KOI-343          1.79   0.013  1.15  1.13  1.17 1.00 0.99 1.01  7.89  7.30  8.51 
4162 Kepler-142       1.79   0.013  1.17  1.15  1.19 0.97 0.96 0.98  8.50  8.14  8.82 
4163 KOI-112          2.61   0.2    1.02  0.98  1.07 1.03 1.01 1.04  3.85  2.27  5.21 
4164 KOI-759          1.32   0.025  0.80  0.78  0.81 0.75 0.74 0.76 13.50 11.72 14.60 
4165 KOI-3060         1.25   0.021  1.75  1.71  1.79 1.28 1.24 1.32  3.81  3.35  4.24 
4166 KOI-344          2.16   0.015  0.91  0.89  0.92 0.85 0.84 0.87  8.46  7.37  9.56 
4167 KOI-479          1.54   0.017  0.96  0.95  0.98 0.87 0.86 0.88 10.18  9.24 11.06 
4168 KOI-1645         2.23   0.018  1.05  1.03  1.06 0.81 0.81 0.81 14.80 14.52 14.94 
4169 KOI-1800         3.7    0.025  0.89  0.88  0.90 0.93 0.92 0.95  4.62  3.13  6.07 
4170 KOI-1444         0.589  0.019  2.34  2.27  2.42 1.46 1.42 1.49  3.00  2.79  3.35 
4171 Kepler-299       0.922  0.023  1.04  1.01  1.07 0.95 0.94 0.96  8.63  7.49  9.67 
4172 KOI-124          1.68   0.023  1.28  1.26  1.31 1.05 1.04 1.06  6.04  5.80  6.35 
4173 KOI-1889         1.05   0.027  0.84  0.82  0.86 0.89 0.88 0.91  4.15  1.81  6.63 
4174 KOI-2007         2.01   0.014  1.03  1.02  1.05 1.06 1.05 1.08  2.92  2.17  3.71 
4175 KOI-2977         1.14   0.015  1.36  1.34  1.39 1.06 1.06 1.07  6.06  5.84  6.34 
4176 KOI-2885         0.875  0.015  2.04  2.00  2.09 1.07 1.04 1.10  5.96  5.48  6.49 
4177 KOI-2533         0.884  0.012  3.23  3.17  3.30 1.11 1.06 1.17  8.00  6.51  9.39 
4178 KOI-4287         4.59   0.51   1.48  1.37  1.59 1.22 1.19 1.26  3.61  3.41  3.97 
4179 KOI-2442         1.11   0.036  0.81  0.80  0.82 0.79 0.78 0.80 13.47 11.24 14.56 
4180 KOI-2712         2.39   0.03   1.91  1.87  1.95 1.44 1.42 1.45  2.79  2.71  2.89 
4181 KOI-2805         1.46   0.012  1.29  1.27  1.32 0.96 0.95 0.97  8.28  7.90  8.63 
4182 KOI-276          2.98   0.034  1.22  1.20  1.25 1.06 1.05 1.07  5.76  5.36  6.13 
4183 KOI-1863         1.35   0.013  1.14  1.12  1.16 0.92 0.91 0.93 10.91 10.32 11.85 
4184 KOI-3371         1.73   0.035  1.09  1.07  1.12 0.86 0.85 0.87 13.32 12.80 13.84 
4185 KOI-2792         3.59   0.025  1.42  1.40  1.45 1.14 1.11 1.16  5.67  5.24  6.54 
4186 KOI-2333         1.2    0.021  1.29  1.26  1.32 1.07 1.06 1.08  5.28  4.98  5.55 
4187 KOI-1647         0.926  0.076  1.41  1.34  1.49 1.05 1.03 1.07  8.94  8.37  9.53 
4188 KOI-1426         1.42   0.017  0.91  0.90  0.93 0.91 0.90 0.93  5.32  4.03  6.47 
4189 KOI-1438         0.697  0.015  2.19  2.14  2.24 1.31 1.27 1.34  4.28  4.01  4.80 
4190 KOI-2813         0.911  0.31   7.66  7.37  7.86 0.98 0.96 0.99  9.23  8.62 10.06 
4191 KOI-481          1.63   0.02   0.80  0.78  0.81 0.80 0.78 0.81  9.40  6.65 11.84 
4192 KOI-2765         0.709  0.013  2.05  2.01  2.11 1.41 1.39 1.43  3.22  3.09  3.35 
4193 KOI-4653         1.06   0.014  1.52  1.49  1.55 1.18 1.17 1.22  4.76  4.14  5.11 
4194 KOI-294          2.11   0.022  1.16  1.14  1.19 1.12 1.11 1.13  3.17  2.64  3.68 
4195 KOI-2796         0.884  0.019  1.08  1.05  1.11 0.97 0.96 0.98  7.68  6.90  8.30 
4196 KOI-3103         2.22   0.39   1.25  1.17  1.34 1.12 1.10 1.15  4.95  4.34  5.44 
4197 KOI-2672         4.44   0.036  0.93  0.92  0.95 0.96 0.94 0.97  5.15  3.88  6.36 
4198 KOI-107          1.47   0.021  1.69  1.66  1.73 1.24 1.18 1.27  4.91  4.54  5.89 
4199 KOI-3346         1.5    0.015  1.20  1.18  1.22 1.05 1.03 1.06  6.13  5.71  6.53 
4200 KOI-1857         0.963  0.22   1.13  1.06  1.20 0.96 0.95 0.98  8.15  7.58  8.63 
4201 KOI-4716         2.0    0.023  1.46  1.43  1.48 1.11 1.10 1.12  6.36  6.03  6.70 
4202 KOI-246          6.91   0.021  1.28  1.26  1.30 1.05 1.04 1.07  7.21  6.54  7.73 
4203 KOI-1802         1.81   0.014  1.03  1.01  1.04 1.05 1.03 1.06  3.17  2.34  3.96 
4204 KOI-241          2.35   0.017  0.71  0.70  0.72 0.68 0.68 0.69 14.61 13.99 14.90 
4205 Kepler-124       2.35   0.017  0.70  0.69  0.70 0.67 0.67 0.68 14.69 14.22 14.92 
4206 KOI-2168         0.51   0.029  1.71  1.64  1.78 1.13 1.11 1.14  5.31  4.93  5.74 
4207 KOI-2422         1.55   0.019  0.81  0.79  0.83 0.83 0.81 0.85  7.61  5.02 10.24 
4208 KOI-2632         1.81   0.023  2.32  2.28  2.37 1.42 1.38 1.45  3.01  2.90  3.19 
4209 Kepler-15        1.32   0.02   1.28  1.25  1.31 0.99 0.98 1.01 10.49  9.94 11.06 
4210 KOI-128          1.32   0.02   1.29  1.26  1.32 1.00 0.98 1.01 10.46  9.80 11.05 
4211 KOI-2366         1.95   0.03   1.30  1.27  1.33 1.16 1.14 1.17  3.92  3.53  4.26 
4212 KOI-330          0.916  0.013  1.67  1.64  1.71 1.10 1.08 1.12  7.16  6.82  7.49 
4213 KOI-3782         2.62   0.025  0.91  0.90  0.92 0.83 0.83 0.84 14.91 14.77 14.98 
4214 KOI-2639         0.366  0.027  1.60  1.52  1.69 1.06 1.03 1.09  8.38  7.68  9.04 
4215 KOI-3015         1.29   0.015  1.58  1.55  1.61 1.06 1.04 1.06  6.83  6.47  7.35 
4216 KOI-1428         2.29   0.018  0.71  0.70  0.72 0.71 0.70 0.72 12.71  9.81 14.37 
4217 KOI-4036         2.96   0.015  0.74  0.73  0.75 0.75 0.74 0.77  9.92  6.27 13.04 
4218 KOI-1436         1.36   0.02   0.99  0.97  1.01 0.97 0.95 0.98  6.62  5.41  7.76 
4219 Kepler-301       1.36   0.02   0.98  0.96  1.00 0.97 0.96 0.98  6.07  4.87  7.16 
4220 KOI-2143         1.73   0.018  0.91  0.89  0.93 0.90 0.88 0.91  8.50  6.71 10.11 
4221 KOI-2195         0.64   0.022  1.40  1.36  1.47 1.08 1.07 1.11  5.48  5.16  5.82 
4222 KOI-349                        1.22  1.15  1.30 1.05 1.04 1.08  7.07  6.26  7.99 
4223 KOI-350          1.87   0.014  1.02  1.00  1.03 1.01 1.00 1.03  4.52  3.64  5.36 
4224 KOI-1623         2.22   0.031  1.66  1.62  1.69 1.06 1.04 1.08  8.07  7.57  8.51 
4225 KOI-351          1.15   0.015  1.25  1.23  1.28 1.13 1.12 1.14  4.33  3.98  4.68 
4226 KOI-1992         0.741  0.017  1.51  1.47  1.55 1.10 1.07 1.10  5.75  5.38  6.18 
4227 KOI-2047         1.04   0.013  1.26  1.23  1.28 1.10 1.09 1.11  4.53  4.21  4.85 
4228 KOI-2771         3.2    0.024  1.12  1.10  1.14 1.16 1.15 1.18  1.20  0.72  1.71 
4229 KOI-2110         1.86   0.044  1.57  1.53  1.62 1.27 1.26 1.29  3.62  3.48  3.76 
4230 KOI-5900         1.23   0.017  1.47  1.44  1.51 1.20 1.18 1.21  3.76  3.62  3.90 
4231 KOI-2399         2.38   0.018  0.77  0.76  0.78 0.74 0.73 0.75 14.02 12.67 14.74 
4232 KOI-352          1.21   0.017  1.36  1.33  1.39 1.05 1.04 1.06  6.82  6.44  7.32 
4233 KOI-2109         0.722  0.013  1.77  1.73  1.81 1.23 1.20 1.25  4.60  4.35  5.09 
4234 KOI-3419         0.997  0.015  1.92  1.89  1.96 1.28 1.26 1.32  3.03  2.77  3.20 
4235 KOI-168          1.17   0.016  1.59  1.56  1.62 1.10 1.08 1.10  5.77  5.45  6.16 
4236 KOI-1856         2.15   0.015  0.81  0.80  0.82 0.83 0.82 0.85  7.12  4.51  9.43 
4237 KOI-1655         1.84   0.013  0.94  0.92  0.96 0.86 0.85 0.88  9.57  8.53 10.56 
4238 KOI-354          1.72   0.035  1.16  1.13  1.19 1.07 1.06 1.08  4.88  4.28  5.43 
4239 KOI-2365         1.06   0.019  1.44  1.41  1.48 1.17 1.13 1.19  5.13  4.75  5.92 
4240 KOI-2837                       1.70  1.59  1.82 1.36 1.33 1.40  2.48  2.37  2.56 
4241 KOI-3109         0.625  0.016  2.65  2.59  2.72 1.59 1.54 1.61  2.28  2.16  2.59 
4242 KOI-295          2.96   0.021  0.99  0.98  1.01 1.00 0.98 1.01  3.69  2.89  4.44 
4243 KOI-4792         1.2    0.015  1.03  1.01  1.06 1.08 1.06 1.09  2.23  1.35  3.14 
4244 KOI-356          2.14   0.07   0.94  0.91  0.96 0.86 0.85 0.87 11.64 10.06 12.76 
4245 KOI-1831         1.96   0.014  0.88  0.86  0.89 0.83 0.82 0.84 13.17 11.36 14.41 
4246 KOI-4304         0.946  0.017  1.43  1.40  1.47 1.12 1.10 1.15  6.22  5.50  6.69 
4247 KOI-355          1.43   0.013  1.35  1.33  1.38 1.19 1.17 1.20  3.99  3.73  4.23 
4248 KOI-3363         1.34   0.017  1.19  1.16  1.22 1.00 0.99 1.01  7.39  6.99  7.69 
4249 KOI-167          1.15   0.016  1.51  1.48  1.54 1.25 1.24 1.26  3.58  3.44  3.72 
4250 KOI-1945         1.41   0.025  0.95  0.93  0.97 0.86 0.85 0.87 14.00 12.80 14.72 
4251 KOI-1894         0.839  0.027  3.67  3.58  3.78 1.20 1.16 1.23  6.31  5.81  7.18 
4252 KOI-1832         1.19   0.021  0.83  0.82  0.85 0.90 0.89 0.92  2.58  1.06  4.51 
4253 KOI-1841         3.02   0.043  0.86  0.85  0.87 0.81 0.80 0.82 14.31 13.31 14.82 
4254 KOI-2582         1.18   0.018  1.39  1.36  1.42 1.17 1.16 1.19  4.82  4.57  5.13 
4255 KOI-620          1.25   0.022  0.87  0.85  0.88 0.94 0.92 0.95  2.52  1.04  4.18 
4256 KOI-3403         1.08   0.014  2.03  1.99  2.07 1.27 1.22 1.29  4.53  4.20  5.31 
4257 KOI-1883         2.11   0.026  1.62  1.58  1.65 1.20 1.18 1.22  4.84  4.63  5.21 
4258 KOI-3892         2.58   0.021  1.08  1.06  1.10 0.96 0.95 0.97  9.83  8.90 10.73 
4259 KOI-1980         2.01   0.016  0.90  0.88  0.91 0.93 0.91 0.94  5.53  3.84  7.14 
4260 KOI-2173         5.29   0.024  0.74  0.73  0.74 0.78 0.76 0.79  6.25  2.97  9.74 
4261 KOI-2492         1.36   0.017  1.09  1.07  1.11 0.87 0.86 0.88 10.33  9.69 11.00 
4262 KOI-2260         2.06   0.02   1.40  1.38  1.43 1.15 1.14 1.17  4.76  4.24  5.08 
4263 KOI-296          2.11   0.02   1.10  1.09  1.12 0.94 0.93 0.95  8.07  7.55  8.57 
4264 KOI-2581         2.25   0.013  0.93  0.92  0.95 0.92 0.91 0.93  8.09  6.62  9.49 
4265 KOI-543          1.61   0.021  0.81  0.80  0.83 0.77 0.77 0.79 13.20 11.16 14.43 
4266 KOI-4062         0.884  0.017  1.45  1.41  1.49 1.13 1.11 1.14  5.78  5.41  6.14 
4267 KOI-3875         1.06   0.013  1.64  1.61  1.66 1.02 0.99 1.02  5.94  5.73  6.51 
4268 KOI-72           5.36   0.023  1.10  1.09  1.12 0.89 0.88 0.90 10.85 10.36 11.35 
4269 KOI-297          2.17   0.024  1.39  1.37  1.42 1.19 1.18 1.20  4.06  3.87  4.26 
4270 KOI-2026         1.81   0.015  1.02  1.00  1.04 1.08 1.06 1.09  1.62  0.93  2.36 
4271 KOI-2433         0.669  0.022  1.21  1.16  1.26 1.03 1.02 1.05  6.90  6.27  7.56 
4272 KOI-4011         2.01   0.023  1.34  1.32  1.37 1.13 1.12 1.14  5.35  5.00  5.80 
4273 KOI-4129         3.0    0.021  0.81  0.80  0.83 0.83 0.81 0.84  9.16  6.36 11.69 
4274 KOI-4021         0.797  0.42   1.36  1.27  1.45 1.24 1.22 1.26  2.65  2.05  2.94 
4275 KOI-2590         1.65   0.027  2.30  2.25  2.34 1.39 1.38 1.43  3.46  3.13  3.56 
4276 KOI-2729         1.45   0.012  0.85  0.83  0.88 0.91 0.90 0.92  2.22  0.85  4.20 
4277 KOI-3194         2.12   0.022  1.79  1.75  1.82 1.39 1.38 1.41  2.86  2.74  2.98 
4278 Kepler-197       3.0    0.021  1.17  1.15  1.19 0.93 0.92 0.94  8.11  7.76  8.50 
4279 KOI-623          3.0    0.021  1.17  1.15  1.19 0.94 0.93 0.95  7.84  7.40  8.25 
4280 KOI-3017         2.31   0.013  0.91  0.90  0.93 0.85 0.84 0.86  9.42  8.38 10.47 
4281 KOI-546          0.617  0.021  1.43  1.38  1.48 1.11 1.09 1.14  6.29  5.56  6.84 
4282 KOI-2072         1.32   0.014  1.40  1.37  1.42 1.04 1.02 1.04  6.58  6.30  7.01 
4283 KOI-2407         0.86   0.03   1.57  1.52  1.63 1.16 1.13 1.20  5.84  5.00  6.48 
4284 KOI-2396         1.59   0.022  0.84  0.82  0.85 0.84 0.82 0.85  9.42  6.68 11.97 
4285 KOI-4457         1.14   0.05   1.36  1.31  1.41 1.08 1.07 1.10  5.39  5.08  5.63 
4286 KOI-360          1.81   0.019  1.21  1.18  1.23 1.03 1.02 1.04  5.95  5.58  6.35 
4287 KOI-141          1.84   0.19   0.97  0.94  1.00 0.88 0.87 0.89 13.79 12.03 14.66 
4288 KOI-2597         0.916  0.021  1.01  0.99  1.04 0.94 0.92 0.95  6.27  5.31  7.16 
4289 KOI-2004         1.19   0.015  1.68  1.65  1.71 1.09 1.08 1.11  8.10  7.69  8.48 
4290 KOI-2714         1.01   0.018  1.82  1.78  1.86 1.16 1.14 1.18  5.55  5.22  5.83 
4291 Kepler-401       1.01   0.018  1.81  1.77  1.85 1.18 1.16 1.19  5.32  5.10  5.54 
4292 KOI-1947         2.3    0.024  1.34  1.32  1.37 1.09 1.07 1.12  6.74  5.95  7.19 
4293 KOI-2372         1.21   0.013  1.53  1.50  1.56 1.10 1.10 1.11  5.61  5.33  5.83 
4294 KOI-3310         2.22   0.017  0.93  0.91  0.94 0.89 0.88 0.91  9.64  8.05 11.16 
4295 KOI-3167         9.43   0.024  0.89  0.87  0.90 0.90 0.89 0.91  6.29  4.86  7.67 
4296 KOI-279          2.16   0.025  1.72  1.69  1.75 1.32 1.30 1.33  3.57  3.43  3.71 
4297 WASP-92          1.71   0.019  1.31  1.29  1.34 1.13 1.12 1.14  4.69  4.39  4.98 
4298 KOI-2541         1.12   0.017  2.88  2.83  2.94 1.11 1.05 1.17  8.17  6.71 10.00 
4299 KOI-2059                       0.77  0.76  0.78 0.76 0.75 0.77 13.44 10.95 14.60 
4300 KOI-375          1.17   0.013  1.75  1.71  1.79 1.14 1.13 1.18  6.69  5.86  7.03 
4301 KOI-1474         0.96   0.024  1.91  1.86  1.96 1.46 1.44 1.48  2.49  2.37  2.59 
4302 KOI-3122         1.26   0.024  2.43  2.38  2.47 1.55 1.54 1.57  2.58  2.46  2.71 
4303 KOI-3009         1.41   0.02   0.81  0.79  0.82 0.83 0.81 0.85  8.05  4.51 11.34 
4304 KOI-4829         0.943  0.019  1.32  1.29  1.36 1.08 1.07 1.09  5.51  5.28  5.79 
4305 KOI-2331         1.22   0.016  1.46  1.43  1.49 1.06 1.05 1.07  7.96  7.61  8.36 
4306 KOI-361          2.25   0.012  1.00  0.98  1.01 0.96 0.95 0.97  6.73  5.73  7.75 
4307 KOI-2463                       1.21  1.15  1.29 1.17 1.16 1.19  2.82  1.81  3.50 
4308 KOI-439          1.42   0.018  1.03  1.01  1.05 0.91 0.90 0.92 12.65 11.44 13.79 
4309 KOI-4329         1.52   0.019  2.00  1.97  2.04 1.40 1.39 1.42  3.19  3.10  3.29 
4310 KOI-4605         0.765  0.014  2.29  2.23  2.34 1.35 1.33 1.39  3.75  3.45  3.83 
4311 KOI-4190         0.589  0.29   1.77  1.64  1.91 1.11 1.06 1.16  7.84  6.60  9.16 
4312 KOI-548          0.948  0.022  1.37  1.33  1.40 1.09 1.06 1.10  5.53  5.31  5.92 
4313 KOI-3663         2.88   0.03   0.96  0.94  0.97 0.96 0.94 0.97  5.14  3.99  6.18 
4314 KOI-4245         0.742  0.018  2.22  2.17  2.28 1.45 1.43 1.48  3.25  3.04  3.35 
4315 BD+52_277A       3.6    0.041  1.78  1.74  1.81 1.50 1.49 1.51  1.61  1.54  1.67 
4316 HD 239643       11.9    0.029  1.29  1.27  1.31 1.13 1.12 1.14  4.39  4.10  4.66 
4317 HD 203802       11.9    0.038  1.77  1.75  1.80 1.32 1.31 1.34  3.51  3.41  3.67 
4318 HD 240051       15.8    0.033  1.06  1.05  1.08 1.10 1.09 1.12  2.07  1.47  2.71 
4319 HD 215714       15.9    0.033  1.39  1.37  1.42 1.29 1.28 1.30  2.05  1.85  2.25 


==> mrt/datafile6.txt <==
Title: Spectral Properties of Cool Stars: Extended Abundance 
       Analysis of Kepler Objects of Interest 
Authors: Brewer J.M., Fischer D.A. 
Table: Uncertainties for spectroscopically determined stellar 
       properties and abundances
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     ID         SPOCS identifier (1)
   6- 20 A15    ---     Name       Identifier
  22- 23 I2     K       errTeff    Uncertainty in effective temperature
  25- 28 F4.2   [cm/s2] errlog(g)  Uncertainty in log surface gravity 
  30- 33 F4.2   [Sun]   err[M/H]   Uncertainty in metallicity
  35- 37 F3.1   km/s    errvsini   Uncertainty in Projected rotational velocity
  39- 42 F4.2   [Sun]   err[C/H]   Uncertainty in log C/H number abundance
  44- 47 F4.2   [Sun]   err[N/H]   Uncertainty in log N/H number abundance
  49- 52 F4.2   [Sun]   err[O/H]   Uncertainty in log O/H number abundance
  54- 57 F4.2   [Sun]   err[Na/H]  Uncertainty in log Na/H number abundance
  59- 62 F4.2   [Sun]   err[Mg/H]  Uncertainty in log Mg/H number abundance
  64- 67 F4.2   [Sun]   err[Al/H]  Uncertainty in log Al/H number abundance
  69- 72 F4.2   [Sun]   err[Si/H]  Uncertainty in log Si/H number abundance
  74- 77 F4.2   [Sun]   err[Ca/H]  Uncertainty in log Ca/H number abundance
  79- 82 F4.2   [Sun]   err[Ti/H]  Uncertainty in log Ti/H number abundance
  84- 87 F4.2   [Sun]   err[V/H]   Uncertainty in log V/H number abundance
  89- 92 F4.2   [Sun]   err[Cr/H]  Uncertainty in log Cr/H number abundance
  94- 97 F4.2   [Sun]   err[Mn/H]  Uncertainty in log Mn/H number abundance
  99-102 F4.2   [Sun]   err[Fe/H]  Uncertainty in log Fe/H number abundance
 104-107 F4.2   [Sun]   err[Ni/H]  Uncertainty in log Ni/H number abundance
 109-112 F4.2   [Sun]   err[Y/H]   Uncertainty in log Y/H number abundance
--------------------------------------------------------------------------------
Note (1): SPOCS ID numbers are shared with the Valenti & Fischer (2005) 
          [2005ApJ...622.1102F] and Brewer et al. (2016) [2016ApJS..225...32B] 
          catalogs for stars in common between those works and this. Stars new 
          to this catalog have an ID {>=} 3248.
--------------------------------------------------------------------------------
2281 KOI-3248        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2361 KOI-4273        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2393 KOI-3605        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2405 KOI-3197        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2430 KOI-1353        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2435 KOI-4323        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
2445 KOI-3384        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2460 KOI-4409        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2464 KOI-4226        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
2485 K2-58           25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
2914 XO-1            25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
2962 TRES-4          26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
2980 KOI-104         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
2981 KOI-263         28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
2982 KOI-10          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2983 KOI-82          27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
2986 KOI-274         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2987 KOI-22          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2988 KOI-42          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2989 KOI-701         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2997 KOI-245         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2998 KOI-180         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
2999 KOI-367         25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3000 KOI-122         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3001 KOI-1612        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3003 KOI-2169        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3006 KOI-7           28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3007 KOI-299         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3011 KOI-1442        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3017 KOI-244         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3018 KOI-1           27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3020 KOI-1431        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3022 KOI-292         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3024 Kepler-174      26 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3025 KOI-273         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3026 KOI-111         29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3027 KOI-1781        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3031 KOI-70          28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3032 KOI-98          28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3034 KOI-153         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3036 KOI-262         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3040 KOI-283         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3041 KOI-97          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3042 KOI-85          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3043 KOI-108         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3045 KOI-87          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3046 KOI-63          26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3048 KOI-260         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3054 KOI-5           27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3055 KOI-3158        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3058 KOI-123         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3059 KOI-84          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3064 KOI-277         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3065 KOI-41          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3067 KOI-69          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3068 KOI-75          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3072 KOI-103         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3074 KOI-321         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3078 KOI-2687        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3084 KOI-1925        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3091 KOI-1924        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3100 KOI-99          27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3101 KOI-2720        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3103 KOI-364         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3105 KOI-64          27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3110 KOI-174         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3111 KOI-17          27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3113 KOI-265         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3114 KOI-261         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3117 KOI-305         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3118 KOI-365         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3123 KOI-137         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3130 KOI-148         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3131 KOI-18          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3133 KOI-116         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3239 HD 240429       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3240 HD 240430       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3248 WASP-57         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3249 WASP-74         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3250 WASP-37         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3251 HAT-P-41        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3252 COROT-28        26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3253 HAT-P-27        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3254 WASP-103        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3255 WASP-52         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3256 WASP-114        25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
3257 BD+1290         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3258 HD 4552         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3259 HD 209622       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3260 BD+15_4556      25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3261 HAT-P-23        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3262 HAT-P-55        25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
3263 HAT-P-31        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3264 BD+28_4543S     25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3265 WASP-135        25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
3266 WASP-10         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3267 KELT-16         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3268 HAT-P-18        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3269 HAT-P-4         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3270 KELT-12         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3271 KOI-958         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3272 KOI-1010        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3273 KOI-984         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3274 KOI-4212        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3275 KOI-1002        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3276 KOI-2538        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3277 KOI-2534        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3278 KOI-3233        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3279 KOI-2403        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3280 KOI-2201        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3281 KOI-988         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3282 KOI-151         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3283 KOI-113         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3284 KOI-3201        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3285 KOI-2053        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3286 KOI-2033        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3287 KOI-1944        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3288 KOI-2603        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3289 KOI-440         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3290 KOI-166         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3291 KOI-379         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3292 KOI-2009        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3293 KOI-4581        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3294 KOI-3835        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3295 KOI-3681        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3296 KOI-3853        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3297 KOI-2979        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3298 KOI-986         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3299 KOI-2896        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3300 KOI-4659        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3301 KOI-1118        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3302 KOI-4298        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3303 KOI-1113        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3304 KOI-1116        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3305 KOI-2081        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3306 KOI-4400        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3307 KOI-1824        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3308 KOI-2807        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3309 KOI-2335        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3310 KOI-197         30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3311 KOI-4144        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3312 KOI-1115        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3313 HAT-P-14        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3314 KOI-1878        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3315 KOI-3277        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3316 KOI-3203        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3317 KOI-3225        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3318 Kepler-24       29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3319 KOI-490         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3320 KOI-1089        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3321 KOI-2863        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3322 KOI-3515        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3323 KOI-401         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3324 KOI-2278        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3325 KOI-3172        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3326 KOI-2974        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3327 KOI-384         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3328 KOI-2740        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3329 KOI-1196        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3330 KOI-1845        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3331 KOI-3075        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3332 KOI-268         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3333 KOI-2043        29 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3334 KOI-3876        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3335 KOI-1218        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3336 KOI-385         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3337 KOI-3415        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3338 KOI-3340        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3339 KOI-3641        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3340 KOI-118         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3341 KOI-2755        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3342 KOI-2194        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3343 KOI-6102        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3344 KOI-624         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3345 KOI-1221        26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3346 KOI-386         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3347 KOI-975         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3348 KOI-2279        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3349 KOI-302         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3350 KOI-1901        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3351 KOI-1861        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3352 KOI-3308        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3353 KOI-301         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3354 KOI-2808        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3355 KOI-442         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3356 KOI-2261        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3357 KOI-1206        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3358 KOI-3002        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3359 KOI-388         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3360 KOI-444         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3361 KOI-149         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3362 KOI-2289        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3363 KOI-4423        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3364 KOI-1216        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3365 KOI-1208        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3366 KOI-2904        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3367 KOI-393         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3368 KOI-3180        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3369 KOI-392         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3370 KOI-1336        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3371 KOI-4887        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3372 KOI-1222        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3373 KOI-280         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3374 KOI-1335        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3375 KOI-2202        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3376 KOI-1344        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3377 KOI-281         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3378 KOI-2866        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3379 KOI-144         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3380 KOI-3864        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3381 KOI-3880        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3382 KOI-1864        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3383 KOI-3678        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3384 KOI-551         29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3385 KOI-3202        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3386 KOI-2311        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3387 KOI-1619        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3388 KOI-5048        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3389 KOI-3358        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3390 KOI-3928        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3391 KOI-3528        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3392 KOI-1615        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3393 KOI-403         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3394 KOI-4774        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3395 KOI-5057        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3396 KOI-2787        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3397 KOI-1738        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3398 KOI-3378        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3399 KOI-1803        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3400 KOI-4452        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3401 KOI-3168        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3402 KOI-626         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3403 KOI-1338        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3404 KOI-1332        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3405 KOI-2547        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3406 KOI-4288        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3407 KOI-3181        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3408 KOI-627         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3409 KOI-4157        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3410 KOI-2025        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3411 Kepler-350      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3412 KOI-628         28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3413 KOI-3811        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3414 KOI-629         28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3415 KOI-1805        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3416 KOI-2393        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3417 KOI-1534        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3418 KOI-3184        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3419 KOI-4367        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3420 KOI-4004        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3421 KOI-2120        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3422 KOI-4639        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3423 KOI-633         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3424 KOI-632         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3425 KOI-232         35 0.07 0.02 0.6 0.05 0.14 0.10 0.06 0.04 0.07 0.04 0.04 0.04 0.06 0.03 0.05 0.03 0.03 0.07 
3426 Kepler-122      27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3427 KOI-3823        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3428 KOI-3936        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3429 KOI-1665        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3430 KOI-4018        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3431 KOI-2635        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3432 KOI-5107        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3433 KOI-3770        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3434 KOI-5119        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3435 KOI-4546        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3436 KOI-2951        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3437 KOI-3421        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3438 KOI-1666        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3439 KOI-635         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3440 KOI-161         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3441 KOI-639         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3442 KOI-3093        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3443 Kepler-130      25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3444 KOI-282         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3445 KOI-4331        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3446 KOI-1822        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3447 KOI-640         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3448 KOI-2698        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3449 KOI-1563        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
3450 KOI-3474        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3451 KOI-2158        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3452 KOI-2563        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3453 KOI-4246        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3454 KOI-1576        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3455 KOI-825         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3456 KOI-4713        42 0.08 0.03 0.7 0.07 0.19 0.14 0.08 0.05 0.10 0.05 0.06 0.05 0.08 0.04 0.07 0.04 0.04 0.09 
3457 KOI-4411        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3458 KOI-3239        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3459 KOI-2711        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3460 KOI-1589        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
3461 KOI-408         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3462 KOI-644         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3463 KOI-2370        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3464 KOI-2555        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3465 KOI-2011        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3466 KOI-2219        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3467 KOI-1825        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3468 KOI-2440        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3469 KOI-1557        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3470 KOI-829         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
3471 KOI-2556        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3472 KOI-2690        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3473 KOI-645         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3474 KOI-3039        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3475 KOI-1567        33 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3476 KOI-4907        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3477 KOI-834         33 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3478 KOI-3791        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3479 KOI-1601        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3480 KOI-2970        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3481 KOI-142         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3482 KOI-2707        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3483 Kepler-399      27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3484 KOI-4368        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3485 KOI-409         28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3486 KOI-647         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3487 KOI-2741        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3488 KOI-257         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3489 KOI-1590        35 0.06 0.02 0.6 0.05 0.14 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3490 KOI-2854 E      28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3491 KOI-2854 W      27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3492 KOI-2668        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3493 KOI-837         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3494 KOI-1621        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3495 KOI-4067        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3496 Kepler-338      25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3497 KOI-1930        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3498 KOI-2332        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3499 KOI-1962        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3500 KOI-649         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3501 KOI-2915        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3502 KOI-2790        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3503 KOI-371         29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3504 KOI-2369        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3505 KOI-2676        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3506 KOI-2010        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3507 KOI-2752        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3508 KOI-2183        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3509 KOI-505         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3510 Kepler-169      27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3511 KOI-555         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3512 KOI-4744        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3513 KOI-2358        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3514 KOI-1897        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3515 KOI-2675        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3516 KOI-3288        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3517 KOI-650         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3518 KOI-1928        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3519 KOI-4686        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3520 KOI-4002        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
3521 KOI-652         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3522 KOI-4913        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3523 KOI-3422        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3524 KOI-4156        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3525 KOI-1060        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3526 Kepler-758      26 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3527 KOI-2801        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3528 KOI-1839        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3529 KOI-2498        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3530 KOI-4633        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3531 KOI-654         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3532 KOI-1052        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.03 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
3533 KOI-3190        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3534 KOI-655         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3535 KOI-2479        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3536 KOI-2250        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
3537 KOI-303         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3538 KOI-2733        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3539 KOI-2148        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3540 Kepler-363      25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3541 KOI-1054        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3542 KOI-2167        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3543 KOI-2071        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3544 KOI-1684        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3545 KOI-1916        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3546 Kepler-336      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3547 KOI-2949        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3548 KOI-3500        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3549 Kepler-132      25 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3550 KOI-284         28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3551 KOI-4276        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3552 KOI-304         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3553 KOI-2001        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3554 KOI-306         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3555 Kepler-203      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3556 KOI-659         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3557 KOI-2098        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3558 KOI-3179        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3559 KOI-4123        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3560 KOI-2398        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3561 KOI-2829        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3562 Kepler-92       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3563 KOI-285         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3564 KOI-2252        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3565 KOI-3240        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3566 KOI-2636        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3567 KOI-1812        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3568 KOI-308         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3569 KOI-2608        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3570 KOI-415         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3571 KOI-4302        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3572 KOI-1688        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3573 KOI-660         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3574 KOI-307         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3575 KOI-1613        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3576 KOI-3436        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3577 KOI-219         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3578 KOI-611         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3579 KOI-2753        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3580 KOI-1128        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3581 KOI-662         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3582 KOI-3503        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3583 KOI-661         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3584 KOI-1121        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3585 KOI-1127        35 0.07 0.02 0.6 0.05 0.14 0.10 0.06 0.04 0.07 0.04 0.04 0.04 0.06 0.03 0.05 0.03 0.03 0.07 
3586 KOI-2857        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3587 KOI-2948        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3588 KOI-3456        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3589 KOI-1230        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3590 KOI-2840        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3591 Kepler-172      27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3592 KOI-664         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3593 Kepler-206      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3594 KOI-372         25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
3595 KOI-1241        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3596 KOI-2408        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3597 KOI-511         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3598 KOI-176         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3599 KOI-94          26 0.05 0.01 0.5 0.03 0.07 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3600 KOI-270         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3601 KOI-3117        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3602 KOI-4657        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3603 KOI-3438        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3604 KOI-1239        31 0.06 0.02 0.6 0.04 0.11 0.08 0.05 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.06 
3605 KOI-3287        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3606 KOI-857         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3607 KOI-1242        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3608 KOI-2559        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3609 KOI-3237        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3610 KOI-2838        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3611 KOI-1227        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3612 KOI-2737        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3613 KOI-4159        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3614 KOI-1692        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3615 KOI-612         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3616 KOI-666         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3617 KOI-4651        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3618 KOI-665         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3619 Kepler-207      25 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3620 KOI-561         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3621 KOI-1240        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3622 KOI-2092        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3623 KOI-5324        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3624 KOI-4072        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3625 KOI-2678        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3626 KOI-177         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3627 KOI-1695        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3628 KOI-3980        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3629 KOI-1375        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3630 KOI-4850        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3631 KOI-2086        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3632 Kepler-60       26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3633 KOI-4871        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3634 KOI-4184        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3635 KOI-864         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
3636 KOI-3244        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3637 KOI-4188        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3638 KOI-4674        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3639 KOI-201         30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3640 KOI-2571        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3641 KOI-163         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3642 KOI-2220        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3643 KOI-1366        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3644 KOI-2925        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3645 KOI-1363        33 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3646 KOI-2087        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3647 KOI-1628        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3648 KOI-1367        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3649 KOI-4382        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3650 KOI-2879        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3651 KOI-670         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3652 KOI-671         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3653 KOI-2215        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3654 KOI-3689        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3655 KOI-312         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3656 KOI-872         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3657 KOI-673         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3658 KOI-672         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3659 KOI-2083        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3660 KOI-3907        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3661 Kepler-1542     25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3662 KOI-4032        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3663 KOI-3012        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3664 KOI-4473        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3665 KOI-3083        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3666 KOI-3100        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3667 KOI-1379        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3668 KOI-1618        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3669 KOI-5375        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3670 KOI-369         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3671 KOI-238         28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3672 KOI-987         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3673 KOI-4136        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3674 KOI-2051        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3675 KOI-1961        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3676 KOI-2916        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3677 KOI-2561        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3678 KOI-2516        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3679 KOI-456         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3680 KOI-1979        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3681 KOI-5379        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3682 KOI-1862        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3683 KOI-674         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3684 KOI-373         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3685 KOI-1378        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3686 KOI-4864        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3687 KOI-4665        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3688 KOI-266         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3689 KOI-3096        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3690 KOI-313         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3691 KOI-884         28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3692 KOI-1848        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3693 KOI-2357        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3694 KOI-5393        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3695 KOI-3193        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3696 KOI-1890        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3697 KOI-457         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3698 KOI-679         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3699 KOI-678         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3700 KOI-4663        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3701 Kepler-435      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3702 KOI-150         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3703 KOI-4160        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3704 KOI-3128        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3705 Kepler-431      25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3706 KOI-3097        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3707 KOI-2631        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3708 KOI-683         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3709 KOI-1706        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3710 KOI-568         28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3711 KOI-4614        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3712 KOI-1898        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3713 KOI-3943        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3714 KOI-315         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3715 KOI-1528        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3716 KOI-2722        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3717 Kepler-402      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3718 KOI-892         36 0.07 0.02 0.6 0.06 0.15 0.11 0.06 0.04 0.08 0.04 0.05 0.04 0.07 0.03 0.05 0.03 0.03 0.07 
3719 KOI-2585        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3720 KOI-269         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3721 KOI-684         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3722 KOI-4561        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3723 KOI-1921        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3724 KOI-4482        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3725 KOI-3721        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3726 KOI-4022        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3727 KOI-1808        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3728 KOI-685         28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3729 KOI-3023        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3730 KOI-4725        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3731 KOI-2848        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3732 KOI-3787        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3733 KOI-171         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3734 KOI-1533        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3735 KOI-4582        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3736 KOI-1964        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3737 KOI-2984        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3738 KOI-1818        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3739 KOI-4257        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3740 KOI-686         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3741 KOI-3236        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3742 KOI-4109        29 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3743 KOI-4773        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3744 KOI-687         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3745 KOI-459         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3746 KOI-92          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3747 KOI-3214        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3748 KOI-2674        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3749 KOI-2352        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3750 KOI-237         29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3751 KOI-520         30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3752 KOI-517         29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3753 KOI-519         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
3754 KOI-155         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3755 KOI-316         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3756 KOI-569         30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3757 KOI-2743        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3758 KOI-3245        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3759 KOI-2486        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3760 KOI-2426        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3761 KOI-4343        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3762 KOI-1951        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3763 KOI-162         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3764 KOI-4656        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3765 KOI-4881        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3766 KOI-317         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3767 KOI-2073        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3768 KOI-1019        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3769 KOI-688         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3770 KOI-4634        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3771 KOI-3046        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3772 KOI-318         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3773 KOI-2781        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3774 KOI-2105        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3775 KOI-1985        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3776 KOI-572         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3777 KOI-907         34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3778 KOI-1809        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3779 KOI-1726        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3780 KOI-2593        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3781 KOI-4037        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3782 KOI-4426        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3783 KOI-4098        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3784 KOI-1069        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
3785 KOI-3338        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3786 KOI-4834        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3787 KOI-4567        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3788 KOI-4435        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3789 KOI-1137        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3790 KOI-3301        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3791 Kepler-271      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3792 KOI-1150        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3793 KOI-1820        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3794 KOI-4399        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3795 KOI-574         31 0.06 0.02 0.6 0.04 0.11 0.08 0.05 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.06 
3796 KOI-4763        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3797 KOI-573         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3798 KOI-127         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3799 KOI-4407        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3800 Kepler-79       27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3801 KOI-152         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3802 KOI-689         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3803 KOI-2730        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3804 KOI-4693        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3805 KOI-1148        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3806 KOI-102         26 0.05 0.01 0.5 0.03 0.07 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3807 KOI-4603        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3808 TYC 2810-1660-1 25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3809 BD+43183        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3810 KOI-3497        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3811 KOI-3251        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3812 KOI-370         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3813 KOI-2389        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3814 KOI-4505        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3815 KOI-2016        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3816 KOI-691         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3817 KOI-3315        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3818 KOI-2022        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3819 KOI-3111        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3820 KOI-1792        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3821 KOI-3890        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3822 KOI-692         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3823 KOI-1270        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3824 KOI-2969        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3825 KOI-2488        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3826 KOI-139         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3827 KOI-1275        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3828 KOI-981         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3829 KOI-3946        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3830 KOI-4580        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3831 KOI-579         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3832 KOI-2503        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3833 KOI-1754        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3834 KOI-2111        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3835 KOI-4775        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3836 KOI-2414        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3837 KOI-1279        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3838 KOI-1271        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3839 KOI-1278        33 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
3840 Kepler-282      29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3841 KOI-1891        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3842 KOI-4066        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3843 KOI-2758        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3844 KOI-1283        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3845 KOI-105         26 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3846 KOI-921         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3847 KOI-172         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3848 KOI-319         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3849 KOI-374         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3850 KOI-1629        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3851 KOI-2749        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3852 KOI-2473        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
3853 KOI-3891        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3854 KOI-4301        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3855 KOI-1257        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3856 KOI-2017        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3857 KOI-1904        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3858 KOI-4251        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3859 KOI-2159        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3860 KOI-694         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3861 KOI-2039        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3862 KOI-1850        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3863 KOI-1276        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3864 KOI-695         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3865 KOI-3052        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3866 KOI-2956        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3867 KOI-3886        26 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3868 KOI-1274        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3869 KOI-4811        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3870 KOI-2659        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3871 KOI-464         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
3872 KOI-3541        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3873 KOI-2641        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3874 KOI-465         29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3875 KOI-697         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3876 KOI-4269        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3877 WASP-58         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3878 KOI-3473        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3879 KOI-698         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3880 KOI-2595        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3881 KOI-2517        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3882 KOI-700         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3883 Kepler-215      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3884 KOI-1412        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3885 KOI-159         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3886 KOI-2038        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3887 KOI-3227        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3888 KOI-4585        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3889 KOI-582         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3890 KOI-2319        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3891 KOI-3196        26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3892 KOI-2530        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3893 KOI-2768        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3894 KOI-4014        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3895 KOI-134         28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3896 KOI-1413        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3897 KOI-1616        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3898 KOI-2564        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3899 KOI-2175        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3900 KOI-2833        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3901 KOI-2367        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3902 KOI-2470        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3903 KOI-3008        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3904 KOI-2640        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3905 KOI-4060        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3906 KOI-3249        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3907 HAT-P-40        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3908 KOI-4839        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3909 KOI-4198        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3910 KOI-3087        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3911 KOI-3425        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3912 KOI-2874        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3913 KOI-323         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3914 KOI-703         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3915 KOI-2522        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3916 KOI-584         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3917 Kepler-192      26 0.05 0.01 0.5 0.03 0.07 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3918 KOI-4222        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3919 KOI-2443        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3920 KOI-2281        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3921 KOI-2162        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3922 KOI-4318        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3923 KOI-704         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3924 KOI-2657        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3925 KOI-3114        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3926 KOI-3867        31 0.06 0.02 0.6 0.04 0.11 0.08 0.05 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.06 
3927 KOI-4215        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3928 KOI-2137        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3929 KOI-1411        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3930 KOI-4640        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3931 KOI-1922        31 0.06 0.02 0.6 0.04 0.11 0.08 0.05 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
3932 KOI-974         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3933 KOI-1835        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3934 KOI-707         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3935 Kepler-33       26 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3936 KOI-2079        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3937 KOI-2786        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3938 KOI-941         34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3939 Kepler-127      25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3940 KOI-271         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3941 KOI-4637        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3942 KOI-2029        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3943 KOI-2694        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3944 KOI-2246        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3945 KOI-119         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3946 KOI-110         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3947 KOI-1813        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3948 KOI-2082        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3949 KOI-939         34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
3950 KOI-2717        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3951 KOI-1978        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3952 KOI-708         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3953 KOI-3132        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3954 KOI-49          27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3955 KOI-1806        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
3956 KOI-165         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3957 KOI-1886        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3958 KOI-709         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3959 KOI-3165        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3960 KOI-3232        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3961 KOI-288         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3962 KOI-1819        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3963 KOI-3229        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3964 KOI-711         27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3965 KOI-115         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
3966 KOI-710         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3967 Kepler-217      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
3968 KOI-2612        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3969 KOI-2884        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3970 KOI-1970        30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3971 KOI-4430        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
3972 KOI-179         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3973 KOI-2049        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3974 KOI-712         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3975 KOI-1938        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3976 KOI-2815        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3977 Kepler-423      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
3978 KOI-1854        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3979 KOI-4822        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3980 KOI-4617        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
3981 KOI-2831        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3982 KOI-2706        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3983 KOI-2769        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3984 KOI-2545        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3985 KOI-1751        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
3986 KOI-1913        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3987 KOI-714         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3988 KOI-2913        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3989 KOI-2273        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3990 KOI-2035        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3991 KOI-2457        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3992 KOI-3871        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3993 KOI-3162        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
3994 KOI-3465        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3995 KOI-3837        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3996 KOI-1852        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3997 KOI-1529        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
3998 KOI-2943        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
3999 KOI-135         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4000 KOI-4421        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4001 KOI-1715        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4002 KOI-1958        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.03 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
4003 KOI-716         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4004 KOI-1606        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4005 KOI-717         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4006 KOI-4230        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4007 KOI-3246        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4008 KOI-1955        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4009 Kepler-342      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.02 0.04 
4010 KOI-2135        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4011 KOI-2732        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4012 Kepler-403      25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
4013 KOI-4575        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4014 KOI-718         28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4015 Kepler-219      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4016 KOI-327         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4017 KOI-4383        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4018 KOI-1537        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4019 KOI-2803        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4020 KOI-1779        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4021 KOI-721         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4022 KOI-720         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4023 KOI-722         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4024 KOI-4431        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4025 KOI-1875        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4026 KOI-4647        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4027 KOI-528         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4028 KOI-2748        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4029 KOI-2832        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4030 KOI-2312        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4031 KOI-4146        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4032 KOI-4706        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4033 KOI-3382        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
4034 KOI-723         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4035 KOI-1796        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4036 KOI-2785        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4037 KOI-4469        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4038 WASP-113        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4039 KOI-1598        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4040 Kepler-310      26 0.05 0.01 0.5 0.03 0.07 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4041 KOI-1783        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4042 KOI-2002        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4043 KOI-1984        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4044 HAT-P-44        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4045 KOI-4292        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4046 KOI-2891        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4047 KOI-1917        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4048 KOI-2964        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4049 KOI-1608        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4050 KOI-1888        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4051 KOI-1909        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4052 Kepler-334      25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
4053 KOI-1929        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4054 KOI-3195        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4055 KOI-1784        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4056 KOI-3208        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4057 KOI-991         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4058 KOI-4613        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4059 KOI-3218        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4060 KOI-4070        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
4061 KOI-2342        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4062 KOI-427         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4063 KOI-3130        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4064 KOI-5782        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
4065 KOI-331         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4066 KOI-2390        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4067 KOI-732         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4068 KOI-4557        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4069 KOI-3608        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4070 KOI-332         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4071 KOI-2153        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4072 KOI-333         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4073 KOI-1905        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4074 KOI-3216        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4075 KOI-3908        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4076 KOI-1175        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4077 KOI-1169        25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4078 KOI-1165        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4079 KOI-3991        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4080 KOI-4446        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4081 KOI-2147        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4082 KOI-2859        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4083 KOI-4556        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4084 KOI-289         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4085 KOI-3224        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4086 KOI-2583        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4087 KOI-1161        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4088 KOI-1168        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4089 KOI-2040        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4090 KOI-474         30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4091 Kepler-164      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4092 KOI-2484        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4093 KOI-3231        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4094 KOI-4480        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4095 KOI-2961        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4096 KOI-1163        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4097 KOI-2208        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4098 KOI-338         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4099 KOI-4345        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4100 KOI-337         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4101 KOI-263 B       28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4102 KOI-340         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4103 KOI-2300        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4104 KOI-203         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4105 KOI-4765        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4106 KOI-1308        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4107 KOI-275         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4108 KOI-4892        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4109 KOI-3032        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
4110 KOI-4204        28 0.06 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4111 KOI-339         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4112 KOI-749         30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4113 KOI-2149        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4114 KOI-4833        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4115 KOI-1837        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4116 KOI-1797        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4117 KOI-598         30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4118 KOI-2           26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4119 KOI-4366        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
4120 KOI-211         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4121 KOI-2046        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4122 KOI-4312        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4123 KOI-4335        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4124 KOI-4024        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4125 KOI-209         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4126 KOI-1305        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
4127 KOI-3           27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4128 KOI-3889        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4129 KOI-1311        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4130 KOI-1639        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4131 KOI-2236        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4132 KOI-1316        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4133 KOI-1989        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4134 KOI-752         30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4135 KOI-3451        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4136 KOI-3925        28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4137 KOI-3683        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4138 KOI-4235        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4139 KOI-2228        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4140 KOI-117         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4141 Kepler-107      25 0.05 0.01 0.5 0.03 0.06 0.04 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
4142 KOI-3602        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4143 KOI-756         35 0.07 0.02 0.6 0.05 0.14 0.10 0.06 0.04 0.07 0.04 0.04 0.04 0.06 0.03 0.05 0.03 0.03 0.07 
4144 KOI-2960        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4145 KOI-341         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4146 KOI-2075        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4147 KOI-431         30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4148 KOI-1299        26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4149 KOI-1306        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
4150 KOI-3146        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4151 KOI-291         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4152 KOI-2623        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4153 KOI-46          27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4154 KOI-1963        33 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
4155 KOI-2754        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4156 KOI-757         33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.03 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
4157 KOI-601         31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4158 KOI-1307        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4159 KOI-4374        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4160 KOI-1931        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4161 KOI-343         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4162 Kepler-142      26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
4163 KOI-112         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4164 KOI-759         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4165 KOI-3060        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4166 KOI-344         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4167 KOI-479         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4168 KOI-1645        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4169 KOI-1800        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4170 KOI-1444        29 0.06 0.02 0.5 0.04 0.09 0.07 0.04 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
4171 Kepler-299      29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4172 KOI-124         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4173 KOI-1889        30 0.06 0.02 0.6 0.04 0.10 0.08 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4174 KOI-2007        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4175 KOI-2977        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4176 KOI-2885        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4177 KOI-2533        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4178 KOI-4287        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4179 KOI-2442        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.03 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
4180 KOI-2712        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4181 KOI-2805        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4182 KOI-276         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4183 KOI-1863        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4184 KOI-3371        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4185 KOI-2792        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4186 KOI-2333        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4187 KOI-1647        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4188 KOI-1426        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4189 KOI-1438        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4190 KOI-2813        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4191 KOI-481         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4192 KOI-2765        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4193 KOI-4653        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4194 KOI-294         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4195 KOI-2796        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4196 KOI-3103        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4197 KOI-2672        26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
4198 KOI-107         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4199 KOI-3346        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4200 KOI-1857        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4201 KOI-4716        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4202 KOI-246         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4203 KOI-1802        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4204 KOI-241         28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4205 Kepler-124      26 0.05 0.01 0.5 0.03 0.07 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4206 KOI-2168        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
4207 KOI-2422        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.04 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4208 KOI-2632        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4209 Kepler-15       26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4210 KOI-128         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4211 KOI-2366        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4212 KOI-330         28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4213 KOI-3782        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4214 KOI-2639        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4215 KOI-3015        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4216 KOI-1428        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4217 KOI-4036        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4218 KOI-1436        30 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.03 0.05 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4219 Kepler-301      27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4220 KOI-2143        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4221 KOI-2195        31 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.03 0.05 
4222 KOI-349         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4223 KOI-350         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4224 KOI-1623        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4225 KOI-351         26 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4226 KOI-1992        30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4227 KOI-2047        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4228 KOI-2771        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4229 KOI-2110        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4230 KOI-5900        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4231 KOI-2399        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4232 KOI-352         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4233 KOI-2109        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4234 KOI-3419        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4235 KOI-168         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4236 KOI-1856        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4237 KOI-1655        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4238 KOI-354         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4239 KOI-2365        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4240 KOI-2837        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4241 KOI-3109        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4242 KOI-295         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4243 KOI-4792        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4244 KOI-356         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4245 KOI-1831        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4246 KOI-4304        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4247 KOI-355         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4248 KOI-3363        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4249 KOI-167         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4250 KOI-1945        29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4251 KOI-1894        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4252 KOI-1832        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
4253 KOI-1841        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4254 KOI-2582        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4255 KOI-620         30 0.06 0.02 0.6 0.04 0.11 0.08 0.04 0.03 0.06 0.03 0.03 0.03 0.05 0.02 0.04 0.02 0.02 0.05 
4256 KOI-3403        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4257 KOI-1883        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4258 KOI-3892        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4259 KOI-1980        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4260 KOI-2173        27 0.05 0.01 0.5 0.03 0.07 0.05 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4261 KOI-2492        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4262 KOI-2260        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4263 KOI-296         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4264 KOI-2581        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4265 KOI-543         29 0.06 0.02 0.6 0.04 0.10 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4266 KOI-4062        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.05 
4267 KOI-3875        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4268 KOI-72          28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4269 KOI-297         28 0.06 0.02 0.5 0.04 0.09 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4270 KOI-2026        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4271 KOI-2433        34 0.06 0.02 0.6 0.05 0.13 0.10 0.05 0.03 0.07 0.04 0.04 0.03 0.06 0.03 0.05 0.03 0.03 0.06 
4272 KOI-4011        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4273 KOI-4129        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4274 KOI-4021        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4275 KOI-2590        28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4276 KOI-2729        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4277 KOI-3194        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4278 Kepler-197      25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4279 KOI-623         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4280 KOI-3017        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4281 KOI-546         32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.03 0.04 0.02 0.03 0.06 
4282 KOI-2072        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4283 KOI-2407        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4284 KOI-2396        29 0.06 0.02 0.6 0.04 0.09 0.07 0.04 0.02 0.05 0.03 0.03 0.02 0.05 0.02 0.04 0.02 0.02 0.05 
4285 KOI-4457        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4286 KOI-360         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4287 KOI-141         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4288 KOI-2597        32 0.06 0.02 0.6 0.05 0.12 0.09 0.05 0.03 0.06 0.03 0.04 0.03 0.06 0.02 0.04 0.02 0.03 0.06 
4289 KOI-2004        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4290 KOI-2714        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4291 Kepler-401      25 0.05 0.01 0.5 0.03 0.06 0.05 0.02 0.02 0.03 0.01 0.02 0.02 0.04 0.02 0.02 0.01 0.01 0.03 
4292 KOI-1947        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4293 KOI-2372        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4294 KOI-3310        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4295 KOI-3167        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4296 KOI-279         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4297 WASP-92         25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4298 KOI-2541        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4299 KOI-2059        27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.01 0.02 0.04 
4300 KOI-375         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4301 KOI-1474        25 0.05 0.01 0.5 0.03 0.05 0.04 0.02 0.01 0.03 0.01 0.02 0.01 0.04 0.02 0.02 0.01 0.01 0.03 
4302 KOI-3122        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4303 KOI-3009        33 0.06 0.02 0.6 0.05 0.13 0.09 0.05 0.03 0.07 0.03 0.04 0.03 0.06 0.03 0.05 0.02 0.03 0.06 
4304 KOI-4829        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4305 KOI-2331        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4306 KOI-361         27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4307 KOI-2463        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4308 KOI-439         27 0.05 0.01 0.5 0.03 0.07 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4309 KOI-4329        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4310 KOI-4605        28 0.05 0.01 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4311 KOI-4190        28 0.06 0.02 0.5 0.04 0.09 0.07 0.03 0.02 0.05 0.02 0.03 0.02 0.05 0.02 0.03 0.02 0.02 0.04 
4312 KOI-548         28 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4313 KOI-3663        27 0.05 0.01 0.5 0.03 0.08 0.06 0.03 0.02 0.04 0.02 0.02 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4314 KOI-4245        28 0.05 0.02 0.5 0.04 0.08 0.06 0.03 0.02 0.05 0.02 0.03 0.02 0.04 0.02 0.03 0.02 0.02 0.04 
4315 BD+52_277A      25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4316 HD 239643       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4317 HD 203802       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4318 HD 240051       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 
4319 HD 215714       25 0.05 0.01 0.5 0.03 0.04 0.04 0.01 0.01 0.03 0.01 0.01 0.01 0.03 0.01 0.02 0.01 0.01 0.03 

